Signatures of the spin Hall effect in hot and dense QCD matter

The spin Hall effect (SHE) is a generation of spin polarization for moving spin carriers in materials under an external electric field and has been observed in semiconductors, metals, and insulators at or below room temperature. Recent theoretical analyses show that spin Hall current can be induced by the baryon chemical potential gradient which plays the role of the analogous electric field and which becomes sizable in the fireballs created in heavy-ion collisions at beam energy of ${\cal O}(10)$~GeV. In this letter, we study this important mechanism for spin polarization generation that has not been systematically explored before and predict the signature of the SHE in those collisions using a (3+1)~D viscous hydrodynamic model MUSIC with AMPT initial condition. We propose to use the second Fourier coefficients of the net spin polarization of Lambda hyperon as sensitive probes to search for the SHE. Those SHE observables show a qualitative difference in both the sign and beam energy dependence for the situations with and without the SHE. Future experimental observation of these distinct qualitative features would provide strong evidence for the existence of the SHE in the hot and dense QCD matter at trillions of degrees.

==> data/Fig.1-Py.dat <==
# phi, Py-Lambda-vorticity	Py-Lambda-T-gradient	Py-Lambda-mu-gradient	Py-Lambda-shear  Py-S-vorticity	Py-S-T-gradient	Py-S-mu-gradient	Py-S-shear		Py-Lambda-total	Py-anti-Lambda-toal	Py-s-total	Py-s-bar-total		Py-Lambda-without-SHE	Py-anti-Lambda-without-SHE	Py-S-without-SHE	Py-Sbar-without-SHE  Py-Lambda-without-SHE/2	Py-anti-Lambda-without-SHE/2	Py-S-without-SHE/2	Py-Sbar-without-SHE/2

0	-0.0132361310141998	0.0015115472702968	-5.87697475319533E-4	-0.0016868089421721		-0.0217619405685056	0.00505113860617791	-0.00150303175091754	-0.0101178407651164		-0.0139990901613948	-0.0116830503523988	-0.0283316744783617	-0.0242461940838126		-0.0134113926860753	-0.0125689325909073	-0.0268286427274441	-0.0260398844544395	-0.00670569634303763	-0.00628446629545366	-0.013414321363722	-0.0130199422272198		
0.174444452	-0.0132865093230225	0.00141680455765301	-5.71588974034565E-4	-0.00155464777027714		-0.0215322611044119	0.00482842253883227	-0.0014674881666109	-0.00957658079723639		-0.0139959415096813	-0.0117981304676605	-0.027747907529427	-0.0238506890928527		-0.0134243525356468	-0.0126344479663145	-0.0262804193628161	-0.0255816523317258	-0.0067121762678234	-0.00631722398315723	-0.0131402096814081	-0.0127908261658629		
0.348888904	-0.0133989030183221	0.00110776763370569	-4.70286603998463E-4	-0.00119975109289281		-0.0208223514020321	0.00413967512744633	-0.00130203694825294	-0.00808963001136116		-0.0139611730815078	-0.0120924683485267	-0.0260743432341999	-0.0227653494639017		-0.0134908864775094	-0.0127706083503804	-0.0247723062859469	-0.0242712182221031	-0.00674544323875468	-0.00638530417519022	-0.0123861531429735	-0.0121356091110516		
0.523333311	-0.0135932097904725	6.49670639610026E-4	-2.94411327233417E-4	-7.21861717285789E-4		-0.0197880348640126	0.00308839557107164	-0.00101499932215441	-0.00593747193514944		-0.0139598121953818	-0.0125275221825409	-0.0236521105502449	-0.0212441121882594		-0.0136654008681484	-0.0129726580690574	-0.0226371112280905	-0.0223907279005973	-0.00683270043407422	-0.00648632903452872	-0.0113185556140452	-0.0111953639502987		
0.697777808	-0.0138833057656945	1.39800782502527E-4	-7.6731188018778E-5	-2.29620942710954E-4		-0.0186299577950551	0.0018384827686387	-6.40884779407537E-4	-0.00347648029334269		-0.0140498571139219	-0.013042153235988	-0.0209088400991667	-0.0195667489002562		-0.0139731259259031	-0.0132249916195534	-0.0202679553197592	-0.0202727652965448	-0.00698656296295155	-0.00661249580977671	-0.0101339776598796	-0.0101363826482724		
0.872222245	-0.0142577201129321	-3.3195517761809E-4	1.45129165229691E-4	1.98117207626989E-4		-0.0175283419642864	5.71981034951448E-4	-2.30408660560078E-4	-0.00104612189663275		-0.0142464289176937	-0.013567836253721	-0.0182328914865279	-0.0179590688735589		-0.0143915580829234	-0.013498602353179	-0.0180024828259679	-0.0182045912766326	-0.00719577904146169	-0.00674930117658948	-0.00900124141298394	-0.00910229563831632		
1.04666662	-0.0146737132260497	-7.14825299089624E-4	3.47921984378263E-4	5.22698745006872E-4		-0.0166054951444901	-5.56371748619896E-4	1.66899262070742E-4	0.00108221134652658		-0.0145179177957544	-0.0140478632842704	-0.0159127562845128	-0.0165815802167595		-0.0148658397801326	-0.0137605130966074	-0.0160796555465835	-0.0163994265495785	-0.00743291989006631	-0.00688025654830368	-0.00803982777329174	-0.00819971327478925		
1.22111118	-0.0150640144617322	-9.98611313725861E-4	5.2275181160461E-4	7.42828426576654E-4		-0.0159246159692902	-0.00144085476768239	5.08352858358017E-4	0.00272784760610455		-0.0147970455372771	-0.014439580318114	-0.0141292702725102	-0.0155375338731441		-0.0153197973488817	-0.0139792508165198	-0.0146376231308682	-0.0150009248492994	-0.00765989867444083	-0.00698962540825988	-0.00731881156543408	-0.00750046242464971		
1.39555562	-0.01535554287806	-0.00118445037229852	6.54932687186837E-4	8.71440083300223E-4		-0.0155110292252284	-0.00201298925618281	7.50250156755963E-4	0.00378034173702605		-0.0150136204798716	-0.0147075229744083	-0.0129934265876294	-0.0148858862896365		-0.0156685531670585	-0.0141293562943107	-0.0137436767443854	-0.0141053783901494	-0.00783427658352924	-0.00706467814715533	-0.00687183837219268	-0.00705268919507472		
1.57000005	-0.0154903534950012	-0.00126196787675476	7.17075102325644E-4	9.1662391985057E-4		-0.0153751537399926	-0.00222270132030963	8.4835674041408E-4	0.00416473689789505		-0.01511862234958	-0.0148224588005362	-0.0125847614219932	-0.0146592143357685		-0.0158356974519056	-0.0141952655216885	-0.0134331181624073	-0.0137818168818212	-0.00791784872595279	-0.00709763276084427	-0.00671655908120363	-0.00689090844091062		
1.74444449	-0.0154405910738172	-0.00121328199915997	6.85354778432536E-4	8.76080363148456E-4		-0.0155242516377589	-0.00203837309915688	7.75404233753796E-4	0.00383002329716459		-0.0150924379313964	-0.0147676927176072	-0.0129571972059975	-0.0148782142665456		-0.0157777927098289	-0.0141718793554834	-0.0137326014397513	-0.014073693829299	-0.00788889635491447	-0.00708593967774172	-0.00686630071987566	-0.00703684691464948		
1.91888893	-0.0152148181440482	-0.00103007041703434	5.58640816052553E-4	7.40436949599865E-4		-0.0159602150703963	-0.00146311107749329	5.39532133518061E-4	0.00277205285748385		-0.0149458107954304	-0.0145445983409978	-0.0141117411568878	-0.0155457136215672		-0.015504451611483	-0.0140615253360884	-0.0146512732904059	-0.0149779611618415	-0.00775222580574148	-0.00703076266804418	-0.00732563664520293	-0.00748898058092073		
2.09333324	-0.0148540631039616	-7.21901878472807E-4	3.61906087288306E-4	5.0627109270395E-4		-0.0166685055016819	-5.46958474778506E-4	1.85334979661107E-4	0.00106517141092957		-0.0147077878024424	-0.0141691907593777	-0.0159649575858698	-0.0166253476263282		-0.0150696938897307	-0.0138678770075421	-0.016150292565531	-0.016422040682595	-0.00753484694486537	-0.00693393850377104	-0.00807514628276548	-0.00821102034129748		
2.26777768	-0.0144184739833356	-3.09036744943245E-4	1.31281382489916E-4	1.71482601166236E-4		-0.0176025448289574	6.15391722545921E-4	-2.23192486636812E-4	-0.00114401797854766		-0.0144247467446229	-0.0136704121617665	-0.0183543635715961	-0.0180387013283585		-0.0145560281271128	-0.0136002504186609	-0.0181311710849593	-0.0182735424660416	-0.00727801406355639	-0.00680012520933046	-0.00906558554247965	-0.00913677123302081		
2.44222236	-0.0139704978534264	1.75119066757515E-4	-9.74851451697603E-5	-2.62760548991657E-4		-0.0186690528116115	0.00188856812694769	-6.2100012666708E-4	-0.0036372363579595		-0.0141556244808306	-0.0130968978063469	-0.0210387211692906	-0.0196616205240649		-0.0140581393356608	-0.0132843380452321	-0.0204177210426235	-0.0203492871805325	-0.00702906966783038	-0.00664216902261604	-0.0102088605213118	-0.0101746435902662		
2.61666679	-0.0135648987869752	6.68351372074751E-4	-2.90747546307565E-4	-7.54404472724324E-4		-0.019731420375942	0.00310355154322482	-9.5349011595228E-4	-0.00609758864364664		-0.0139416994339325	-0.0125196546002493	-0.0236789475923162	-0.0213027081885407		-0.0136509518876249	-0.012961812454914	-0.0227254574763639	-0.0224001834532753	-0.00682547594381247	-0.00648090622745701	-0.011362728738182	-0.0112000917266376		
2.79111123	-0.0132473541084261	0.00108816852299704	-4.25375008981872E-4	-0.00121115353414137		-0.0206382785231979	0.00408963429520912	-0.00118697173033522	-0.00815534558988673		-0.0137957141285524	-0.012023866128495	-0.0258909615482107	-0.0227215982609877		-0.0133703391195706	-0.012682645983701	-0.0247039898178756	-0.0241371319293679	-0.00668516955978529	-0.00634132299185052	-0.0123519949089378	-0.012068565964684		
2.96555567	-0.0130505112927553	0.00136330330568465	-4.9704370058676E-4	-0.00153225399798507		-0.0212548469786709	0.00471771002916059	-0.00131330536180542	-0.00950296871405777		-0.0137165056856426	-0.0116906413067239	-0.0273534110253735	-0.0236922630797348		-0.0132194619850559	-0.0124947509990676	-0.0260401056635681	-0.0253024164985201	-0.00660973099252795	-0.0062473754995338	-0.0130200528317841	-0.01265120824926		
3.1400001	-0.0129849379272708	0.00145046681756004	-5.10880264282614E-4	-0.0016478878225522		-0.0214795785025095	0.00491774420388303	-0.00133948642946185	-0.00996067069260994		-0.0136932391965457	-0.0115744751409594	-0.0278619914206983	-0.0240515993674836		-0.0131823589322631	-0.0124284716343275	-0.0265225049912365	-0.0257180482832789	-0.00659117946613155	-0.00621423581716375	-0.0132612524956182	-0.0128590241416394		
3.31444454	-0.0130413486347999	0.00133533305161532	-4.68520370902309E-4	-0.00153172072743434		-0.021260360381352	0.00467181684926984	-0.0012721969949268	-0.0094697591213857		-0.0137062566815213	-0.0116888504434721	-0.0273304996483947	-0.0237218907788683		-0.0132377363106191	-0.0124867504383934	-0.026058302653468	-0.0253031615531985	-0.00661886815530954	-0.00624337521919668	-0.013029151326734	-0.0126515807765993		
3.48888898	-0.0132068174945379	0.00103762510080648	-3.70969120011952E-4	-0.00120231258867586		-0.0206188342957716	0.00401000367679167	-0.00111253797669292	-0.0080816730514479		-0.0137424741024194	-0.0120046756261573	-0.0258030416471208	-0.0227326123794065		-0.0133715049824075	-0.0126489662704986	-0.0246905036704279	-0.0240948002325807	-0.00668575249120374	-0.00632448313524929	-0.012345251835214	-0.0120474001162903		
3.66333342	-0.0134738456571584	6.11186544105848E-4	-2.21704436230293E-4	-7.31462324839503E-4		-0.0196612819133795	0.00301394451469559	-8.6020249857877E-4	-0.00598795446702886		-0.0138158258741226	-0.0124670578306959	-0.0234954943642916	-0.0212509368371986		-0.0135941214378923	-0.0128873342764119	-0.0226352918657129	-0.0222797657230715	-0.00679706071894615	-0.00644366713820594	-0.0113176459328564	-0.0111398828615357		
3.83777785	-0.0138316994975117	1.29685964096413E-4	-2.82955872200072E-5	-2.35894696580338E-4		-0.0185532863680161	0.00181364303024625	-5.24656823179851E-4	-0.00352376257390954		-0.0139662038172159	-0.0130145615789637	-0.0207880627348593	-0.0195561387108994		-0.0139379082299959	-0.0131772999229127	-0.0202634059116795	-0.0201709164276355	-0.00696895411499793	-0.00658864996145634	-0.0101317029558397	-0.0100854582138177		
4.01222229	-0.0142474284519926	-3.35124265060583E-4	1.88565903811376E-4	1.91727716001733E-4		-0.0174644592437818	5.68427123018235E-4	-1.38840309748975E-4	-0.00105754887530193		-0.0142022590972403	-0.0135735886744322	-0.0180924213058146	-0.0179133426613735		-0.0143908250010517	-0.0134811815977075	-0.0179535809960656	-0.0180828670275893	-0.00719541250052584	-0.00674059079885376	-0.00897679049803281	-0.00904143351379467		
4.18666649	-0.0146634151677469	-7.27074724538807E-4	3.93129106536036E-4	5.19407522562507E-4		-0.0165240801676597	-5.61836189843993E-4	2.40832848593341E-4	0.00111304719452872		-0.0144779532631874	-0.0140663493586884	-0.0157320363143818	-0.0164944128951853		-0.0148710823697235	-0.0137516681117093	-0.0159728691629751	-0.0162477498519742	-0.00743554118486174	-0.00687583405585463	-0.00798643458148754	-0.0081238749259871		
4.36111116	-0.0150177996614415	-0.00101212006784717	5.52816931453894E-4	7.40896971765158E-4		-0.0158121729491661	-0.00144714018877689	5.55094155216763E-4	0.00277265923654474		-0.0147362058260699	-0.0144410216413153	-0.0139315597461816	-0.0154133120389905		-0.0152890227575238	-0.0139596115272044	-0.0144866539013984	-0.0148345248382732	-0.00764451137876189	-0.00697980576360219	-0.00724332695069918	-0.00741726241913661		
4.53555536	-0.0152586976052118	-0.00118285174231087	6.5551390443478E-4	8.61548337806154E-4		-0.0153692755239951	-0.00200675438000541	7.61494531185473E-4	0.00379060319955207		-0.014924487105282	-0.0146760445044115	-0.0128239321732632	-0.0147514508006997		-0.0155800010097168	-0.0140940396478202	-0.0135854267044487	-0.013961029436375	-0.00779000050485839	-0.00704701982391012	-0.00679271335222433	-0.00698051471818749		
4.71000051	-0.0153447015732432	-0.00124532395968725	6.98021655407831E-4	8.98319354506459E-4		-0.0152092891992319	-0.00220273457280906	8.33058121323086E-4	0.00411915974249855		-0.0149936845230164	-0.0147595311919915	-0.0124598059082195	-0.0145421611760095		-0.0156917061784241	-0.0141453795370444	-0.0132928640295425	-0.0136815691774347	-0.00784585308921207	-0.00707268976852218	-0.00664643201477127	-0.00684078458871734		
4.88444471	-0.0152494663505332	-0.00119789229805374	6.66586817083274E-4	8.62594234271346E-4		-0.0153321719405251	-0.00202091147366573	7.51272127229827E-4	0.00375830629517191		-0.0149181775972325	-0.0146768913102289	-0.0128435049917893	-0.0147724214025357		-0.0155847644143158	-0.0141021984781873	-0.0135947771190191	-0.0139961571866112	-0.0077923822071579	-0.00705109923909365	-0.00679738855950955	-0.00699807859330559		
5.05888939	-0.0149777853893606	-0.00102974895800951	5.46602103840869E-4	7.47138685886278E-4		-0.0157319328455732	-0.00146667959539678	5.1606201820633E-4	0.00272418930530101		-0.0147137935576431	-0.0144207507880381	-0.0139583611174628	-0.0154114378708054		-0.015260395661484	-0.0139598751401514	-0.0144744231356691	-0.0148728667959839	-0.00763019783074199	-0.00697993757007572	-0.00723721156783453	-0.00743643339799195		
5.23333359	-0.0145800756038586	-7.37571552311006E-4	3.51163813175195E-4	5.28258225997564E-4		-0.01639870441164	-5.7896286015398E-4	1.6302758386686E-4	0.00105755670006311		-0.0144382251169971	-0.0140111701291312	-0.0157570829878641	-0.0164358944224735		-0.0147893889301722	-0.0137305340152791	-0.015920110571731	-0.016259673193839	-0.00739469446508612	-0.00686526700763956	-0.00796005528586548	-0.00812983659691948		
5.40777779	-0.0141442596973995	-3.39873881388092E-4	1.27239351067011E-4	1.89078676185014E-4		-0.0173124327569269	5.56645159381484E-4	-2.41047542921838E-4	-0.00112793523043012		-0.0141678155515358	-0.0135008337418837	-0.0181247703708975	-0.0178158720998223		-0.0142950549026028	-0.0134448605879179	-0.0178837228279756	-0.0180719047935252	-0.00714752745130139	-0.00672243029395897	-0.00894186141398782	-0.00903595239676261		
5.58222246	-0.0137606224689414	1.26927380197888E-4	-8.0427918629149E-5	-2.55692695560892E-4		-0.0184200012568197	0.00181317018554831	-6.30831811522364E-4	-0.00360978940480026		-0.0139698157029337	-0.0129581541890256	-0.0208474522875941	-0.0194638467611927		-0.0138893877843046	-0.0131464834127154	-0.0202166204760717	-0.0201637215879308	-0.00694469389215228	-0.00657324170635772	-0.0101083102380359	-0.0100818607939654		
5.75666666	-0.0134831322040239	6.15599513141555E-4	-2.60832560793508E-4	-7.54115087670259E-4		-0.0196051600140937	0.0030398238643765	-9.68577617642912E-4	-0.00607716260067601		-0.0138824803393463	-0.0124481534109096	-0.0236110763680361	-0.0211969515208998		-0.0136216477785528	-0.0128817091672588	-0.0226424987503932	-0.0223084934942429	-0.00681082388927638	-0.00644085458362939	-0.0113212493751966	-0.0111542467471215		
5.93111134	-0.013317638587086	0.00105996269197155	-4.14648955843435E-4	-0.00122214257066872		-0.0206858091060748	0.00407843491341105	-0.00123660101522421	-0.0081866465270392		-0.0138944674216268	-0.012031025207199	-0.0260306217349272	-0.0227532335146778		-0.0134798184657833	-0.0126871459469089	-0.024794020719703	-0.0242087438881555	-0.00673990923289167	-0.00634357297345447	-0.0123970103598515	-0.0121043719440777		
6.10555553	-0.0132426539301534	0.00138080804171324	-5.295551922653E-4	-0.00156189247812368		-0.0214580752615439	0.00478444958828035	-0.00142022858801638	-0.00961733418549074		-0.0139532935588293	-0.0117634129700576	-0.0277111884467706	-0.0238482228215326		-0.0134237383665641	-0.0125826605754503	-0.0262909598587543	-0.0255426769183922	-0.00671186918328203	-0.00629133028772516	-0.0131454799293771	-0.0127713384591961		
6.28318530717959																									


==> data/Fig.1-Pz.dat <==
# phi, Pz-Lambda-vorticity	Pz-Lambda-T-gradient	Pz-Lambda-mu-gradient	Pz-Lambda-shear  Pz-S-vorticity	Pz-S-T-gradient	Pz-S-mu-gradient	Pz-S-shear		Pz-Lambda-total	Pz-anti-Lambda-toal	Pz-s-total	Pz-s-bar-total		Pz-Lambda-without-SHE	Pz-anti-Lambda-without-SHE	Pz-S-without-SHE	Pz-Sbar-without-SHE

0	2.99021405754013E-4	-6.98374494758752E-5	7.21734151498377E-5	3.44046442382128E-5		3.44174847168134E-4	-9.05279112032012E-5	8.47151741459995E-5	4.2429939542848E-5		3.35762015666188E-4	1.62745422100812E-4	3.80792049653781E-4	1.99292481378559E-4		2.6358860051635E-4	1.79242149160736E-4	2.9607687550778E-4	2.60395040803905E-4
0.174444452	7.69238442744837E-5	-0.00282110326685708	0.00173434392555352	0.00216126739736289		1.37041433131371E-4	-0.00594842375462658	0.00273846211430466	0.0102138622516533		0.00115143190033381	-6.50441565772949E-4	0.00714094204446274	0.00248706890203361		-5.82912025219714E-4	4.28262324064717E-4	0.00440247993015808	0.00490952788678985
0.348888904	-1.74383770652299E-4	-0.00500496740803021	0.00304308739294772	0.00375875119835348		-9.30155418670876E-5	-0.0107279280712989	0.004900475044362	0.0182548160444865		0.00162248741261869	-0.00136060441513634	0.0123343474756826	0.00414764302108576		-0.00142059998032904	5.63641246440273E-4	0.00743387243132056	0.00849198233540886
0.523333311	-4.53415113536654E-4	-0.00626573873084924	0.00380453987448744	0.00451261772847578		-3.33856713261263E-4	-0.0137040214043713	0.00626672154413962	0.0228266063956996		0.00159800375857733	-0.00188097241266834	0.0150554498222066	0.00481734579755157		-0.00220653611591012	5.35128457593473E-4	0.00878872827806701	0.0103668524189299
0.697777808	-7.30005339690004E-4	-0.00652577049619526	0.00398644613693736	0.00443708196249633		-5.57731066419806E-4	-0.0146257642989915	0.00672949089859472	0.0237083491678563		0.00116775226354843	-0.00215819626679771	0.0152543447010397	0.00455799112189457		-0.00281869387338894	3.70933059503288E-4	0.00852485380244495	0.0105021814473909
0.872222245	-9.39547540143505E-4	-0.00594903604998706	0.00367129827076827	0.00381254727110474		-7.21561256195953E-4	-0.0136836495537239	0.0063512918850858	0.0216107023255619		5.95261951742453E-4	-0.0021623725380475	0.0135567834007278	0.00375318140587689		-0.00307603631902582	1.61214830964682E-4	0.00720549151564204	0.0093464040663144
1.04666662	-0.00100756832674497	-0.00480408170082796	0.00299145892956498	0.00294955105191954		-7.79652685427654E-4	-0.0113191652286299	0.00529761296710001	0.0175588533078905		1.29359953911595E-4	-0.00190257205057012	0.0107576483609329	0.00279506318982558		-0.00286209897565338	-1.00626010958986E-5	0.00546003539383293	0.00744802357535266
1.22111118	-8.90291962999576E-4	-0.00334220465922506	0.00208981337515194	0.00201849995163195		-7.04073416425004E-4	-0.00801641663438213	0.00377116329308848	0.0123747429068658		-1.24183295440742E-4	-0.00143432328763826	0.00742541614914711	0.0018660304487994		-0.00221399667059266	-1.08881673712981E-4	0.00365425285605865	0.00517279454279942
1.39555562	-6.02947281062226E-4	-0.00173329642352471	0.00107778083409742	0.00106749100142973		-5.00484149114791E-4	-0.00417294295210009	0.00195969473195905	0.00655334422868595		-1.90971869059768E-4	-8.30493878082669E-4	0.00383961185943011	9.68598113538036E-4		-0.00126875270315718	-1.43167134211915E-4	0.00187991712747106	0.00268709852645401
1.57000005	-2.13951303600438E-4	-6.09752504954519E-5	1.98297512028058E-5	9.29395781819737E-5		-2.08202592981615E-4	-7.27305065935309E-5	1.42153490416207E-5	3.76415635175179E-4		-1.62157224711117E-4	-1.62567760783003E-4	1.09697884641634E-4	4.63018473635421E-5		-1.81986975913913E-4	-1.45387280398138E-4	9.54825356000329E-5	6.29263589550276E-5
1.74444449	1.90952516471589E-4	0.00163517270039821	-0.0010438127780468	-9.20874318729569E-4		1.15735990858147E-4	0.00406328571612156	-0.00193883209263363	-0.00593863798234767		-1.3856187990657E-4	5.02939275382498E-4	-0.00369844836800162	-9.41710413092271E-4		9.05250898140215E-4	-1.54818271731137E-4	-0.00175961627536799	-0.00263423271235662
1.91888893	5.42815445292285E-4	0.00330442374262225	-0.00207161635624624	-0.0019718748776101		4.16550959632371E-4	0.00799677169370212	-0.0037710297783501	-0.0121042128446041		-1.96252045941817E-4	0.00111324375772976	-0.00746191996961971	-0.00198504588424506		0.00187536431030441	-1.95304653051746E-4	-0.00369089019126962	-0.00528553351223058
2.09333324	8.00716623674206E-4	0.00483967560970106	-0.0029989975561954	-0.00300245418679501		6.54092657822223E-4	0.011403571623974	-0.00532665894802729	-0.0176557251710264		-3.61059509615137E-4	0.00163483845454375	-0.0109247198372575	-0.00300724442014688		0.00263793804658026	-2.58028636293272E-4	-0.00559806088923018	-0.00768108010750078
2.26777768	9.45954837548958E-4	0.00605172961286037	-0.0037172510591535	-0.00390122853190366		8.055769149354E-4	0.0138479424442406	-0.00641016458557927	-0.0219280966100675		-6.20795140647844E-4	0.00202721649737105	-0.0136847418364707	-0.00389233078484361		0.00309645591850567	-3.16420765799661E-4	-0.00727457725089143	-0.00953405601543924
2.44222236	9.75229519652477E-4	0.0066703266836358	-0.00407010315444283	-0.00450985708887729		8.6340895246253E-4	0.0148232526483477	-0.00680186816487745	-0.0240901537211129		-9.34404040031856E-4	0.00221321350328383	-0.0152053602851802	-0.00449554748531645		0.00313569911441099	-3.53610299802883E-4	-0.00840349212030273	-0.0105034684107072
2.61666679	9.0040996488105E-4	0.00640190519742547	-0.00388518928980697	-0.00457265569453184		8.32393941934273E-4	0.0138809615848436	-0.00631285116729699	-0.0232345478818477		-0.00115552982203229	0.0021141070228934	-0.0148340435223667	-0.00458935626846264		0.0027296594677747	-3.45076965657263E-4	-0.00852119235506979	-0.0101879872968239
2.79111123	7.47382493105232E-4	0.00508238215201099	-0.00306449297571322	-0.0038338561629463		7.26433077950884E-4	0.0108391595588154	-0.00487483245493383	-0.0187330179585699		-0.0010685844935433	0.00170830902259129	-0.0120422577767375	-0.00390870417723809		0.00199590848216993	-2.50379481546769E-4	-0.00716742532180363	-0.00825298691002875
2.96555567	5.45191322816755E-4	0.00281638696349436	-0.00167565784161396	-0.00226348699817786		5.6317006634942E-4	0.00596037360105438	-0.00261718345391954	-0.0107537592026889		-5.77566553480703E-4	0.00104802267128839	-0.00684739898920463	-0.00235001188938521		0.00109809128813326	-5.13179929271182E-5	-0.00423021553528508	-0.00470299516073782
3.1400001	3.10047321082069E-4	-2.85473132651806E-5	5.69742033197999E-5	-1.18055234173287E-4		3.583344003687E-4	-2.91604651193789E-5	1.29498971007975E-4	-4.88832636367276E-4		2.20418976963401E-4	2.40781031334396E-4	-3.01597301099794E-5	-1.2857958342183E-4		1.63444773643602E-4	2.24242445534696E-4	-1.59658701117954E-4	-4.72450168544584E-5
3.31444454	4.42643232661935E-5	-0.00291585971985947	0.0018165445678408	0.00211563222002315		1.25608169271385E-4	-0.00608715767100089	0.00290068725339764	0.0100506093023729		0.00106058139127067	-5.91293162205128E-4	0.00698974705404098	0.00221895686530025		-7.5596317657013E-4	4.9463090090859E-4	0.00408905980064334	0.00475789953294484
3.48888898	-2.41320397581715E-4	-0.00527120685760716	0.00325907958431661	0.00387211975641861		-1.16557532875332E-4	-0.0111191770718625	0.00520595733838965	0.0186425369035189		0.00161867208554636	-0.00132827505034337	0.0126127596371707	0.00404282639360163		-0.00164040749877027	6.59241544998152E-4	0.00740680229878112	0.00862011554020312
3.66333342	-5.09659210048862E-4	-0.0066455302447406	0.00410182326462319	0.00474304196746147		-3.40309383124346E-4	-0.0142846324763494	0.00665937848324367	0.0236603688270487		0.00168967577729522	-0.00185778588309138	0.0156948054508186	0.00490311424555366		-0.002412147487328	6.61066544568278E-4	0.00903542696757496	0.0107574616571332
3.83777785	-7.10375990506056E-4	-0.00688199998086912	0.00424269561924666	0.004674750046022		-5.13904245678579E-4	-0.0152348715323477	0.00709480675892876	0.0246547459452341		0.00132506969389351	-0.00210510807409551	0.0160007769261367	0.00477733358142407		-0.00291762592535316	5.22316648748094E-4	0.0089059701672079	0.011008136431186
4.01222229	-8.08606301154681E-4	-0.00616974721111986	0.00380532175605773	0.00397018753777244		-6.12667611600281E-4	-0.014150265815553	0.00658893468981331	0.0223176117732232		7.97155781555642E-4	-0.00206057223539998	0.0141436130358832	0.00399842171835255		-0.0030081659745021	3.25060433460803E-4	0.00755467834606987	0.00978122442001961
4.18666649	-7.98727921633434E-4	-0.00485810218034427	0.00299996648717622	0.00299580532847775		-6.2492305197511E-4	-0.0115324353666241	0.00536069739901482	0.0178141303628416		3.38941713676269E-4	-0.00177724985954366	0.0110174693432573	0.00296125610146473		-0.00266102477349996	1.3178103512409E-4	0.00565677194424248	0.00766790081072006
4.36111116	-6.90757449947416E-4	-0.00323490855323818	0.00198300125452651	0.00195417948791864		-5.49207884524451E-4	-0.00793705840181138	0.00365297149380072	0.0121371893713274		1.15147392595839E-5	-0.00132963737483482	0.00730389457879223	0.00190024476607319		-0.00197148651526693	-4.09842529076735E-5	0.00365092308499152	0.00511508145783024
4.53555536	-4.92077450332182E-4	-0.0014885179034421	8.70554517707477E-4	9.18396621506969E-4		-3.89965770352646E-4	-0.00383470168602664	0.00168653331084057	0.00593271458968208		-1.91644214559825E-4	-7.84161282787227E-4	0.00339458044414338	8.83878385670544E-4		-0.0010621987322673	-1.87341942877263E-4	0.00170804713330283	0.00238205502158635
4.71000051	-2.10276555274494E-4	2.60691366133507E-4	-2.39319158704946E-4	-9.87918304844857E-5		-1.59482394450489E-4	4.19896347787512E-4	-3.52837234389904E-4	-4.08083512004339E-4		-2.87696178330402E-4	-1.95916929522063E-4	-5.00506793057186E-4	-9.48228079707663E-5		-4.83770196254556E-5	-3.02685299900181E-4	-1.47669558667276E-4	-3.78828128401821E-4
4.88444471	1.324163157535E-4	0.00194859707493163	-0.00129347537911211	-0.0010926669666197		1.16617096455625E-4	0.00457016244229364	-0.00232469765500144	-0.00660602792809541		-3.05128955046667E-4	4.06644341010059E-4	-0.00424394604434759	-0.00102573571894728		9.88346424065427E-4	-3.78074911205812E-4	-0.00191924838934613	-0.00303667724252295
5.05888939	4.8903934275946E-4	0.00353678187294118	-0.00227360599850044	-0.0020351782219922		3.97648105325164E-4	0.00840053642333499	-0.00411763381173244	-0.0124049737400004		-2.82963004791995E-4	0.00101836469356827	-0.00772442302307262	-0.00187538428040455		0.00199064299370842	-3.94359738461155E-4	-0.00360678921134019	-0.00546073404377791
5.23333359	7.880862493486E-4	0.00496675682735227	-0.00314730436137042	-0.00293597693389983		6.34376062635889E-4	0.0116571310856583	-0.00560758455203681	-0.0175610501179263		-3.28438218569377E-4	0.0015951037469287	-0.010877127521669	-0.00268185175020596		0.00281886614280104	-3.65620490913701E-4	-0.00526954296963215	-0.00758092332477407
5.40777779	9.58929228788619E-4	0.00609898991828519	-0.00382098657353811	-0.0038147446037449		7.84835643934025E-4	0.0139723506457971	-0.00662204773340285	-0.0216802470115954		-5.7781203020921E-4	0.00202076955211736	-0.0135451084552671	-0.0035216011849436		0.00324317454332891	-3.54774040040037E-4	-0.00692306072186422	-0.00932451761419611
5.58222246	9.74773583362397E-4	0.00666802185446498	-0.00413007410274191	-0.00450060627751301		8.31741462858735E-4	0.0148551058334443	-0.00694567838800608	-0.0239185124915053		-9.87884942427561E-4	0.00217958048701306	-0.0151773435832083	-0.00426746993746583		0.00314218916031437	-3.89317799344981E-4	-0.00823166519520224	-0.0103753495705872
5.75666666	8.67285994661099E-4	0.00635933728496971	-0.00389947955010996	-0.00460273772237062		7.86616357045858E-4	0.0138335454746236	-0.00638900828284712	-0.0230934072567811		-0.00127559399284979	0.00203313433525719	-0.0148622537079588	-0.00449809849372425		0.00262388555726019	-4.04680618478704E-4	-0.00847324542511169	-0.0101391961037356
5.93111134	6.95243018467274E-4	0.00500125612028023	-0.00304031956709696	-0.00379726484536131		6.76397099432652E-4	0.0107196130375288	-0.00489432517628311	-0.018412574860731		-0.00114108527371077	0.00160857039880995	-0.0119108899000526	-0.00379140788046805		0.00189923429338621	-3.1199928697416E-4	-0.00701656472376953	-0.00813222565558578
6.10555553	5.02154883046332E-4	0.00272074385309765	-0.00163178967518775	-0.00212339731827985		5.2499718239192E-4	0.00581658579243171	-0.00261606465953046	-0.0102032990100358		-5.32288257323615E-4	9.57196255912665E-4	-0.00647778069474265	-0.0020982875533723		0.00109950141786413	-9.63993717636493E-5	-0.00386171603521218	-0.00443252736442253
6.28318530717959																			


==> data/Fig.2.Initial_xeta_distribution.dat <==
# x eta		200 GeV	19.6 GeV	7.7 GeV
-15	-5	0	0	1E-8
-15	-4.8	0	0	1E-8
-15	-4.6	0	0	1E-8
-15	-4.4	0	0	1E-8
-15	-4.2	0	0	1E-8
-15	-4	0	0	1E-8
-15	-3.8	0	0	1E-8
-15	-3.6	0	0	1E-8
-15	-3.4	0	0	1E-8
-15	-3.2	0	0	1E-8
-15	-3	0	0	1E-8
-15	-2.8	0	0	1E-8
-15	-2.6	0	0	1E-8
-15	-2.4	0	0	1E-8
-15	-2.2	0	0	1E-8
-15	-2	0	0	1E-8
-15	-1.8	0	0	1E-8
-15	-1.6	0	0	1E-8
-15	-1.4	0	0	1E-8
-15	-1.2	0	0	1E-8
-15	-1	0	0	1E-8
-15	-0.8	0	0	1E-8
-15	-0.6	0	0	1E-8
-15	-0.4	0	0	1E-8
-15	-0.2	0	0	1E-8
-15	0	0	0	1E-8
-15	0.2	0	0	1E-8
-15	0.4	0	0	1E-8
-15	0.6	0	0	1E-8
-15	0.8	0	0	1E-8
-15	1	0	0	1E-8
-15	1.2	0	0	1E-8
-15	1.4	0	0	1E-8
-15	1.6	0	0	1E-8
-15	1.8	0	0	1E-8
-15	2	0	0	1E-8
-15	2.2	0	0	1E-8
-15	2.4	0	0	1E-8
-15	2.6	0	0	1E-8
-15	2.8	0	0	1E-8
-15	3	0	0	1E-8
-15	3.2	0	0	1E-8
-15	3.4	0	0	1E-8
-15	3.6	0	0	1E-8
-15	3.8	0	0	1E-8
-15	4	0	0	1E-8
-15	4.2	0	0	1E-8
-15	4.4	0	0	1E-8
-15	4.6	0	0	1E-8
-15	4.8	0	0	1E-8
-15	5	0	0	1E-8
-14.9	-5	0	0	1E-8
-14.9	-4.8	0	0	1E-8
-14.9	-4.6	0	0	1E-8
-14.9	-4.4	0	0	1E-8
-14.9	-4.2	0	0	1E-8
-14.9	-4	0	0	1E-8
-14.9	-3.8	0	0	1E-8
-14.9	-3.6	0	0	1E-8
-14.9	-3.4	0	0	1E-8
-14.9	-3.2	0	0	1E-8
-14.9	-3	0	0	1E-8
-14.9	-2.8	0	0	1E-8
-14.9	-2.6	0	0	1E-8
-14.9	-2.4	0	0	1E-8
-14.9	-2.2	0	0	1E-8
-14.9	-2	0	0	1E-8
-14.9	-1.8	0	0	1E-8
-14.9	-1.6	0	0	1E-8
-14.9	-1.4	0	0	1E-8
-14.9	-1.2	0	0	1E-8
-14.9	-1	0	0	1E-8
-14.9	-0.8	0	0	1E-8
-14.9	-0.6	0	0	1E-8
-14.9	-0.4	0	0	1E-8
-14.9	-0.2	0	0	1E-8
-14.9	0	0	0	1E-8
-14.9	0.2	0	0	1E-8
-14.9	0.4	0	0	1E-8
-14.9	0.6	0	0	1E-8
-14.9	0.8	0	0	1E-8
-14.9	1	0	0	1E-8
-14.9	1.2	0	0	1E-8
-14.9	1.4	0	0	1E-8
-14.9	1.6	0	0	1E-8
-14.9	1.8	0	0	1E-8
-14.9	2	0	0	1E-8
-14.9	2.2	0	0	1E-8
-14.9	2.4	0	0	1E-8
-14.9	2.6	0	0	1E-8
-14.9	2.8	0	0	1E-8
-14.9	3	0	0	1E-8
-14.9	3.2	0	0	1E-8
-14.9	3.4	0	0	1E-8
-14.9	3.6	0	0	1E-8
-14.9	3.8	0	0	1E-8
-14.9	4	0	0	1E-8
-14.9	4.2	0	0	1E-8
-14.9	4.4	0	0	1E-8
-14.9	4.6	0	0	1E-8
-14.9	4.8	0	0	1E-8
-14.9	5	0	0	1E-8
-14.8	-5	0	0	1E-8
-14.8	-4.8	0	0	1E-8
-14.8	-4.6	0	0	1E-8
-14.8	-4.4	0	0	1E-8
-14.8	-4.2	0	0	1E-8
-14.8	-4	0	0	1E-8
-14.8	-3.8	0	0	1E-8
-14.8	-3.6	0	0	1E-8
-14.8	-3.4	0	0	1E-8
-14.8	-3.2	0	0	1E-8
-14.8	-3	0	0	1E-8
-14.8	-2.8	0	0	1E-8
-14.8	-2.6	0	0	1E-8
-14.8	-2.4	0	0	1E-8
-14.8	-2.2	0	0	1E-8
-14.8	-2	0	0	1E-8
-14.8	-1.8	0	0	1E-8
-14.8	-1.6	0	0	1E-8
-14.8	-1.4	0	0	1E-8
-14.8	-1.2	0	0	1E-8
-14.8	-1	0	0	1E-8
-14.8	-0.8	0	0	1E-8
-14.8	-0.6	0	0	1E-8
-14.8	-0.4	0	0	1E-8
-14.8	-0.2	0	0	1E-8
-14.8	0	0	0	1E-8
-14.8	0.2	0	0	1E-8
-14.8	0.4	0	0	1E-8
-14.8	0.6	0	0	1E-8
-14.8	0.8	0	0	1E-8
-14.8	1	0	0	1E-8
-14.8	1.2	0	0	1E-8
-14.8	1.4	0	0	1E-8
-14.8	1.6	0	0	1E-8
-14.8	1.8	0	0	1E-8
-14.8	2	0	0	1E-8
-14.8	2.2	0	0	1E-8
-14.8	2.4	0	0	1E-8
-14.8	2.6	0	0	1E-8
-14.8	2.8	0	0	1E-8
-14.8	3	0	0	1E-8
-14.8	3.2	0	0	1E-8
-14.8	3.4	0	0	1E-8
-14.8	3.6	0	0	1E-8
-14.8	3.8	0	0	1E-8
-14.8	4	0	0	1E-8
-14.8	4.2	0	0	1E-8
-14.8	4.4	0	0	1E-8
-14.8	4.6	0	0	1E-8
-14.8	4.8	0	0	1E-8
-14.8	5	0	0	1E-8
-14.7	-5	0	0	1E-8
-14.7	-4.8	0	0	1E-8
-14.7	-4.6	0	0	1E-8
-14.7	-4.4	0	0	1E-8
-14.7	-4.2	0	0	1E-8
-14.7	-4	0	0	1E-8
-14.7	-3.8	0	0	1E-8
-14.7	-3.6	0	0	1E-8
-14.7	-3.4	0	0	1E-8
-14.7	-3.2	0	0	1E-8
-14.7	-3	0	0	1E-8
-14.7	-2.8	0	0	1E-8
-14.7	-2.6	0	0	1E-8
-14.7	-2.4	0	0	1E-8
-14.7	-2.2	0	0	1E-8
-14.7	-2	0	0	1E-8
-14.7	-1.8	0	0	1E-8
-14.7	-1.6	0	0	1E-8
-14.7	-1.4	0	0	1E-8
-14.7	-1.2	0	0	1E-8
-14.7	-1	0	0	1E-8
-14.7	-0.8	0	0	1E-8
-14.7	-0.6	0	0	1E-8
-14.7	-0.4	0	0	1E-8
-14.7	-0.2	0	0	1E-8
-14.7	0	0	0	1E-8
-14.7	0.2	0	0	1E-8
-14.7	0.4	0	0	1E-8
-14.7	0.6	0	0	1E-8
-14.7	0.8	0	0	1E-8
-14.7	1	0	0	1E-8
-14.7	1.2	0	0	1E-8
-14.7	1.4	0	0	1E-8
-14.7	1.6	0	0	1E-8
-14.7	1.8	0	0	1E-8
-14.7	2	0	0	1E-8
-14.7	2.2	0	0	1E-8
-14.7	2.4	0	0	1E-8
-14.7	2.6	0	0	1E-8
-14.7	2.8	0	0	1E-8
-14.7	3	0	0	1E-8
-14.7	3.2	0	0	1E-8
-14.7	3.4	0	0	1E-8
-14.7	3.6	0	0	1E-8
-14.7	3.8	0	0	1E-8
-14.7	4	0	0	1E-8
-14.7	4.2	0	0	1E-8
-14.7	4.4	0	0	1E-8
-14.7	4.6	0	0	1E-8
-14.7	4.8	0	0	1E-8
-14.7	5	0	0	1E-8
-14.6	-5	0	0	1E-8
-14.6	-4.8	0	0	1E-8
-14.6	-4.6	0	0	1E-8
-14.6	-4.4	0	0	1E-8
-14.6	-4.2	0	0	1E-8
-14.6	-4	0	0	1E-8
-14.6	-3.8	0	0	1E-8
-14.6	-3.6	0	0	1E-8
-14.6	-3.4	0	0	1E-8
-14.6	-3.2	0	0	1E-8
-14.6	-3	0	0	1E-8
-14.6	-2.8	0	0	1E-8
-14.6	-2.6	0	0	1E-8
-14.6	-2.4	0	0	1E-8
-14.6	-2.2	0	0	1E-8
-14.6	-2	0	0	1E-8
-14.6	-1.8	0	0	1E-8
-14.6	-1.6	0	0	1E-8
-14.6	-1.4	0	0	1E-8
-14.6	-1.2	0	0	1E-8
-14.6	-1	0	0	1E-8
-14.6	-0.8	0	0	1E-8
-14.6	-0.6	0	0	1E-8
-14.6	-0.4	0	0	1E-8
-14.6	-0.2	0	0	1E-8
-14.6	0	0	0	1E-8
-14.6	0.2	0	0	1E-8
-14.6	0.4	0	0	1E-8
-14.6	0.6	0	0	1E-8
-14.6	0.8	0	0	1E-8
-14.6	1	0	0	1E-8
-14.6	1.2	0	0	1E-8
-14.6	1.4	0	0	1E-8
-14.6	1.6	0	0	1E-8
-14.6	1.8	0	0	1E-8
-14.6	2	0	0	1E-8
-14.6	2.2	0	0	1E-8
-14.6	2.4	0	0	1E-8
-14.6	2.6	0	0	1E-8
-14.6	2.8	0	0	1E-8
-14.6	3	0	0	1E-8
-14.6	3.2	0	0	1E-8
-14.6	3.4	0	0	1E-8
-14.6	3.6	0	0	1E-8
-14.6	3.8	0	0	1E-8
-14.6	4	0	0	1E-8
-14.6	4.2	0	0	1E-8
-14.6	4.4	0	0	1E-8
-14.6	4.6	0	0	1E-8
-14.6	4.8	0	0	1E-8
-14.6	5	0	0	1E-8
-14.5	-5	0	0	1E-8
-14.5	-4.8	0	0	1E-8
-14.5	-4.6	0	0	1E-8
-14.5	-4.4	0	0	1E-8
-14.5	-4.2	0	0	1E-8
-14.5	-4	0	0	1E-8
-14.5	-3.8	0	0	1E-8
-14.5	-3.6	0	0	1E-8
-14.5	-3.4	0	0	1E-8
-14.5	-3.2	0	0	1E-8
-14.5	-3	0	0	1E-8
-14.5	-2.8	0	0	1E-8
-14.5	-2.6	0	0	1E-8
-14.5	-2.4	0	0	1E-8
-14.5	-2.2	0	0	1E-8
-14.5	-2	0	0	1E-8
-14.5	-1.8	0	0	1E-8
-14.5	-1.6	0	0	1E-8
-14.5	-1.4	0	0	1E-8
-14.5	-1.2	0	0	1E-8
-14.5	-1	0	0	1E-8
-14.5	-0.8	0	0	1E-8
-14.5	-0.6	0	0	1E-8
-14.5	-0.4	0	0	1E-8
-14.5	-0.2	0	0	1E-8
-14.5	0	0	0	1E-8
-14.5	0.2	0	0	1E-8
-14.5	0.4	0	0	1E-8
-14.5	0.6	0	0	1E-8
-14.5	0.8	0	0	1E-8
-14.5	1	0	0	1E-8
-14.5	1.2	0	0	1E-8
-14.5	1.4	0	0	1E-8
-14.5	1.6	0	0	1E-8
-14.5	1.8	0	0	1E-8
-14.5	2	0	0	1E-8
-14.5	2.2	0	0	1E-8
-14.5	2.4	0	0	1E-8
-14.5	2.6	0	0	1E-8
-14.5	2.8	0	0	1E-8
-14.5	3	0	0	1E-8
-14.5	3.2	0	0	1E-8
-14.5	3.4	0	0	1E-8
-14.5	3.6	0	0	1E-8
-14.5	3.8	0	0	1E-8
-14.5	4	0	0	1E-8
-14.5	4.2	0	0	1E-8
-14.5	4.4	0	0	1E-8
-14.5	4.6	0	0	1E-8
-14.5	4.8	0	0	1E-8
-14.5	5	0	0	1E-8
-14.4	-5	0	0	1E-8
-14.4	-4.8	0	0	1E-8
-14.4	-4.6	0	0	1E-8
-14.4	-4.4	0	0	1E-8
-14.4	-4.2	0	0	1E-8
-14.4	-4	0	0	1E-8
-14.4	-3.8	0	0	1E-8
-14.4	-3.6	0	0	1E-8
-14.4	-3.4	0	0	1E-8
-14.4	-3.2	0	0	1E-8
-14.4	-3	0	0	1E-8
-14.4	-2.8	0	0	1E-8
-14.4	-2.6	0	0	1E-8
-14.4	-2.4	0	0	1E-8
-14.4	-2.2	0	0	1E-8
-14.4	-2	0	0	1E-8
-14.4	-1.8	0	0	1E-8
-14.4	-1.6	0	0	1E-8
-14.4	-1.4	0	0	1E-8
-14.4	-1.2	0	0	1E-8
-14.4	-1	0	0	1E-8
-14.4	-0.8	0	0	1E-8
-14.4	-0.6	0	0	1E-8
-14.4	-0.4	0	0	1E-8
-14.4	-0.2	0	0	1E-8
-14.4	0	0	0	1E-8
-14.4	0.2	0	0	1E-8
-14.4	0.4	0	0	1E-8
-14.4	0.6	0	0	1E-8
-14.4	0.8	0	0	1E-8
-14.4	1	0	0	1E-8
-14.4	1.2	0	0	1E-8
-14.4	1.4	0	0	1E-8
-14.4	1.6	0	0	1E-8
-14.4	1.8	0	0	1E-8
-14.4	2	0	0	1E-8
-14.4	2.2	0	0	1E-8
-14.4	2.4	0	0	1E-8
-14.4	2.6	0	0	1E-8
-14.4	2.8	0	0	1E-8
-14.4	3	0	0	1E-8
-14.4	3.2	0	0	1E-8
-14.4	3.4	0	0	1E-8
-14.4	3.6	0	0	1E-8
-14.4	3.8	0	0	1E-8
-14.4	4	0	0	1E-8
-14.4	4.2	0	0	1E-8
-14.4	4.4	0	0	1E-8
-14.4	4.6	0	0	1E-8
-14.4	4.8	0	0	1E-8
-14.4	5	0	0	1E-8
-14.3	-5	0	0	1E-8
-14.3	-4.8	0	0	1E-8
-14.3	-4.6	0	0	1E-8
-14.3	-4.4	0	0	1E-8
-14.3	-4.2	0	0	1E-8
-14.3	-4	0	0	1E-8
-14.3	-3.8	0	0	1E-8
-14.3	-3.6	0	0	1E-8
-14.3	-3.4	0	0	1E-8
-14.3	-3.2	0	0	1E-8
-14.3	-3	0	0	1E-8
-14.3	-2.8	0	0	1E-8
-14.3	-2.6	0	0	1E-8
-14.3	-2.4	0	0	1E-8
-14.3	-2.2	0	0	1E-8
-14.3	-2	0	0	1E-8
-14.3	-1.8	0	0	1E-8
-14.3	-1.6	0	0	1E-8
-14.3	-1.4	0	0	1E-8
-14.3	-1.2	0	0	1E-8
-14.3	-1	0	0	1E-8
-14.3	-0.8	0	0	1E-8
-14.3	-0.6	0	0	1E-8
-14.3	-0.4	0	0	1E-8
-14.3	-0.2	0	0	1E-8
-14.3	0	0	0	1E-8
-14.3	0.2	0	0	1E-8
-14.3	0.4	0	0	1E-8
-14.3	0.6	0	0	1E-8
-14.3	0.8	0	0	1E-8
-14.3	1	0	0	1E-8
-14.3	1.2	0	0	1E-8
-14.3	1.4	0	0	1E-8
-14.3	1.6	0	0	1E-8
-14.3	1.8	0	0	1E-8
-14.3	2	0	0	1E-8
-14.3	2.2	0	0	1E-8
-14.3	2.4	0	0	1E-8
-14.3	2.6	0	0	1E-8
-14.3	2.8	0	0	1E-8
-14.3	3	0	0	1E-8
-14.3	3.2	0	0	1E-8
-14.3	3.4	0	0	1E-8
-14.3	3.6	0	0	1E-8
-14.3	3.8	0	0	1E-8
-14.3	4	0	0	1E-8
-14.3	4.2	0	0	1E-8
-14.3	4.4	0	0	1E-8
-14.3	4.6	0	0	1E-8
-14.3	4.8	0	0	1E-8
-14.3	5	0	0	1E-8
-14.2	-5	0	0	1E-8
-14.2	-4.8	0	0	1E-8
-14.2	-4.6	0	0	1E-8
-14.2	-4.4	0	0	1E-8
-14.2	-4.2	0	0	1E-8
-14.2	-4	0	0	1E-8
-14.2	-3.8	0	0	1E-8
-14.2	-3.6	0	0	1E-8
-14.2	-3.4	0	0	1E-8
-14.2	-3.2	0	0	1E-8
-14.2	-3	0	0	1E-8
-14.2	-2.8	0	0	1E-8
-14.2	-2.6	0	0	1E-8
-14.2	-2.4	0	0	1E-8
-14.2	-2.2	0	0	1E-8
-14.2	-2	0	0	1E-8
-14.2	-1.8	0	0	1E-8
-14.2	-1.6	0	0	1E-8
-14.2	-1.4	0	0	1E-8
-14.2	-1.2	0	0	1E-8
-14.2	-1	0	0	1E-8
-14.2	-0.8	0	0	1E-8
-14.2	-0.6	0	0	1E-8
-14.2	-0.4	0	0	1E-8
-14.2	-0.2	0	0	1E-8
-14.2	0	0	0	1E-8
-14.2	0.2	0	0	1E-8
-14.2	0.4	0	0	1E-8
-14.2	0.6	0	0	1E-8
-14.2	0.8	0	0	1E-8
-14.2	1	0	0	1E-8
-14.2	1.2	0	0	1E-8
-14.2	1.4	0	0	1E-8
-14.2	1.6	0	0	1E-8
-14.2	1.8	0	0	1E-8
-14.2	2	0	0	1E-8
-14.2	2.2	0	0	1E-8
-14.2	2.4	0	0	1E-8
-14.2	2.6	0	0	1E-8
-14.2	2.8	0	0	1E-8
-14.2	3	0	0	1E-8
-14.2	3.2	0	0	1E-8
-14.2	3.4	0	0	1E-8
-14.2	3.6	0	0	1E-8
-14.2	3.8	0	0	1E-8
-14.2	4	0	0	1E-8
-14.2	4.2	0	0	1E-8
-14.2	4.4	0	0	1E-8
-14.2	4.6	0	0	1E-8
-14.2	4.8	0	0	1E-8
-14.2	5	0	0	1E-8
-14.1	-5	0	0	1E-8
-14.1	-4.8	0	0	1E-8
-14.1	-4.6	0	0	1E-8
-14.1	-4.4	0	0	1E-8
-14.1	-4.2	0	0	1E-8
-14.1	-4	0	0	1E-8
-14.1	-3.8	0	0	1E-8
-14.1	-3.6	0	0	1E-8
-14.1	-3.4	0	0	1E-8
-14.1	-3.2	0	0	1E-8
-14.1	-3	0	0	1E-8
-14.1	-2.8	0	0	1E-8
-14.1	-2.6	0	0	1E-8
-14.1	-2.4	0	0	1E-8
-14.1	-2.2	0	0	1E-8
-14.1	-2	0	0	1E-8
-14.1	-1.8	0	0	1E-8
-14.1	-1.6	0	0	1E-8
-14.1	-1.4	0	0	1E-8
-14.1	-1.2	0	0	1E-8
-14.1	-1	0	0	1E-8
-14.1	-0.8	0	0	1E-8
-14.1	-0.6	0	0	1E-8
-14.1	-0.4	0	0	1E-8
-14.1	-0.2	0	0	1E-8
-14.1	0	0	0	1E-8
-14.1	0.2	0	0	1E-8
-14.1	0.4	0	0	1E-8
-14.1	0.6	0	0	1E-8
-14.1	0.8	0	0	1E-8
-14.1	1	0	0	1E-8
-14.1	1.2	0	0	1E-8
-14.1	1.4	0	0	1E-8
-14.1	1.6	0	0	1E-8
-14.1	1.8	0	0	1E-8
-14.1	2	0	0	1E-8
-14.1	2.2	0	0	1E-8
-14.1	2.4	0	0	1E-8
-14.1	2.6	0	0	1E-8
-14.1	2.8	0	0	1E-8
-14.1	3	0	0	1E-8
-14.1	3.2	0	0	1E-8
-14.1	3.4	0	0	1E-8
-14.1	3.6	0	0	1E-8
-14.1	3.8	0	0	1E-8
-14.1	4	0	0	1E-8
-14.1	4.2	0	0	1E-8
-14.1	4.4	0	0	1E-8
-14.1	4.6	0	0	1E-8
-14.1	4.8	0	0	1E-8
-14.1	5	0	0	1E-8
-14	-5	0	0	1E-8
-14	-4.8	0	0	1E-8
-14	-4.6	0	0	1E-8
-14	-4.4	0	0	1E-8
-14	-4.2	0	0	1E-8
-14	-4	0	0	1E-8
-14	-3.8	0	0	1E-8
-14	-3.6	0	0	1E-8
-14	-3.4	0	0	1E-8
-14	-3.2	0	0	1E-8
-14	-3	0	0	1E-8
-14	-2.8	0	0	1E-8
-14	-2.6	0	0	1E-8
-14	-2.4	0	0	1E-8
-14	-2.2	0	0	1E-8
-14	-2	0	0	1E-8
-14	-1.8	0	0	1E-8
-14	-1.6	0	0	1E-8
-14	-1.4	0	0	1E-8
-14	-1.2	0	0	1E-8
-14	-1	0	0	1E-8
-14	-0.8	0	0	1E-8
-14	-0.6	0	0	1E-8
-14	-0.4	0	0	1E-8
-14	-0.2	0	0	1E-8
-14	0	0	0	1E-8
-14	0.2	0	0	1E-8
-14	0.4	0	0	1E-8
-14	0.6	0	0	1E-8
-14	0.8	0	0	1E-8
-14	1	0	0	1E-8
-14	1.2	0	0	1E-8
-14	1.4	0	0	1E-8
-14	1.6	0	0	1E-8
-14	1.8	0	0	1E-8
-14	2	0	0	1E-8
-14	2.2	0	0	1E-8
-14	2.4	0	0	1E-8
-14	2.6	0	0	1E-8
-14	2.8	0	0	1E-8
-14	3	0	0	1E-8
-14	3.2	0	0	1E-8
-14	3.4	0	0	1E-8
-14	3.6	0	0	1E-8
-14	3.8	0	0	1E-8
-14	4	0	0	1E-8
-14	4.2	0	0	1E-8
-14	4.4	0	0	1E-8
-14	4.6	0	0	1E-8
-14	4.8	0	0	1E-8
-14	5	0	0	1E-8
-13.9	-5	0	0	1E-8
-13.9	-4.8	0	0	1E-8
-13.9	-4.6	0	0	1E-8
-13.9	-4.4	0	0	1E-8
-13.9	-4.2	0	0	1E-8
-13.9	-4	0	0	1E-8
-13.9	-3.8	0	0	1E-8
-13.9	-3.6	0	0	1E-8
-13.9	-3.4	0	0	1E-8
-13.9	-3.2	0	0	1E-8
-13.9	-3	0	0	1E-8
-13.9	-2.8	0	0	1E-8
-13.9	-2.6	0	0	1E-8
-13.9	-2.4	0	0	1E-8
-13.9	-2.2	0	0	1E-8
-13.9	-2	0	0	1E-8
-13.9	-1.8	0	0	1E-8
-13.9	-1.6	0	0	1E-8
-13.9	-1.4	0	0	1E-8
-13.9	-1.2	0	0	1E-8
-13.9	-1	0	0	1E-8
-13.9	-0.8	0	0	1E-8
-13.9	-0.6	0	0	1E-8
-13.9	-0.4	0	0	1E-8
-13.9	-0.2	0	0	1E-8
-13.9	0	0	0	1E-8
-13.9	0.2	0	0	1E-8
-13.9	0.4	0	0	1E-8
-13.9	0.6	0	0	1E-8
-13.9	0.8	0	0	1E-8
-13.9	1	0	0	1E-8
-13.9	1.2	0	0	1E-8
-13.9	1.4	0	0	1E-8
-13.9	1.6	0	0	1E-8
-13.9	1.8	0	0	1E-8
-13.9	2	0	0	1E-8
-13.9	2.2	0	0	1E-8
-13.9	2.4	0	0	1E-8
-13.9	2.6	0	0	1E-8
-13.9	2.8	0	0	1E-8
-13.9	3	0	0	1E-8
-13.9	3.2	0	0	1E-8
-13.9	3.4	0	0	1E-8
-13.9	3.6	0	0	1E-8
-13.9	3.8	0	0	1E-8
-13.9	4	0	0	1E-8
-13.9	4.2	0	0	1E-8
-13.9	4.4	0	0	1E-8
-13.9	4.6	0	0	1E-8
-13.9	4.8	0	0	1E-8
-13.9	5	0	0	1E-8
-13.8	-5	0	0	1E-8
-13.8	-4.8	0	0	1E-8
-13.8	-4.6	0	0	1E-8
-13.8	-4.4	0	0	1E-8
-13.8	-4.2	0	0	1E-8
-13.8	-4	0	0	1E-8
-13.8	-3.8	0	0	1E-8
-13.8	-3.6	0	0	1E-8
-13.8	-3.4	0	0	1E-8
-13.8	-3.2	0	0	1E-8
-13.8	-3	0	0	1E-8
-13.8	-2.8	0	0	1E-8
-13.8	-2.6	0	0	1E-8
-13.8	-2.4	0	0	1E-8
-13.8	-2.2	0	0	1E-8
-13.8	-2	0	0	1E-8
-13.8	-1.8	0	0	1E-8
-13.8	-1.6	0	0	1E-8
-13.8	-1.4	0	0	1E-8
-13.8	-1.2	0	0	1E-8
-13.8	-1	0	0	1E-8
-13.8	-0.8	0	0	1E-8
-13.8	-0.6	0	0	1E-8
-13.8	-0.4	0	0	1E-8
-13.8	-0.2	0	0	1E-8
-13.8	0	0	0	1E-8
-13.8	0.2	0	0	1E-8
-13.8	0.4	0	0	1E-8
-13.8	0.6	0	0	1E-8
-13.8	0.8	0	0	1E-8
-13.8	1	0	0	1E-8
-13.8	1.2	0	0	1E-8
-13.8	1.4	0	0	1E-8
-13.8	1.6	0	0	1E-8
-13.8	1.8	0	0	1E-8
-13.8	2	0	0	1E-8
-13.8	2.2	0	0	1E-8
-13.8	2.4	0	0	1E-8
-13.8	2.6	0	0	1E-8
-13.8	2.8	0	0	1E-8
-13.8	3	0	0	1E-8
-13.8	3.2	0	0	1E-8
-13.8	3.4	0	0	1E-8
-13.8	3.6	0	0	1E-8
-13.8	3.8	0	0	1E-8
-13.8	4	0	0	1E-8
-13.8	4.2	0	0	1E-8
-13.8	4.4	0	0	1E-8
-13.8	4.6	0	0	1E-8
-13.8	4.8	0	0	1E-8
-13.8	5	0	0	1E-8
-13.7	-5	0	0	1E-8
-13.7	-4.8	0	0	1E-8
-13.7	-4.6	0	0	1E-8
-13.7	-4.4	0	0	1E-8
-13.7	-4.2	0	0	1E-8
-13.7	-4	0	0	1E-8
-13.7	-3.8	0	0	1E-8
-13.7	-3.6	0	0	1E-8
-13.7	-3.4	0	0	1E-8
-13.7	-3.2	0	0	1E-8
-13.7	-3	0	0	1E-8
-13.7	-2.8	0	0	1E-8
-13.7	-2.6	0	0	1E-8
-13.7	-2.4	0	0	1E-8
-13.7	-2.2	0	0	1E-8
-13.7	-2	0	0	1E-8
-13.7	-1.8	0	0	1E-8
-13.7	-1.6	0	0	1E-8
-13.7	-1.4	0	0	1E-8
-13.7	-1.2	0	0	1E-8
-13.7	-1	0	0	1E-8
-13.7	-0.8	0	0	1E-8
-13.7	-0.6	0	0	1E-8
-13.7	-0.4	0	0	1E-8
-13.7	-0.2	0	0	1E-8
-13.7	0	0	0	1E-8
-13.7	0.2	0	0	1E-8
-13.7	0.4	0	0	1E-8
-13.7	0.6	0	0	1E-8
-13.7	0.8	0	0	1E-8
-13.7	1	0	0	1E-8
-13.7	1.2	0	0	1E-8
-13.7	1.4	0	0	1E-8
-13.7	1.6	0	0	1E-8
-13.7	1.8	0	0	1E-8
-13.7	2	0	0	1E-8
-13.7	2.2	0	0	1E-8
-13.7	2.4	0	0	1E-8
-13.7	2.6	0	0	1E-8
-13.7	2.8	0	0	1E-8
-13.7	3	0	0	1E-8
-13.7	3.2	0	0	1E-8
-13.7	3.4	0	0	1E-8
-13.7	3.6	0	0	1E-8
-13.7	3.8	0	0	1E-8
-13.7	4	0	0	1E-8
-13.7	4.2	0	0	1E-8
-13.7	4.4	0	0	1E-8
-13.7	4.6	0	0	1E-8
-13.7	4.8	0	0	1E-8
-13.7	5	0	0	1E-8
-13.6	-5	0	0	1E-8
-13.6	-4.8	0	0	1E-8
-13.6	-4.6	0	0	1E-8
-13.6	-4.4	0	0	1E-8
-13.6	-4.2	0	0	1E-8
-13.6	-4	0	0	1E-8
-13.6	-3.8	0	0	1E-8
-13.6	-3.6	0	0	1E-8
-13.6	-3.4	0	0	1E-8
-13.6	-3.2	0	0	1E-8
-13.6	-3	0	0	1E-8
-13.6	-2.8	0	0	1E-8
-13.6	-2.6	0	0	1E-8
-13.6	-2.4	0	0	1E-8
-13.6	-2.2	0	0	1E-8
-13.6	-2	0	0	1E-8
-13.6	-1.8	0	0	1E-8
-13.6	-1.6	0	0	1E-8
-13.6	-1.4	0	0	1E-8
-13.6	-1.2	0	0	1E-8
-13.6	-1	0	0	1E-8
-13.6	-0.8	0	0	1E-8
-13.6	-0.6	0	0	1E-8
-13.6	-0.4	0	0	1E-8
-13.6	-0.2	0	0	1E-8
-13.6	0	0	0	1E-8
-13.6	0.2	0	0	1E-8
-13.6	0.4	0	0	1E-8
-13.6	0.6	0	0	1E-8
-13.6	0.8	0	0	1E-8
-13.6	1	0	0	1E-8
-13.6	1.2	0	0	1E-8
-13.6	1.4	0	0	1E-8
-13.6	1.6	0	0	1E-8
-13.6	1.8	0	0	1E-8
-13.6	2	0	0	1E-8
-13.6	2.2	0	0	1E-8
-13.6	2.4	0	0	1E-8
-13.6	2.6	0	0	1E-8
-13.6	2.8	0	0	1E-8
-13.6	3	0	0	1E-8
-13.6	3.2	0	0	1E-8
-13.6	3.4	0	0	1E-8
-13.6	3.6	0	0	1E-8
-13.6	3.8	0	0	1E-8
-13.6	4	0	0	1E-8
-13.6	4.2	0	0	1E-8
-13.6	4.4	0	0	1E-8
-13.6	4.6	0	0	1E-8
-13.6	4.8	0	0	1E-8
-13.6	5	0	0	1E-8
-13.5	-5	0	0	1E-8
-13.5	-4.8	0	0	1E-8
-13.5	-4.6	0	0	1E-8
-13.5	-4.4	0	0	1E-8
-13.5	-4.2	0	0	1E-8
-13.5	-4	0	0	1E-8
-13.5	-3.8	0	0	1E-8
-13.5	-3.6	0	0	1E-8
-13.5	-3.4	0	0	1E-8
-13.5	-3.2	0	0	1E-8
-13.5	-3	0	0	1E-8
-13.5	-2.8	0	0	1E-8
-13.5	-2.6	0	0	1E-8
-13.5	-2.4	0	0	1E-8
-13.5	-2.2	0	0	1E-8
-13.5	-2	0	0	1E-8
-13.5	-1.8	0	0	1E-8
-13.5	-1.6	0	0	1E-8
-13.5	-1.4	0	0	1E-8
-13.5	-1.2	0	0	1E-8
-13.5	-1	0	0	1E-8
-13.5	-0.8	0	0	1E-8
-13.5	-0.6	0	0	1E-8
-13.5	-0.4	0	0	1E-8
-13.5	-0.2	0	0	1E-8
-13.5	0	0	0	1E-8
-13.5	0.2	0	0	1E-8
-13.5	0.4	0	0	1E-8
-13.5	0.6	0	0	1E-8
-13.5	0.8	0	0	1E-8
-13.5	1	0	0	1E-8
-13.5	1.2	0	0	1E-8
-13.5	1.4	0	0	1E-8
-13.5	1.6	0	0	1E-8
-13.5	1.8	0	0	1E-8
-13.5	2	0	0	1E-8
-13.5	2.2	0	0	1E-8
-13.5	2.4	0	0	1E-8
-13.5	2.6	0	0	1E-8
-13.5	2.8	0	0	1E-8
-13.5	3	0	0	1E-8
-13.5	3.2	0	0	1E-8
-13.5	3.4	0	0	1E-8
-13.5	3.6	0	0	1E-8
-13.5	3.8	0	0	1E-8
-13.5	4	0	0	1E-8
-13.5	4.2	0	0	1E-8
-13.5	4.4	0	0	1E-8
-13.5	4.6	0	0	1E-8
-13.5	4.8	0	0	1E-8
-13.5	5	0	0	1E-8
-13.4	-5	0	0	1E-8
-13.4	-4.8	0	0	1E-8
-13.4	-4.6	0	0	1E-8
-13.4	-4.4	0	0	1E-8
-13.4	-4.2	0	0	1E-8
-13.4	-4	0	0	1E-8
-13.4	-3.8	0	0	1E-8
-13.4	-3.6	0	0	1E-8
-13.4	-3.4	0	0	1E-8
-13.4	-3.2	0	0	1E-8
-13.4	-3	0	0	1E-8
-13.4	-2.8	0	0	1E-8
-13.4	-2.6	0	0	1E-8
-13.4	-2.4	0	0	1E-8
-13.4	-2.2	0	0	1E-8
-13.4	-2	0	0	1E-8
-13.4	-1.8	0	0	1E-8
-13.4	-1.6	0	0	1E-8
-13.4	-1.4	0	0	1E-8
-13.4	-1.2	0	0	1E-8
-13.4	-1	0	0	1E-8
-13.4	-0.8	0	0	1E-8
-13.4	-0.6	0	0	1E-8
-13.4	-0.4	0	0	1E-8
-13.4	-0.2	0	0	1E-8
-13.4	0	0	0	1E-8
-13.4	0.2	0	0	1E-8
-13.4	0.4	0	0	1E-8
-13.4	0.6	0	0	1E-8
-13.4	0.8	0	0	1E-8
-13.4	1	0	0	1E-8
-13.4	1.2	0	0	1E-8
-13.4	1.4	0	0	1E-8
-13.4	1.6	0	0	1E-8
-13.4	1.8	0	0	1E-8
-13.4	2	0	0	1E-8
-13.4	2.2	0	0	1E-8
-13.4	2.4	0	0	1E-8
-13.4	2.6	0	0	1E-8
-13.4	2.8	0	0	1E-8
-13.4	3	0	0	1E-8
-13.4	3.2	0	0	1E-8
-13.4	3.4	0	0	1E-8
-13.4	3.6	0	0	1E-8
-13.4	3.8	0	0	1E-8
-13.4	4	0	0	1E-8
-13.4	4.2	0	0	1E-8
-13.4	4.4	0	0	1E-8
-13.4	4.6	0	0	1E-8
-13.4	4.8	0	0	1E-8
-13.4	5	0	0	1E-8
-13.3	-5	0	0	1E-8
-13.3	-4.8	0	0	1E-8
-13.3	-4.6	0	0	1E-8
-13.3	-4.4	0	0	1E-8
-13.3	-4.2	0	0	1E-8
-13.3	-4	0	0	1E-8
-13.3	-3.8	0	0	1E-8
-13.3	-3.6	0	0	1E-8
-13.3	-3.4	0	0	1E-8
-13.3	-3.2	0	0	1E-8
-13.3	-3	0	0	1E-8
-13.3	-2.8	0	0	1E-8
-13.3	-2.6	0	0	1E-8
-13.3	-2.4	0	0	1E-8
-13.3	-2.2	0	0	1E-8
-13.3	-2	0	0	1E-8
-13.3	-1.8	0	0	1E-8
-13.3	-1.6	0	0	1E-8
-13.3	-1.4	0	0	1E-8
-13.3	-1.2	0	0	1E-8
-13.3	-1	0	0	1E-8
-13.3	-0.8	0	0	1E-8
-13.3	-0.6	0	0	1E-8
-13.3	-0.4	0	0	1E-8
-13.3	-0.2	0	0	1E-8
-13.3	0	0	0	1E-8
-13.3	0.2	0	0	1E-8
-13.3	0.4	0	0	1E-8
-13.3	0.6	0	0	1E-8
-13.3	0.8	0	0	1E-8
-13.3	1	0	0	1E-8
-13.3	1.2	0	0	1E-8
-13.3	1.4	0	0	1E-8
-13.3	1.6	0	0	1E-8
-13.3	1.8	0	0	1E-8
-13.3	2	0	0	1E-8
-13.3	2.2	0	0	1E-8
-13.3	2.4	0	0	1E-8
-13.3	2.6	0	0	1E-8
-13.3	2.8	0	0	1E-8
-13.3	3	0	0	1E-8
-13.3	3.2	0	0	1E-8
-13.3	3.4	0	0	1E-8
-13.3	3.6	0	0	1E-8
-13.3	3.8	0	0	1E-8
-13.3	4	0	0	1E-8
-13.3	4.2	0	0	1E-8
-13.3	4.4	0	0	1E-8
-13.3	4.6	0	0	1E-8
-13.3	4.8	0	0	1E-8
-13.3	5	0	0	1E-8
-13.2	-5	0	0	1E-8
-13.2	-4.8	0	0	1E-8
-13.2	-4.6	0	0	1E-8
-13.2	-4.4	0	0	1E-8
-13.2	-4.2	0	0	1E-8
-13.2	-4	0	0	1E-8
-13.2	-3.8	0	0	1E-8
-13.2	-3.6	0	0	1E-8
-13.2	-3.4	0	0	1E-8
-13.2	-3.2	0	0	1E-8
-13.2	-3	0	0	1E-8
-13.2	-2.8	0	0	1E-8
-13.2	-2.6	0	0	1E-8
-13.2	-2.4	0	0	1E-8
-13.2	-2.2	0	0	1E-8
-13.2	-2	0	0	1E-8
-13.2	-1.8	0	0	1E-8
-13.2	-1.6	0	0	1E-8
-13.2	-1.4	0	0	1E-8
-13.2	-1.2	0	0	1E-8
-13.2	-1	0	0	1E-8
-13.2	-0.8	0	0	1E-8
-13.2	-0.6	0	0	1E-8
-13.2	-0.4	0	0	1E-8
-13.2	-0.2	0	0	1E-8
-13.2	0	0	0	1E-8
-13.2	0.2	0	0	1E-8
-13.2	0.4	0	0	1E-8
-13.2	0.6	0	0	1E-8
-13.2	0.8	0	0	1E-8
-13.2	1	0	0	1E-8
-13.2	1.2	0	0	1E-8
-13.2	1.4	0	0	1E-8
-13.2	1.6	0	0	1E-8
-13.2	1.8	0	0	1E-8
-13.2	2	0	0	1E-8
-13.2	2.2	0	0	1E-8
-13.2	2.4	0	0	1E-8
-13.2	2.6	0	0	1E-8
-13.2	2.8	0	0	1E-8
-13.2	3	0	0	1E-8
-13.2	3.2	0	0	1E-8
-13.2	3.4	0	0	1E-8
-13.2	3.6	0	0	1E-8
-13.2	3.8	0	0	1E-8
-13.2	4	0	0	1E-8
-13.2	4.2	0	0	1E-8
-13.2	4.4	0	0	1E-8
-13.2	4.6	0	0	1E-8
-13.2	4.8	0	0	1E-8
-13.2	5	0	0	1E-8
-13.1	-5	0	0	1E-8
-13.1	-4.8	0	0	1E-8
-13.1	-4.6	0	0	1E-8
-13.1	-4.4	0	0	1E-8
-13.1	-4.2	0	0	1E-8
-13.1	-4	0	0	1E-8
-13.1	-3.8	0	0	1E-8
-13.1	-3.6	0	0	1E-8
-13.1	-3.4	0	0	1E-8
-13.1	-3.2	0	0	1E-8
-13.1	-3	0	0	1E-8
-13.1	-2.8	0	0	1E-8
-13.1	-2.6	0	0	1E-8
-13.1	-2.4	0	0	1E-8
-13.1	-2.2	0	0	1E-8
-13.1	-2	0	0	1E-8
-13.1	-1.8	0	0	1E-8
-13.1	-1.6	0	0	1E-8
-13.1	-1.4	0	0	1E-8
-13.1	-1.2	0	0	1E-8
-13.1	-1	0	0	1E-8
-13.1	-0.8	0	0	1E-8
-13.1	-0.6	0	0	1E-8
-13.1	-0.4	0	0	1E-8
-13.1	-0.2	0	0	1E-8
-13.1	0	0	0	1E-8
-13.1	0.2	0	0	1E-8
-13.1	0.4	0	0	1E-8
-13.1	0.6	0	0	1E-8
-13.1	0.8	0	0	1E-8
-13.1	1	0	0	1E-8
-13.1	1.2	0	0	1E-8
-13.1	1.4	0	0	1E-8
-13.1	1.6	0	0	1E-8
-13.1	1.8	0	0	1E-8
-13.1	2	0	0	1E-8
-13.1	2.2	0	0	1E-8
-13.1	2.4	0	0	1E-8
-13.1	2.6	0	0	1E-8
-13.1	2.8	0	0	1E-8
-13.1	3	0	0	1E-8
-13.1	3.2	0	0	1E-8
-13.1	3.4	0	0	1E-8
-13.1	3.6	0	0	1E-8
-13.1	3.8	0	0	1E-8
-13.1	4	0	0	1E-8
-13.1	4.2	0	0	1E-8
-13.1	4.4	0	0	1E-8
-13.1	4.6	0	0	1E-8
-13.1	4.8	0	0	1E-8
-13.1	5	0	0	1E-8
-13	-5	0	0	1E-8
-13	-4.8	0	0	1E-8
-13	-4.6	0	0	1E-8
-13	-4.4	0	0	1E-8
-13	-4.2	0	0	1E-8
-13	-4	0	0	1E-8
-13	-3.8	0	0	1E-8
-13	-3.6	0	0	1E-8
-13	-3.4	0	0	1E-8
-13	-3.2	0	0	1E-8
-13	-3	0	0	1E-8
-13	-2.8	0	0	1E-8
-13	-2.6	0	0	1E-8
-13	-2.4	0	0	1E-8
-13	-2.2	0	0	1E-8
-13	-2	0	0	1E-8
-13	-1.8	0	0	1E-8
-13	-1.6	0	0	1E-8
-13	-1.4	0	0	1E-8
-13	-1.2	0	0	1E-8
-13	-1	0	0	1E-8
-13	-0.8	0	0	1E-8
-13	-0.6	0	0	1E-8
-13	-0.4	0	0	1E-8
-13	-0.2	0	0	1E-8
-13	0	0	0	1E-8
-13	0.2	0	0	1E-8
-13	0.4	0	0	1E-8
-13	0.6	0	0	1E-8
-13	0.8	0	0	1E-8
-13	1	0	0	1E-8
-13	1.2	0	0	1E-8
-13	1.4	0	0	1E-8
-13	1.6	0	0	1E-8
-13	1.8	0	0	1E-8
-13	2	0	0	1E-8
-13	2.2	0	0	1E-8
-13	2.4	0	0	1E-8
-13	2.6	0	0	1E-8
-13	2.8	0	0	1E-8
-13	3	0	0	1E-8
-13	3.2	0	0	1E-8
-13	3.4	0	0	1E-8
-13	3.6	0	0	1E-8
-13	3.8	0	0	1E-8
-13	4	0	0	1E-8
-13	4.2	0	0	1E-8
-13	4.4	0	0	1E-8
-13	4.6	0	0	1E-8
-13	4.8	0	0	1E-8
-13	5	0	0	1E-8
-12.9	-5	0	0	1E-8
-12.9	-4.8	0	0	1E-8
-12.9	-4.6	0	0	1E-8
-12.9	-4.4	0	0	1E-8
-12.9	-4.2	0	0	1E-8
-12.9	-4	0	0	1E-8
-12.9	-3.8	0	0	1E-8
-12.9	-3.6	0	0	1E-8
-12.9	-3.4	0	0	1E-8
-12.9	-3.2	0	0	1E-8
-12.9	-3	0	0	1E-8
-12.9	-2.8	0	0	1E-8
-12.9	-2.6	0	0	1E-8
-12.9	-2.4	0	0	1E-8
-12.9	-2.2	0	0	1E-8
-12.9	-2	0	0	1E-8
-12.9	-1.8	0	0	1E-8
-12.9	-1.6	0	0	1E-8
-12.9	-1.4	0	0	1E-8
-12.9	-1.2	0	0	1E-8
-12.9	-1	0	0	1E-8
-12.9	-0.8	0	0	1E-8
-12.9	-0.6	0	0	1E-8
-12.9	-0.4	0	0	1E-8
-12.9	-0.2	0	0	1E-8
-12.9	0	0	0	1E-8
-12.9	0.2	0	0	1E-8
-12.9	0.4	0	0	1E-8
-12.9	0.6	0	0	1E-8
-12.9	0.8	0	0	1E-8
-12.9	1	0	0	1E-8
-12.9	1.2	0	0	1E-8
-12.9	1.4	0	0	1E-8
-12.9	1.6	0	0	1E-8
-12.9	1.8	0	0	1E-8
-12.9	2	0	0	1E-8
-12.9	2.2	0	0	1E-8
-12.9	2.4	0	0	1E-8
-12.9	2.6	0	0	1E-8
-12.9	2.8	0	0	1E-8
-12.9	3	0	0	1E-8
-12.9	3.2	0	0	1E-8
-12.9	3.4	0	0	1E-8
-12.9	3.6	0	0	1E-8
-12.9	3.8	0	0	1E-8
-12.9	4	0	0	1E-8
-12.9	4.2	0	0	1E-8
-12.9	4.4	0	0	1E-8
-12.9	4.6	0	0	1E-8
-12.9	4.8	0	0	1E-8
-12.9	5	0	0	1E-8
-12.8	-5	0	0	1E-8
-12.8	-4.8	0	0	1E-8
-12.8	-4.6	0	0	1E-8
-12.8	-4.4	0	0	1E-8
-12.8	-4.2	0	0	1E-8
-12.8	-4	0	0	1E-8
-12.8	-3.8	0	0	1E-8
-12.8	-3.6	0	0	1E-8
-12.8	-3.4	0	0	1E-8
-12.8	-3.2	0	0	1E-8
-12.8	-3	0	0	1E-8
-12.8	-2.8	0	0	1E-8
-12.8	-2.6	0	0	1E-8
-12.8	-2.4	0	0	1E-8
-12.8	-2.2	0	0	1E-8
-12.8	-2	0	0	1E-8
-12.8	-1.8	0	0	1E-8
-12.8	-1.6	0	0	1E-8
-12.8	-1.4	0	0	1E-8
-12.8	-1.2	0	0	1E-8
-12.8	-1	0	0	1E-8
-12.8	-0.8	0	0	1E-8
-12.8	-0.6	0	0	1E-8
-12.8	-0.4	0	0	1E-8
-12.8	-0.2	0	0	1E-8
-12.8	0	0	0	1E-8
-12.8	0.2	0	0	1E-8
-12.8	0.4	0	0	1E-8
-12.8	0.6	0	0	1E-8
-12.8	0.8	0	0	1E-8
-12.8	1	0	0	1E-8
-12.8	1.2	0	0	1E-8
-12.8	1.4	0	0	1E-8
-12.8	1.6	0	0	1E-8
-12.8	1.8	0	0	1E-8
-12.8	2	0	0	1E-8
-12.8	2.2	0	0	1E-8
-12.8	2.4	0	0	1E-8
-12.8	2.6	0	0	1E-8
-12.8	2.8	0	0	1E-8
-12.8	3	0	0	1E-8
-12.8	3.2	0	0	1E-8
-12.8	3.4	0	0	1E-8
-12.8	3.6	0	0	1E-8
-12.8	3.8	0	0	1E-8
-12.8	4	0	0	1E-8
-12.8	4.2	0	0	1E-8
-12.8	4.4	0	0	1E-8
-12.8	4.6	0	0	1E-8
-12.8	4.8	0	0	1E-8
-12.8	5	0	0	1E-8
-12.7	-5	0	0	1E-8
-12.7	-4.8	0	0	1E-8
-12.7	-4.6	0	0	1E-8
-12.7	-4.4	0	0	1E-8
-12.7	-4.2	0	0	1E-8
-12.7	-4	0	0	1E-8
-12.7	-3.8	0	0	1E-8
-12.7	-3.6	0	0	1E-8
-12.7	-3.4	0	0	1E-8
-12.7	-3.2	0	0	1E-8
-12.7	-3	0	0	1E-8
-12.7	-2.8	0	0	1E-8
-12.7	-2.6	0	0	1E-8
-12.7	-2.4	0	0	1E-8
-12.7	-2.2	0	0	1E-8
-12.7	-2	0	0	1E-8
-12.7	-1.8	0	0	1E-8
-12.7	-1.6	0	0	1E-8
-12.7	-1.4	0	0	1E-8
-12.7	-1.2	0	0	1E-8
-12.7	-1	0	0	1E-8
-12.7	-0.8	0	0	1E-8
-12.7	-0.6	0	0	1E-8
-12.7	-0.4	0	0	1E-8
-12.7	-0.2	0	0	1E-8
-12.7	0	0	0	1E-8
-12.7	0.2	0	0	1E-8
-12.7	0.4	0	0	1E-8
-12.7	0.6	0	0	1E-8
-12.7	0.8	0	0	1E-8
-12.7	1	0	0	1E-8
-12.7	1.2	0	0	1E-8
-12.7	1.4	0	0	1E-8
-12.7	1.6	0	0	1E-8
-12.7	1.8	0	0	1E-8
-12.7	2	0	0	1E-8
-12.7	2.2	0	0	1E-8
-12.7	2.4	0	0	1E-8
-12.7	2.6	0	0	1E-8
-12.7	2.8	0	0	1E-8
-12.7	3	0	0	1E-8
-12.7	3.2	0	0	1E-8
-12.7	3.4	0	0	1E-8
-12.7	3.6	0	0	1E-8
-12.7	3.8	0	0	1E-8
-12.7	4	0	0	1E-8
-12.7	4.2	0	0	1E-8
-12.7	4.4	0	0	1E-8
-12.7	4.6	0	0	1E-8
-12.7	4.8	0	0	1E-8
-12.7	5	0	0	1E-8
-12.6	-5	0	0	1E-8
-12.6	-4.8	0	0	1E-8
-12.6	-4.6	0	0	1E-8
-12.6	-4.4	0	0	1E-8
-12.6	-4.2	0	0	1E-8
-12.6	-4	0	0	1E-8
-12.6	-3.8	0	0	1E-8
-12.6	-3.6	0	0	1E-8
-12.6	-3.4	0	0	1E-8
-12.6	-3.2	0	0	1E-8
-12.6	-3	0	0	1E-8
-12.6	-2.8	0	0	1E-8
-12.6	-2.6	0	0	1E-8
-12.6	-2.4	0	0	1E-8
-12.6	-2.2	0	0	1E-8
-12.6	-2	0	0	1E-8
-12.6	-1.8	0	0	1E-8
-12.6	-1.6	0	0	1E-8
-12.6	-1.4	0	0	1E-8
-12.6	-1.2	0	0	1E-8
-12.6	-1	0	0	1E-8
-12.6	-0.8	0	0	1E-8
-12.6	-0.6	0	0	1E-8
-12.6	-0.4	0	0	1E-8
-12.6	-0.2	0	0	1E-8
-12.6	0	0	0	1E-8
-12.6	0.2	0	0	1E-8
-12.6	0.4	0	0	1E-8
-12.6	0.6	0	0	1E-8
-12.6	0.8	0	0	1E-8
-12.6	1	0	0	1E-8
-12.6	1.2	0	0	1E-8
-12.6	1.4	0	0	1E-8
-12.6	1.6	0	0	1E-8
-12.6	1.8	0	0	1E-8
-12.6	2	0	0	1E-8
-12.6	2.2	0	0	1E-8
-12.6	2.4	0	0	1E-8
-12.6	2.6	0	0	1E-8
-12.6	2.8	0	0	1E-8
-12.6	3	0	0	1E-8
-12.6	3.2	0	0	1E-8
-12.6	3.4	0	0	1E-8
-12.6	3.6	0	0	1E-8
-12.6	3.8	0	0	1E-8
-12.6	4	0	0	1E-8
-12.6	4.2	0	0	1E-8
-12.6	4.4	0	0	1E-8
-12.6	4.6	0	0	1E-8
-12.6	4.8	0	0	1E-8
-12.6	5	0	0	1E-8
-12.5	-5	0	0	1E-8
-12.5	-4.8	0	0	1E-8
-12.5	-4.6	0	0	1E-8
-12.5	-4.4	0	0	1E-8
-12.5	-4.2	0	0	1E-8
-12.5	-4	0	0	1E-8
-12.5	-3.8	0	0	1E-8
-12.5	-3.6	0	0	1E-8
-12.5	-3.4	0	0	1E-8
-12.5	-3.2	0	0	1E-8
-12.5	-3	0	0	1E-8
-12.5	-2.8	0	0	1E-8
-12.5	-2.6	0	0	1E-8
-12.5	-2.4	0	0	1E-8
-12.5	-2.2	0	0	1E-8
-12.5	-2	0	0	1E-8
-12.5	-1.8	0	0	1E-8
-12.5	-1.6	0	0	1E-8
-12.5	-1.4	0	0	1E-8
-12.5	-1.2	0	0	1E-8
-12.5	-1	0	0	1E-8
-12.5	-0.8	0	0	1E-8
-12.5	-0.6	0	0	1E-8
-12.5	-0.4	0	0	1E-8
-12.5	-0.2	0	0	1E-8
-12.5	0	0	0	1E-8
-12.5	0.2	0	0	1E-8
-12.5	0.4	0	0	1E-8
-12.5	0.6	0	0	1E-8
-12.5	0.8	0	0	1E-8
-12.5	1	0	0	1E-8
-12.5	1.2	0	0	1E-8
-12.5	1.4	0	0	1E-8
-12.5	1.6	0	0	1E-8
-12.5	1.8	0	0	1E-8
-12.5	2	0	0	1E-8
-12.5	2.2	0	0	1E-8
-12.5	2.4	0	0	1E-8
-12.5	2.6	0	0	1E-8
-12.5	2.8	0	0	1E-8
-12.5	3	0	0	1E-8
-12.5	3.2	0	0	1E-8
-12.5	3.4	0	0	1E-8
-12.5	3.6	0	0	1E-8
-12.5	3.8	0	0	1E-8
-12.5	4	0	0	1E-8
-12.5	4.2	0	0	1E-8
-12.5	4.4	0	0	1E-8
-12.5	4.6	0	0	1E-8
-12.5	4.8	0	0	1E-8
-12.5	5	0	0	1E-8
-12.4	-5	0	0	1E-8
-12.4	-4.8	0	0	1E-8
-12.4	-4.6	0	0	1E-8
-12.4	-4.4	0	0	1E-8
-12.4	-4.2	0	0	1E-8
-12.4	-4	0	0	1E-8
-12.4	-3.8	0	0	1E-8
-12.4	-3.6	0	0	1E-8
-12.4	-3.4	0	0	1E-8
-12.4	-3.2	0	0	1E-8
-12.4	-3	0	0	1E-8
-12.4	-2.8	0	0	1E-8
-12.4	-2.6	0	0	1E-8
-12.4	-2.4	0	0	1E-8
-12.4	-2.2	0	0	1E-8
-12.4	-2	0	0	1E-8
-12.4	-1.8	0	0	1E-8
-12.4	-1.6	0	0	1E-8
-12.4	-1.4	0	0	1E-8
-12.4	-1.2	0	0	1E-8
-12.4	-1	0	0	1E-8
-12.4	-0.8	0	0	1E-8
-12.4	-0.6	0	0	1E-8
-12.4	-0.4	0	0	1E-8
-12.4	-0.2	0	0	1E-8
-12.4	0	0	0	1E-8
-12.4	0.2	0	0	1E-8
-12.4	0.4	0	0	1E-8
-12.4	0.6	0	0	1E-8
-12.4	0.8	0	0	1E-8
-12.4	1	0	0	1E-8
-12.4	1.2	0	0	1E-8
-12.4	1.4	0	0	1E-8
-12.4	1.6	0	0	1E-8
-12.4	1.8	0	0	1E-8
-12.4	2	0	0	1E-8
-12.4	2.2	0	0	1E-8
-12.4	2.4	0	0	1E-8
-12.4	2.6	0	0	1E-8
-12.4	2.8	0	0	1E-8
-12.4	3	0	0	1E-8
-12.4	3.2	0	0	1E-8
-12.4	3.4	0	0	1E-8
-12.4	3.6	0	0	1E-8
-12.4	3.8	0	0	1E-8
-12.4	4	0	0	1E-8
-12.4	4.2	0	0	1E-8
-12.4	4.4	0	0	1E-8
-12.4	4.6	0	0	1E-8
-12.4	4.8	0	0	1E-8
-12.4	5	0	0	1E-8
-12.3	-5	0	0	1E-8
-12.3	-4.8	0	0	1E-8
-12.3	-4.6	0	0	1E-8
-12.3	-4.4	0	0	1E-8
-12.3	-4.2	0	0	1E-8
-12.3	-4	0	0	1E-8
-12.3	-3.8	0	0	1E-8
-12.3	-3.6	0	0	1E-8
-12.3	-3.4	0	0	1E-8
-12.3	-3.2	0	0	1E-8
-12.3	-3	0	0	1E-8
-12.3	-2.8	0	0	1E-8
-12.3	-2.6	0	0	1E-8
-12.3	-2.4	0	0	1E-8
-12.3	-2.2	0	0	1E-8
-12.3	-2	0	0	1E-8
-12.3	-1.8	0	0	1E-8
-12.3	-1.6	0	0	1E-8
-12.3	-1.4	0	0	1E-8
-12.3	-1.2	0	0	1E-8
-12.3	-1	0	0	1E-8
-12.3	-0.8	0	0	1E-8
-12.3	-0.6	0	0	1E-8
-12.3	-0.4	0	0	1E-8
-12.3	-0.2	0	0	1E-8
-12.3	0	0	0	1E-8
-12.3	0.2	0	0	1E-8
-12.3	0.4	0	0	1E-8
-12.3	0.6	0	0	1E-8
-12.3	0.8	0	0	1E-8
-12.3	1	0	0	1E-8
-12.3	1.2	0	0	1E-8
-12.3	1.4	0	0	1E-8
-12.3	1.6	0	0	1E-8
-12.3	1.8	0	0	1E-8
-12.3	2	0	0	1E-8
-12.3	2.2	0	0	1E-8
-12.3	2.4	0	0	1E-8
-12.3	2.6	0	0	1E-8
-12.3	2.8	0	0	1E-8
-12.3	3	0	0	1E-8
-12.3	3.2	0	0	1E-8
-12.3	3.4	0	0	1E-8
-12.3	3.6	0	0	1E-8
-12.3	3.8	0	0	1E-8
-12.3	4	0	0	1E-8
-12.3	4.2	0	0	1E-8
-12.3	4.4	0	0	1E-8
-12.3	4.6	0	0	1E-8
-12.3	4.8	0	0	1E-8
-12.3	5	0	0	1E-8
-12.2	-5	0	0	1E-8
-12.2	-4.8	0	0	1E-8
-12.2	-4.6	0	0	1E-8
-12.2	-4.4	0	0	1E-8
-12.2	-4.2	0	0	1E-8
-12.2	-4	0	0	1E-8
-12.2	-3.8	0	0	1E-8
-12.2	-3.6	0	0	1E-8
-12.2	-3.4	0	0	1E-8
-12.2	-3.2	0	0	1E-8
-12.2	-3	0	0	1E-8
-12.2	-2.8	0	0	1E-8
-12.2	-2.6	0	0	1E-8
-12.2	-2.4	0	0	1E-8
-12.2	-2.2	0	0	1E-8
-12.2	-2	0	0	1E-8
-12.2	-1.8	0	0	1E-8
-12.2	-1.6	0	0	1E-8
-12.2	-1.4	0	0	1E-8
-12.2	-1.2	0	0	1E-8
-12.2	-1	0	0	1E-8
-12.2	-0.8	0	0	1E-8
-12.2	-0.6	0	0	1E-8
-12.2	-0.4	0	0	1E-8
-12.2	-0.2	0	0	1E-8
-12.2	0	0	0	1E-8
-12.2	0.2	0	0	1E-8
-12.2	0.4	0	0	1E-8
-12.2	0.6	0	0	1E-8
-12.2	0.8	0	0	1E-8
-12.2	1	0	0	1E-8
-12.2	1.2	0	0	1E-8
-12.2	1.4	0	0	1E-8
-12.2	1.6	0	0	1E-8
-12.2	1.8	0	0	1E-8
-12.2	2	0	0	1E-8
-12.2	2.2	0	0	1E-8
-12.2	2.4	0	0	1E-8
-12.2	2.6	0	0	1E-8
-12.2	2.8	0	0	1E-8
-12.2	3	0	0	1E-8
-12.2	3.2	0	0	1E-8
-12.2	3.4	0	0	1E-8
-12.2	3.6	0	0	1E-8
-12.2	3.8	0	0	1E-8
-12.2	4	0	0	1E-8
-12.2	4.2	0	0	1E-8
-12.2	4.4	0	0	1E-8
-12.2	4.6	0	0	1E-8
-12.2	4.8	0	0	1E-8
-12.2	5	0	0	1E-8
-12.1	-5	0	0	1E-8
-12.1	-4.8	0	0	1E-8
-12.1	-4.6	0	0	1E-8
-12.1	-4.4	0	0	1E-8
-12.1	-4.2	0	0	1E-8
-12.1	-4	0	0	1E-8
-12.1	-3.8	0	0	1E-8
-12.1	-3.6	0	0	1E-8
-12.1	-3.4	0	0	1E-8
-12.1	-3.2	0	0	1E-8
-12.1	-3	0	0	1E-8
-12.1	-2.8	0	0	1E-8
-12.1	-2.6	0	0	1E-8
-12.1	-2.4	0	0	1E-8
-12.1	-2.2	0	0	1E-8
-12.1	-2	0	0	1E-8
-12.1	-1.8	0	0	1E-8
-12.1	-1.6	0	0	1E-8
-12.1	-1.4	0	0	1E-8
-12.1	-1.2	0	0	1E-8
-12.1	-1	0	0	1E-8
-12.1	-0.8	0	0	1E-8
-12.1	-0.6	0	0	1E-8
-12.1	-0.4	0	0	1E-8
-12.1	-0.2	0	0	1E-8
-12.1	0	0	0	1E-8
-12.1	0.2	0	0	1E-8
-12.1	0.4	0	0	1E-8
-12.1	0.6	0	0	1E-8
-12.1	0.8	0	0	1E-8
-12.1	1	0	0	1E-8
-12.1	1.2	0	0	1E-8
-12.1	1.4	0	0	1E-8
-12.1	1.6	0	0	1E-8
-12.1	1.8	0	0	1E-8
-12.1	2	0	0	1E-8
-12.1	2.2	0	0	1E-8
-12.1	2.4	0	0	1E-8
-12.1	2.6	0	0	1E-8
-12.1	2.8	0	0	1E-8
-12.1	3	0	0	1E-8
-12.1	3.2	0	0	1E-8
-12.1	3.4	0	0	1E-8
-12.1	3.6	0	0	1E-8
-12.1	3.8	0	0	1E-8
-12.1	4	0	0	1E-8
-12.1	4.2	0	0	1E-8
-12.1	4.4	0	0	1E-8
-12.1	4.6	0	0	1E-8
-12.1	4.8	0	0	1E-8
-12.1	5	0	0	1E-8
-12	-5	0	0	1E-8
-12	-4.8	0	0	1E-8
-12	-4.6	0	0	1E-8
-12	-4.4	0	0	1E-8
-12	-4.2	0	0	1E-8
-12	-4	0	0	1E-8
-12	-3.8	0	0	1E-8
-12	-3.6	0	0	1E-8
-12	-3.4	0	0	1E-8
-12	-3.2	0	0	1E-8
-12	-3	0	0	1E-8
-12	-2.8	0	0	1E-8
-12	-2.6	0	0	1E-8
-12	-2.4	0	0	1E-8
-12	-2.2	0	0	1E-8
-12	-2	0	0	1E-8
-12	-1.8	0	0	1E-8
-12	-1.6	0	0	1E-8
-12	-1.4	0	0	1E-8
-12	-1.2	0	0	1E-8
-12	-1	0	0	1E-8
-12	-0.8	0	0	1E-8
-12	-0.6	0	0	1E-8
-12	-0.4	0	0	1E-8
-12	-0.2	0	0	1E-8
-12	0	0	0	1E-8
-12	0.2	0	0	1E-8
-12	0.4	0	0	1E-8
-12	0.6	0	0	1E-8
-12	0.8	0	0	1E-8
-12	1	0	0	1E-8
-12	1.2	0	0	1E-8
-12	1.4	0	0	1E-8
-12	1.6	0	0	1E-8
-12	1.8	0	0	1E-8
-12	2	0	0	1E-8
-12	2.2	0	0	1E-8
-12	2.4	0	0	1E-8
-12	2.6	0	0	1E-8
-12	2.8	0	0	1E-8
-12	3	0	0	1E-8
-12	3.2	0	0	1E-8
-12	3.4	0	0	1E-8
-12	3.6	0	0	1E-8
-12	3.8	0	0	1E-8
-12	4	0	0	1E-8
-12	4.2	0	0	1E-8
-12	4.4	0	0	1E-8
-12	4.6	0	0	1E-8
-12	4.8	0	0	1E-8
-12	5	0	0	1E-8
-11.9	-5	0	0	1E-8
-11.9	-4.8	0	0	1E-8
-11.9	-4.6	0	0	1E-8
-11.9	-4.4	0	0	1E-8
-11.9	-4.2	0	0	1E-8
-11.9	-4	0	0	1E-8
-11.9	-3.8	0	0	1E-8
-11.9	-3.6	0	0	1E-8
-11.9	-3.4	0	0	1E-8
-11.9	-3.2	0	0	1E-8
-11.9	-3	0	0	1E-8
-11.9	-2.8	0	0	1E-8
-11.9	-2.6	0	0	1E-8
-11.9	-2.4	0	0	1E-8
-11.9	-2.2	0	0	1E-8
-11.9	-2	0	0	1E-8
-11.9	-1.8	0	0	1E-8
-11.9	-1.6	0	0	1E-8
-11.9	-1.4	0	0	1E-8
-11.9	-1.2	0	0	1E-8
-11.9	-1	0	0	1E-8
-11.9	-0.8	0	0	1E-8
-11.9	-0.6	0	0	1E-8
-11.9	-0.4	0	0	1E-8
-11.9	-0.2	0	0	1E-8
-11.9	0	0	0	1E-8
-11.9	0.2	0	0	1E-8
-11.9	0.4	0	0	1E-8
-11.9	0.6	0	0	1E-8
-11.9	0.8	0	0	1E-8
-11.9	1	0	0	1E-8
-11.9	1.2	0	0	1E-8
-11.9	1.4	0	0	1E-8
-11.9	1.6	0	0	1E-8
-11.9	1.8	0	0	1E-8
-11.9	2	0	0	1E-8
-11.9	2.2	0	0	1E-8
-11.9	2.4	0	0	1E-8
-11.9	2.6	0	0	1E-8
-11.9	2.8	0	0	1E-8
-11.9	3	0	0	1E-8
-11.9	3.2	0	0	1E-8
-11.9	3.4	0	0	1E-8
-11.9	3.6	0	0	1E-8
-11.9	3.8	0	0	1E-8
-11.9	4	0	0	1E-8
-11.9	4.2	0	0	1E-8
-11.9	4.4	0	0	1E-8
-11.9	4.6	0	0	1E-8
-11.9	4.8	0	0	1E-8
-11.9	5	0	0	1E-8
-11.8	-5	0	0	1E-8
-11.8	-4.8	0	0	1E-8
-11.8	-4.6	0	0	1E-8
-11.8	-4.4	0	0	1E-8
-11.8	-4.2	0	0	1E-8
-11.8	-4	0	0	1E-8
-11.8	-3.8	0	0	1E-8
-11.8	-3.6	0	0	1E-8
-11.8	-3.4	0	0	1E-8
-11.8	-3.2	0	0	1E-8
-11.8	-3	0	0	1E-8
-11.8	-2.8	0	0	1E-8
-11.8	-2.6	0	0	1E-8
-11.8	-2.4	0	0	1E-8
-11.8	-2.2	0	0	1E-8
-11.8	-2	0	0	1E-8
-11.8	-1.8	0	0	1E-8
-11.8	-1.6	0	0	1E-8
-11.8	-1.4	0	0	1E-8
-11.8	-1.2	0	0	1E-8
-11.8	-1	0	0	1E-8
-11.8	-0.8	0	0	1E-8
-11.8	-0.6	0	0	1E-8
-11.8	-0.4	0	0	1E-8
-11.8	-0.2	0	0	1E-8
-11.8	0	0	0	1E-8
-11.8	0.2	0	0	1E-8
-11.8	0.4	0	0	1E-8
-11.8	0.6	0	0	1E-8
-11.8	0.8	0	0	1E-8
-11.8	1	0	0	1E-8
-11.8	1.2	0	0	1E-8
-11.8	1.4	0	0	1E-8
-11.8	1.6	0	0	1E-8
-11.8	1.8	0	0	1E-8
-11.8	2	0	0	1E-8
-11.8	2.2	0	0	1E-8
-11.8	2.4	0	0	1E-8
-11.8	2.6	0	0	1E-8
-11.8	2.8	0	0	1E-8
-11.8	3	0	0	1E-8
-11.8	3.2	0	0	1E-8
-11.8	3.4	0	0	1E-8
-11.8	3.6	0	0	1E-8
-11.8	3.8	0	0	1E-8
-11.8	4	0	0	1E-8
-11.8	4.2	0	0	1E-8
-11.8	4.4	0	0	1E-8
-11.8	4.6	0	0	1E-8
-11.8	4.8	0	0	1E-8
-11.8	5	0	0	1E-8
-11.7	-5	0	0	1E-8
-11.7	-4.8	0	0	1E-8
-11.7	-4.6	0	0	1E-8
-11.7	-4.4	0	0	1E-8
-11.7	-4.2	0	0	1E-8
-11.7	-4	0	0	1E-8
-11.7	-3.8	0	0	1E-8
-11.7	-3.6	0	0	1E-8
-11.7	-3.4	0	0	1E-8
-11.7	-3.2	0	0	1E-8
-11.7	-3	0	0	1E-8
-11.7	-2.8	0	0	1E-8
-11.7	-2.6	0	0	1E-8
-11.7	-2.4	0	0	1E-8
-11.7	-2.2	0	0	1E-8
-11.7	-2	0	0	1E-8
-11.7	-1.8	0	0	1E-8
-11.7	-1.6	0	0	1E-8
-11.7	-1.4	0	0	1E-8
-11.7	-1.2	0	0	1E-8
-11.7	-1	0	0	1E-8
-11.7	-0.8	0	0	1E-8
-11.7	-0.6	0	0	1E-8
-11.7	-0.4	0	0	1E-8
-11.7	-0.2	0	0	1E-8
-11.7	0	0	0	1E-8
-11.7	0.2	0	0	1E-8
-11.7	0.4	0	0	1E-8
-11.7	0.6	0	0	1E-8
-11.7	0.8	0	0	1E-8
-11.7	1	0	0	1E-8
-11.7	1.2	0	0	1E-8
-11.7	1.4	0	0	1E-8
-11.7	1.6	0	0	1E-8
-11.7	1.8	0	0	1E-8
-11.7	2	0	0	1E-8
-11.7	2.2	0	0	1E-8
-11.7	2.4	0	0	1E-8
-11.7	2.6	0	0	1E-8
-11.7	2.8	0	0	1E-8
-11.7	3	0	0	1E-8
-11.7	3.2	0	0	1E-8
-11.7	3.4	0	0	1E-8
-11.7	3.6	0	0	1E-8
-11.7	3.8	0	0	1E-8
-11.7	4	0	0	1E-8
-11.7	4.2	0	0	1E-8
-11.7	4.4	0	0	1E-8
-11.7	4.6	0	0	1E-8
-11.7	4.8	0	0	1E-8
-11.7	5	0	0	1E-8
-11.6	-5	0	0	1E-8
-11.6	-4.8	0	0	1E-8
-11.6	-4.6	0	0	1E-8
-11.6	-4.4	0	0	1E-8
-11.6	-4.2	0	0	1E-8
-11.6	-4	0	0	1E-8
-11.6	-3.8	0	0	1E-8
-11.6	-3.6	0	0	1E-8
-11.6	-3.4	0	0	1E-8
-11.6	-3.2	0	0	1E-8
-11.6	-3	0	0	1E-8
-11.6	-2.8	0	0	1E-8
-11.6	-2.6	0	0	1E-8
-11.6	-2.4	0	0	1E-8
-11.6	-2.2	0	0	1E-8
-11.6	-2	0	0	1E-8
-11.6	-1.8	0	0	1E-8
-11.6	-1.6	0	0	1E-8
-11.6	-1.4	0	0	1E-8
-11.6	-1.2	0	0	1E-8
-11.6	-1	0	0	1E-8
-11.6	-0.8	0	0	1E-8
-11.6	-0.6	0	0	1E-8
-11.6	-0.4	0	0	1E-8
-11.6	-0.2	0	0	1E-8
-11.6	0	0	0	1E-8
-11.6	0.2	0	0	1E-8
-11.6	0.4	0	0	1E-8
-11.6	0.6	0	0	1E-8
-11.6	0.8	0	0	1E-8
-11.6	1	0	0	1E-8
-11.6	1.2	0	0	1E-8
-11.6	1.4	0	0	1E-8
-11.6	1.6	0	0	1E-8
-11.6	1.8	0	0	1E-8
-11.6	2	0	0	1E-8
-11.6	2.2	0	0	1E-8
-11.6	2.4	0	0	1E-8
-11.6	2.6	0	0	1E-8
-11.6	2.8	0	0	1E-8
-11.6	3	0	0	1E-8
-11.6	3.2	0	0	1E-8
-11.6	3.4	0	0	1E-8
-11.6	3.6	0	0	1E-8
-11.6	3.8	0	0	1E-8
-11.6	4	0	0	1E-8
-11.6	4.2	0	0	1E-8
-11.6	4.4	0	0	1E-8
-11.6	4.6	0	0	1E-8
-11.6	4.8	0	0	1E-8
-11.6	5	0	0	1E-8
-11.5	-5	0	0	1E-8
-11.5	-4.8	0	0	1E-8
-11.5	-4.6	0	0	1E-8
-11.5	-4.4	0	0	1E-8
-11.5	-4.2	0	0	1E-8
-11.5	-4	0	0	1E-8
-11.5	-3.8	0	0	1E-8
-11.5	-3.6	0	0	1E-8
-11.5	-3.4	0	0	1E-8
-11.5	-3.2	0	0	1E-8
-11.5	-3	0	0	1E-8
-11.5	-2.8	0	0	1E-8
-11.5	-2.6	0	0	1E-8
-11.5	-2.4	0	0	1E-8
-11.5	-2.2	0	0	1E-8
-11.5	-2	0	0	1E-8
-11.5	-1.8	0	0	1E-8
-11.5	-1.6	0	0	1E-8
-11.5	-1.4	0	0	1E-8
-11.5	-1.2	0	0	1E-8
-11.5	-1	0	0	1E-8
-11.5	-0.8	0	0	1E-8
-11.5	-0.6	0	0	1E-8
-11.5	-0.4	0	0	1E-8
-11.5	-0.2	0	0	1E-8
-11.5	0	0	0	1E-8
-11.5	0.2	0	0	1E-8
-11.5	0.4	0	0	1E-8
-11.5	0.6	0	0	1E-8
-11.5	0.8	0	0	1E-8
-11.5	1	0	0	1E-8
-11.5	1.2	0	0	1E-8
-11.5	1.4	0	0	1E-8
-11.5	1.6	0	0	1E-8
-11.5	1.8	0	0	1E-8
-11.5	2	0	0	1E-8
-11.5	2.2	0	0	1E-8
-11.5	2.4	0	0	1E-8
-11.5	2.6	0	0	1E-8
-11.5	2.8	0	0	1E-8
-11.5	3	0	0	1E-8
-11.5	3.2	0	0	1E-8
-11.5	3.4	0	0	1E-8
-11.5	3.6	0	0	1E-8
-11.5	3.8	0	0	1E-8
-11.5	4	0	0	1E-8
-11.5	4.2	0	0	1E-8
-11.5	4.4	0	0	1E-8
-11.5	4.6	0	0	1E-8
-11.5	4.8	0	0	1E-8
-11.5	5	0	0	1E-8
-11.4	-5	0	0	1E-8
-11.4	-4.8	0	0	1E-8
-11.4	-4.6	0	0	1E-8
-11.4	-4.4	0	0	1E-8
-11.4	-4.2	0	0	1E-8
-11.4	-4	0	0	1E-8
-11.4	-3.8	0	0	1E-8
-11.4	-3.6	0	0	1E-8
-11.4	-3.4	0	0	1E-8
-11.4	-3.2	0	0	1E-8
-11.4	-3	0	0	1E-8
-11.4	-2.8	0	0	1E-8
-11.4	-2.6	0	0	1E-8
-11.4	-2.4	0	0	1E-8
-11.4	-2.2	0	0	1E-8
-11.4	-2	0	0	1E-8
-11.4	-1.8	0	0	1E-8
-11.4	-1.6	0	0	1E-8
-11.4	-1.4	0	0	1E-8
-11.4	-1.2	0	0	1E-8
-11.4	-1	0	0	1E-8
-11.4	-0.8	0	0	1E-8
-11.4	-0.6	0	0	1E-8
-11.4	-0.4	0	0	1E-8
-11.4	-0.2	0	0	1E-8
-11.4	0	0	0	1E-8
-11.4	0.2	0	0	1E-8
-11.4	0.4	0	0	1E-8
-11.4	0.6	0	0	1E-8
-11.4	0.8	0	0	1E-8
-11.4	1	0	0	1E-8
-11.4	1.2	0	0	1E-8
-11.4	1.4	0	0	1E-8
-11.4	1.6	0	0	1E-8
-11.4	1.8	0	0	1E-8
-11.4	2	0	0	1E-8
-11.4	2.2	0	0	1E-8
-11.4	2.4	0	0	1E-8
-11.4	2.6	0	0	1E-8
-11.4	2.8	0	0	1E-8
-11.4	3	0	0	1E-8
-11.4	3.2	0	0	1E-8
-11.4	3.4	0	0	1E-8
-11.4	3.6	0	0	1E-8
-11.4	3.8	0	0	1E-8
-11.4	4	0	0	1E-8
-11.4	4.2	0	0	1E-8
-11.4	4.4	0	0	1E-8
-11.4	4.6	0	0	1E-8
-11.4	4.8	0	0	1E-8
-11.4	5	0	0	1E-8
-11.3	-5	0	0	1E-8
-11.3	-4.8	0	0	1E-8
-11.3	-4.6	0	0	1E-8
-11.3	-4.4	0	0	1E-8
-11.3	-4.2	0	0	1E-8
-11.3	-4	0	0	1E-8
-11.3	-3.8	0	0	1E-8
-11.3	-3.6	0	0	1E-8
-11.3	-3.4	0	0	1E-8
-11.3	-3.2	0	0	1E-8
-11.3	-3	0	0	1E-8
-11.3	-2.8	0	0	1E-8
-11.3	-2.6	0	0	1E-8
-11.3	-2.4	0	0	1E-8
-11.3	-2.2	0	0	1E-8
-11.3	-2	0	0	1E-8
-11.3	-1.8	0	0	1E-8
-11.3	-1.6	0	0	1E-8
-11.3	-1.4	0	0	1E-8
-11.3	-1.2	0	0	1E-8
-11.3	-1	0	0	1E-8
-11.3	-0.8	0	0	1E-8
-11.3	-0.6	0	0	1E-8
-11.3	-0.4	0	0	1E-8
-11.3	-0.2	0	0	1E-8
-11.3	0	0	0	1E-8
-11.3	0.2	0	0	1E-8
-11.3	0.4	0	0	1E-8
-11.3	0.6	0	0	1E-8
-11.3	0.8	0	0	1E-8
-11.3	1	0	0	1E-8
-11.3	1.2	0	0	1E-8
-11.3	1.4	0	0	1E-8
-11.3	1.6	0	0	1E-8
-11.3	1.8	0	0	1E-8
-11.3	2	0	0	1E-8
-11.3	2.2	0	0	1E-8
-11.3	2.4	0	0	1E-8
-11.3	2.6	0	0	1E-8
-11.3	2.8	0	0	1E-8
-11.3	3	0	0	1E-8
-11.3	3.2	0	0	1E-8
-11.3	3.4	0	0	1E-8
-11.3	3.6	0	0	1E-8
-11.3	3.8	0	0	1E-8
-11.3	4	0	0	1E-8
-11.3	4.2	0	0	1E-8
-11.3	4.4	0	0	1E-8
-11.3	4.6	0	0	1E-8
-11.3	4.8	0	0	1E-8
-11.3	5	0	0	1E-8
-11.2	-5	0	0	1E-8
-11.2	-4.8	0	0	1E-8
-11.2	-4.6	0	0	1E-8
-11.2	-4.4	0	0	1E-8
-11.2	-4.2	0	0	1E-8
-11.2	-4	0	0	1E-8
-11.2	-3.8	0	0	1E-8
-11.2	-3.6	0	0	1E-8
-11.2	-3.4	0	0	1E-8
-11.2	-3.2	0	0	1E-8
-11.2	-3	0	0	1E-8
-11.2	-2.8	0	0	1E-8
-11.2	-2.6	0	0	1E-8
-11.2	-2.4	0	0	1E-8
-11.2	-2.2	0	0	1E-8
-11.2	-2	0	0	1E-8
-11.2	-1.8	0	0	1E-8
-11.2	-1.6	0	0	1E-8
-11.2	-1.4	0	0	1E-8
-11.2	-1.2	0	0	1E-8
-11.2	-1	0	0	1E-8
-11.2	-0.8	0	0	1E-8
-11.2	-0.6	0	0	1E-8
-11.2	-0.4	0	0	1E-8
-11.2	-0.2	0	0	1E-8
-11.2	0	0	0	1E-8
-11.2	0.2	0	0	1E-8
-11.2	0.4	0	0	1E-8
-11.2	0.6	0	0	1E-8
-11.2	0.8	0	0	1E-8
-11.2	1	0	0	1E-8
-11.2	1.2	0	0	1E-8
-11.2	1.4	0	0	1E-8
-11.2	1.6	0	0	1E-8
-11.2	1.8	0	0	1E-8
-11.2	2	0	0	1E-8
-11.2	2.2	0	0	1E-8
-11.2	2.4	0	0	1E-8
-11.2	2.6	0	0	1E-8
-11.2	2.8	0	0	1E-8
-11.2	3	0	0	1E-8
-11.2	3.2	0	0	1E-8
-11.2	3.4	0	0	1E-8
-11.2	3.6	0	0	1E-8
-11.2	3.8	0	0	1E-8
-11.2	4	0	0	1E-8
-11.2	4.2	0	0	1E-8
-11.2	4.4	0	0	1E-8
-11.2	4.6	0	0	1E-8
-11.2	4.8	0	0	1E-8
-11.2	5	0	0	1E-8
-11.1	-5	0	0	1E-8
-11.1	-4.8	0	0	1E-8
-11.1	-4.6	0	0	1E-8
-11.1	-4.4	0	0	1E-8
-11.1	-4.2	0	0	1E-8
-11.1	-4	0	0	1E-8
-11.1	-3.8	0	0	1E-8
-11.1	-3.6	0	0	1E-8
-11.1	-3.4	0	0	1E-8
-11.1	-3.2	0	0	1E-8
-11.1	-3	0	0	1E-8
-11.1	-2.8	0	0	1E-8
-11.1	-2.6	0	0	1E-8
-11.1	-2.4	0	0	1E-8
-11.1	-2.2	0	0	1E-8
-11.1	-2	0	0	1E-8
-11.1	-1.8	0	0	1E-8
-11.1	-1.6	0	0	1E-8
-11.1	-1.4	0	0	1E-8
-11.1	-1.2	0	0	1E-8
-11.1	-1	0	0	1E-8
-11.1	-0.8	0	0	1E-8
-11.1	-0.6	0	0	1E-8
-11.1	-0.4	0	0	1E-8
-11.1	-0.2	0	0	1E-8
-11.1	0	0	0	1E-8
-11.1	0.2	0	0	1E-8
-11.1	0.4	0	0	1E-8
-11.1	0.6	0	0	1E-8
-11.1	0.8	0	0	1E-8
-11.1	1	0	0	1E-8
-11.1	1.2	0	0	1E-8
-11.1	1.4	0	0	1E-8
-11.1	1.6	0	0	1E-8
-11.1	1.8	0	0	1E-8
-11.1	2	0	0	1E-8
-11.1	2.2	0	0	1E-8
-11.1	2.4	0	0	1E-8
-11.1	2.6	0	0	1E-8
-11.1	2.8	0	0	1E-8
-11.1	3	0	0	1E-8
-11.1	3.2	0	0	1E-8
-11.1	3.4	0	0	1E-8
-11.1	3.6	0	0	1E-8
-11.1	3.8	0	0	1E-8
-11.1	4	0	0	1E-8
-11.1	4.2	0	0	1E-8
-11.1	4.4	0	0	1E-8
-11.1	4.6	0	0	1E-8
-11.1	4.8	0	0	1E-8
-11.1	5	0	0	1E-8
-11	-5	0	0	1E-8
-11	-4.8	0	0	1E-8
-11	-4.6	0	0	1E-8
-11	-4.4	0	0	1E-8
-11	-4.2	0	0	1E-8
-11	-4	0	0	1E-8
-11	-3.8	0	0	1E-8
-11	-3.6	0	0	1E-8
-11	-3.4	0	0	1E-8
-11	-3.2	0	0	1E-8
-11	-3	0	0	1E-8
-11	-2.8	0	0	1E-8
-11	-2.6	0	0	1E-8
-11	-2.4	0	0	1E-8
-11	-2.2	0	0	1E-8
-11	-2	0	0	1E-8
-11	-1.8	0	0	1E-8
-11	-1.6	0	0	1E-8
-11	-1.4	0	0	1E-8
-11	-1.2	0	0	1E-8
-11	-1	0	0	1E-8
-11	-0.8	0	0	1E-8
-11	-0.6	0	0	1E-8
-11	-0.4	0	0	1E-8
-11	-0.2	0	0	1E-8
-11	0	0	0	1E-8
-11	0.2	0	0	1E-8
-11	0.4	0	0	1E-8
-11	0.6	0	0	1E-8
-11	0.8	0	0	1E-8
-11	1	0	0	1E-8
-11	1.2	0	0	1E-8
-11	1.4	0	0	1E-8
-11	1.6	0	0	1E-8
-11	1.8	0	0	1E-8
-11	2	0	0	1E-8
-11	2.2	0	0	1E-8
-11	2.4	0	0	1E-8
-11	2.6	0	0	1E-8
-11	2.8	0	0	1E-8
-11	3	0	0	1E-8
-11	3.2	0	0	1E-8
-11	3.4	0	0	1E-8
-11	3.6	0	0	1E-8
-11	3.8	0	0	1E-8
-11	4	0	0	1E-8
-11	4.2	0	0	1E-8
-11	4.4	0	0	1E-8
-11	4.6	0	0	1E-8
-11	4.8	0	0	1E-8
-11	5	0	0	1E-8
-10.9	-5	0	0	1E-8
-10.9	-4.8	0	0	1E-8
-10.9	-4.6	0	0	1E-8
-10.9	-4.4	0	0	1E-8
-10.9	-4.2	0	0	1E-8
-10.9	-4	0	0	1E-8
-10.9	-3.8	0	0	1E-8
-10.9	-3.6	0	0	1E-8
-10.9	-3.4	0	0	1E-8
-10.9	-3.2	0	0	1E-8
-10.9	-3	0	0	1E-8
-10.9	-2.8	0	0	1E-8
-10.9	-2.6	0	0	1E-8
-10.9	-2.4	0	0	1E-8
-10.9	-2.2	0	0	1E-8
-10.9	-2	0	0	1E-8
-10.9	-1.8	0	0	1E-8
-10.9	-1.6	0	0	1E-8
-10.9	-1.4	0	0	1E-8
-10.9	-1.2	0	0	1E-8
-10.9	-1	0	0	1E-8
-10.9	-0.8	0	0	1E-8
-10.9	-0.6	0	0	1E-8
-10.9	-0.4	0	0	1E-8
-10.9	-0.2	0	0	1E-8
-10.9	0	0	0	1E-8
-10.9	0.2	0	0	1E-8
-10.9	0.4	0	0	1E-8
-10.9	0.6	0	0	1E-8
-10.9	0.8	0	0	1E-8
-10.9	1	0	0	1E-8
-10.9	1.2	0	0	1E-8
-10.9	1.4	0	0	1E-8
-10.9	1.6	0	0	1E-8
-10.9	1.8	0	0	1E-8
-10.9	2	0	0	1E-8
-10.9	2.2	0	0	1E-8
-10.9	2.4	0	0	1E-8
-10.9	2.6	0	0	1E-8
-10.9	2.8	0	0	1E-8
-10.9	3	0	0	1E-8
-10.9	3.2	0	0	1E-8
-10.9	3.4	0	0	1E-8
-10.9	3.6	0	0	1E-8
-10.9	3.8	0	0	1E-8
-10.9	4	0	0	1E-8
-10.9	4.2	0	0	1E-8
-10.9	4.4	0	0	1E-8
-10.9	4.6	0	0	1E-8
-10.9	4.8	0	0	1E-8
-10.9	5	0	0	1E-8
-10.8	-5	0	0	1E-8
-10.8	-4.8	0	0	1E-8
-10.8	-4.6	0	0	1E-8
-10.8	-4.4	0	0	1E-8
-10.8	-4.2	0	0	1E-8
-10.8	-4	0	0	1E-8
-10.8	-3.8	0	0	1E-8
-10.8	-3.6	0	0	1E-8
-10.8	-3.4	0	0	1E-8
-10.8	-3.2	0	0	1E-8
-10.8	-3	0	0	1E-8
-10.8	-2.8	0	0	1E-8
-10.8	-2.6	0	0	1E-8
-10.8	-2.4	0	0	1E-8
-10.8	-2.2	0	0	1E-8
-10.8	-2	0	0	1E-8
-10.8	-1.8	0	0	1E-8
-10.8	-1.6	0	0	1E-8
-10.8	-1.4	0	0	1E-8
-10.8	-1.2	0	0	1E-8
-10.8	-1	0	0	1E-8
-10.8	-0.8	0	0	1E-8
-10.8	-0.6	0	0	1E-8
-10.8	-0.4	0	0	1E-8
-10.8	-0.2	0	0	1E-8
-10.8	0	0	0	1E-8
-10.8	0.2	0	0	1E-8
-10.8	0.4	0	0	1E-8
-10.8	0.6	0	0	1E-8
-10.8	0.8	0	0	1E-8
-10.8	1	0	0	1E-8
-10.8	1.2	0	0	1E-8
-10.8	1.4	0	0	1E-8
-10.8	1.6	0	0	1E-8
-10.8	1.8	0	0	1E-8
-10.8	2	0	0	1E-8
-10.8	2.2	0	0	1E-8
-10.8	2.4	0	0	1E-8
-10.8	2.6	0	0	1E-8
-10.8	2.8	0	0	1E-8
-10.8	3	0	0	1E-8
-10.8	3.2	0	0	1E-8
-10.8	3.4	0	0	1E-8
-10.8	3.6	0	0	1E-8
-10.8	3.8	0	0	1E-8
-10.8	4	0	0	1E-8
-10.8	4.2	0	0	1E-8
-10.8	4.4	0	0	1E-8
-10.8	4.6	0	0	1E-8
-10.8	4.8	0	0	1E-8
-10.8	5	0	0	1E-8
-10.7	-5	0	0	1E-8
-10.7	-4.8	0	0	1E-8
-10.7	-4.6	0	0	1E-8
-10.7	-4.4	0	0	1E-8
-10.7	-4.2	0	0	1E-8
-10.7	-4	0	0	1E-8
-10.7	-3.8	0	0	1E-8
-10.7	-3.6	0	0	1E-8
-10.7	-3.4	0	0	1E-8
-10.7	-3.2	0	0	1E-8
-10.7	-3	0	0	1E-8
-10.7	-2.8	0	0	1E-8
-10.7	-2.6	0	0	1E-8
-10.7	-2.4	0	0	1E-8
-10.7	-2.2	0	0	1E-8
-10.7	-2	0	0	1E-8
-10.7	-1.8	0	0	1E-8
-10.7	-1.6	0	0	1E-8
-10.7	-1.4	0	0	1E-8
-10.7	-1.2	0	0	1E-8
-10.7	-1	0	0	1E-8
-10.7	-0.8	0	0	1E-8
-10.7	-0.6	0	0	1E-8
-10.7	-0.4	0	0	1E-8
-10.7	-0.2	0	0	1E-8
-10.7	0	0	0	1E-8
-10.7	0.2	0	0	1E-8
-10.7	0.4	0	0	1E-8
-10.7	0.6	0	0	1E-8
-10.7	0.8	0	0	1E-8
-10.7	1	0	0	1E-8
-10.7	1.2	0	0	1E-8
-10.7	1.4	0	0	1E-8
-10.7	1.6	0	0	1E-8
-10.7	1.8	0	0	1E-8
-10.7	2	0	0	1E-8
-10.7	2.2	0	0	1E-8
-10.7	2.4	0	0	1E-8
-10.7	2.6	0	0	1E-8
-10.7	2.8	0	0	1E-8
-10.7	3	0	0	1E-8
-10.7	3.2	0	0	1E-8
-10.7	3.4	0	0	1E-8
-10.7	3.6	0	0	1E-8
-10.7	3.8	0	0	1E-8
-10.7	4	0	0	1E-8
-10.7	4.2	0	0	1E-8
-10.7	4.4	0	0	1E-8
-10.7	4.6	0	0	1E-8
-10.7	4.8	0	0	1E-8
-10.7	5	0	0	1E-8
-10.6	-5	0	0	1E-8
-10.6	-4.8	0	0	1E-8
-10.6	-4.6	0	0	1E-8
-10.6	-4.4	0	0	1E-8
-10.6	-4.2	0	0	1E-8
-10.6	-4	0	0	1E-8
-10.6	-3.8	0	0	1E-8
-10.6	-3.6	0	0	1E-8
-10.6	-3.4	0	0	1E-8
-10.6	-3.2	0	0	1E-8
-10.6	-3	0	0	1E-8
-10.6	-2.8	0	0	1E-8
-10.6	-2.6	0	0	1E-8
-10.6	-2.4	0	0	1E-8
-10.6	-2.2	0	0	1E-8
-10.6	-2	0	0	1E-8
-10.6	-1.8	0	0	1E-8
-10.6	-1.6	0	0	1E-8
-10.6	-1.4	0	0	1E-8
-10.6	-1.2	0	0	1E-8
-10.6	-1	0	0	1E-8
-10.6	-0.8	0	0	1E-8
-10.6	-0.6	0	0	1E-8
-10.6	-0.4	0	0	1E-8
-10.6	-0.2	0	0	1E-8
-10.6	0	0	0	1E-8
-10.6	0.2	0	0	1E-8
-10.6	0.4	0	0	1E-8
-10.6	0.6	0	0	1E-8
-10.6	0.8	0	0	1E-8
-10.6	1	0	0	1E-8
-10.6	1.2	0	0	1E-8
-10.6	1.4	0	0	1E-8
-10.6	1.6	0	0	1E-8
-10.6	1.8	0	0	1E-8
-10.6	2	0	0	1E-8
-10.6	2.2	0	0	1E-8
-10.6	2.4	0	0	1E-8
-10.6	2.6	0	0	1E-8
-10.6	2.8	0	0	1E-8
-10.6	3	0	0	1E-8
-10.6	3.2	0	0	1E-8
-10.6	3.4	0	0	1E-8
-10.6	3.6	0	0	1E-8
-10.6	3.8	0	0	1E-8
-10.6	4	0	0	1E-8
-10.6	4.2	0	0	1E-8
-10.6	4.4	0	0	1E-8
-10.6	4.6	0	0	1E-8
-10.6	4.8	0	0	1E-8
-10.6	5	0	0	1E-8
-10.5	-5	0	0	1E-8
-10.5	-4.8	0	0	1E-8
-10.5	-4.6	0	0	1E-8
-10.5	-4.4	0	0	1E-8
-10.5	-4.2	0	0	1E-8
-10.5	-4	0	0	1E-8
-10.5	-3.8	0	0	1E-8
-10.5	-3.6	0	0	1E-8
-10.5	-3.4	0	0	1E-8
-10.5	-3.2	0	0	1E-8
-10.5	-3	0	0	1E-8
-10.5	-2.8	0	0	1E-8
-10.5	-2.6	0	0	1E-8
-10.5	-2.4	0	0	1E-8
-10.5	-2.2	0	0	1E-8
-10.5	-2	0	0	1E-8
-10.5	-1.8	0	0	1E-8
-10.5	-1.6	0	0	1E-8
-10.5	-1.4	0	0	1E-8
-10.5	-1.2	0	0	1E-8
-10.5	-1	0	0	1E-8
-10.5	-0.8	0	0	1E-8
-10.5	-0.6	0	0	1E-8
-10.5	-0.4	0	0	1E-8
-10.5	-0.2	0	0	1E-8
-10.5	0	0	0	1E-8
-10.5	0.2	0	0	1E-8
-10.5	0.4	0	0	1E-8
-10.5	0.6	0	0	1E-8
-10.5	0.8	0	0	1E-8
-10.5	1	0	0	1E-8
-10.5	1.2	0	0	1E-8
-10.5	1.4	0	0	1E-8
-10.5	1.6	0	0	1E-8
-10.5	1.8	0	0	1E-8
-10.5	2	0	0	1E-8
-10.5	2.2	0	0	1E-8
-10.5	2.4	0	0	1E-8
-10.5	2.6	0	0	1E-8
-10.5	2.8	0	0	1E-8
-10.5	3	0	0	1E-8
-10.5	3.2	0	0	1E-8
-10.5	3.4	0	0	1E-8
-10.5	3.6	0	0	1E-8
-10.5	3.8	0	0	1E-8
-10.5	4	0	0	1E-8
-10.5	4.2	0	0	1E-8
-10.5	4.4	0	0	1E-8
-10.5	4.6	0	0	1E-8
-10.5	4.8	0	0	1E-8
-10.5	5	0	0	1E-8
-10.4	-5	0	0	1E-8
-10.4	-4.8	0	0	1E-8
-10.4	-4.6	0	0	1E-8
-10.4	-4.4	0	0	1E-8
-10.4	-4.2	0	0	1E-8
-10.4	-4	0	0	1E-8
-10.4	-3.8	0	0	1E-8
-10.4	-3.6	0	0	1E-8
-10.4	-3.4	0	0	1E-8
-10.4	-3.2	0	0	1E-8
-10.4	-3	0	0	1E-8
-10.4	-2.8	0	0	1E-8
-10.4	-2.6	0	0	1E-8
-10.4	-2.4	0	0	1E-8
-10.4	-2.2	0	0	1E-8
-10.4	-2	0	0	1E-8
-10.4	-1.8	0	0	1E-8
-10.4	-1.6	0	0	1E-8
-10.4	-1.4	0	0	1E-8
-10.4	-1.2	0	0	1E-8
-10.4	-1	0	0	1E-8
-10.4	-0.8	0	0	1E-8
-10.4	-0.6	0	0	1E-8
-10.4	-0.4	0	0	1E-8
-10.4	-0.2	0	0	1E-8
-10.4	0	0	0	1E-8
-10.4	0.2	0	0	1E-8
-10.4	0.4	0	0	1E-8
-10.4	0.6	0	0	1E-8
-10.4	0.8	0	0	1E-8
-10.4	1	0	0	1E-8
-10.4	1.2	0	0	1E-8
-10.4	1.4	0	0	1E-8
-10.4	1.6	0	0	1E-8
-10.4	1.8	0	0	1E-8
-10.4	2	0	0	1E-8
-10.4	2.2	0	0	1E-8
-10.4	2.4	0	0	1E-8
-10.4	2.6	0	0	1E-8
-10.4	2.8	0	0	1E-8
-10.4	3	0	0	1E-8
-10.4	3.2	0	0	1E-8
-10.4	3.4	0	0	1E-8
-10.4	3.6	0	0	1E-8
-10.4	3.8	0	0	1E-8
-10.4	4	0	0	1E-8
-10.4	4.2	0	0	1E-8
-10.4	4.4	0	0	1E-8
-10.4	4.6	0	0	1E-8
-10.4	4.8	0	0	1E-8
-10.4	5	0	0	1E-8
-10.3	-5	0	0	1E-8
-10.3	-4.8	0	0	1E-8
-10.3	-4.6	0	0	1E-8
-10.3	-4.4	0	0	1E-8
-10.3	-4.2	0	0	1E-8
-10.3	-4	0	0	1E-8
-10.3	-3.8	0	0	1E-8
-10.3	-3.6	0	0	1E-8
-10.3	-3.4	0	0	1E-8
-10.3	-3.2	0	0	1E-8
-10.3	-3	0	0	1E-8
-10.3	-2.8	0	0	1E-8
-10.3	-2.6	0	0	1E-8
-10.3	-2.4	0	0	1E-8
-10.3	-2.2	0	0	1E-8
-10.3	-2	0	0	1E-8
-10.3	-1.8	0	0	1E-8
-10.3	-1.6	0	0	1E-8
-10.3	-1.4	0	0	1E-8
-10.3	-1.2	0	0	1E-8
-10.3	-1	0	0	1E-8
-10.3	-0.8	0	0	1E-8
-10.3	-0.6	0	0	1E-8
-10.3	-0.4	0	0	1E-8
-10.3	-0.2	0	0	1E-8
-10.3	0	0	0	1E-8
-10.3	0.2	0	0	1E-8
-10.3	0.4	0	0	1E-8
-10.3	0.6	0	0	1E-8
-10.3	0.8	0	0	1E-8
-10.3	1	0	0	1E-8
-10.3	1.2	0	0	1E-8
-10.3	1.4	0	0	1E-8
-10.3	1.6	0	0	1E-8
-10.3	1.8	0	0	1E-8
-10.3	2	0	0	1E-8
-10.3	2.2	0	0	1E-8
-10.3	2.4	0	0	1E-8
-10.3	2.6	0	0	1E-8
-10.3	2.8	0	0	1E-8
-10.3	3	0	0	1E-8
-10.3	3.2	0	0	1E-8
-10.3	3.4	0	0	1E-8
-10.3	3.6	0	0	1E-8
-10.3	3.8	0	0	1E-8
-10.3	4	0	0	1E-8
-10.3	4.2	0	0	1E-8
-10.3	4.4	0	0	1E-8
-10.3	4.6	0	0	1E-8
-10.3	4.8	0	0	1E-8
-10.3	5	0	0	1E-8
-10.2	-5	0	0	1E-8
-10.2	-4.8	0	0	1E-8
-10.2	-4.6	0	0	1E-8
-10.2	-4.4	0	0	1E-8
-10.2	-4.2	0	0	1E-8
-10.2	-4	0	0	1E-8
-10.2	-3.8	0	0	1E-8
-10.2	-3.6	0	0	1E-8
-10.2	-3.4	0	0	1E-8
-10.2	-3.2	0	0	1E-8
-10.2	-3	0	0	1E-8
-10.2	-2.8	0	0	1E-8
-10.2	-2.6	0	0	1E-8
-10.2	-2.4	0	0	1E-8
-10.2	-2.2	0	0	1E-8
-10.2	-2	0	0	1E-8
-10.2	-1.8	0	0	1E-8
-10.2	-1.6	0	0	1E-8
-10.2	-1.4	0	0	1E-8
-10.2	-1.2	0	0	1E-8
-10.2	-1	0	0	1E-8
-10.2	-0.8	0	0	1E-8
-10.2	-0.6	0	0	1E-8
-10.2	-0.4	0	0	1E-8
-10.2	-0.2	0	0	1E-8
-10.2	0	0	0	1E-8
-10.2	0.2	0	0	1E-8
-10.2	0.4	0	0	1E-8
-10.2	0.6	0	0	1E-8
-10.2	0.8	0	0	1E-8
-10.2	1	0	0	1E-8
-10.2	1.2	0	0	1E-8
-10.2	1.4	0	0	1E-8
-10.2	1.6	0	0	1E-8
-10.2	1.8	0	0	1E-8
-10.2	2	0	0	1E-8
-10.2	2.2	0	0	1E-8
-10.2	2.4	0	0	1E-8
-10.2	2.6	0	0	1E-8
-10.2	2.8	0	0	1E-8
-10.2	3	0	0	1E-8
-10.2	3.2	0	0	1E-8
-10.2	3.4	0	0	1E-8
-10.2	3.6	0	0	1E-8
-10.2	3.8	0	0	1E-8
-10.2	4	0	0	1E-8
-10.2	4.2	0	0	1E-8
-10.2	4.4	0	0	1E-8
-10.2	4.6	0	0	1E-8
-10.2	4.8	0	0	1E-8
-10.2	5	0	0	1E-8
-10.1	-5	0	0	1E-8
-10.1	-4.8	0	0	1E-8
-10.1	-4.6	0	0	1E-8
-10.1	-4.4	0	0	1E-8
-10.1	-4.2	0	0	1E-8
-10.1	-4	0	0	1E-8
-10.1	-3.8	0	0	1E-8
-10.1	-3.6	0	0	1E-8
-10.1	-3.4	0	0	1E-8
-10.1	-3.2	0	0	1E-8
-10.1	-3	0	0	1E-8
-10.1	-2.8	0	0	1E-8
-10.1	-2.6	0	0	1E-8
-10.1	-2.4	0	0	1E-8
-10.1	-2.2	0	0	1E-8
-10.1	-2	0	0	1E-8
-10.1	-1.8	0	0	1E-8
-10.1	-1.6	0	0	1E-8
-10.1	-1.4	0	0	1E-8
-10.1	-1.2	0	0	1E-8
-10.1	-1	0	0	1E-8
-10.1	-0.8	0	0	1E-8
-10.1	-0.6	0	0	1E-8
-10.1	-0.4	0	0	1E-8
-10.1	-0.2	0	0	1E-8
-10.1	0	0	0	1E-8
-10.1	0.2	0	0	1E-8
-10.1	0.4	0	0	1E-8
-10.1	0.6	0	0	1E-8
-10.1	0.8	0	0	1E-8
-10.1	1	0	0	1E-8
-10.1	1.2	0	0	1E-8
-10.1	1.4	0	0	1E-8
-10.1	1.6	0	0	1E-8
-10.1	1.8	0	0	1E-8
-10.1	2	0	0	1E-8
-10.1	2.2	0	0	1E-8
-10.1	2.4	0	0	1E-8
-10.1	2.6	0	0	1E-8
-10.1	2.8	0	0	1E-8
-10.1	3	0	0	1E-8
-10.1	3.2	0	0	1E-8
-10.1	3.4	0	0	1E-8
-10.1	3.6	0	0	1E-8
-10.1	3.8	0	0	1E-8
-10.1	4	0	0	1E-8
-10.1	4.2	0	0	1E-8
-10.1	4.4	0	0	1E-8
-10.1	4.6	0	0	1E-8
-10.1	4.8	0	0	1E-8
-10.1	5	0	0	1E-8
-10	-5	0	0	1E-8
-10	-4.8	0	0	1E-8
-10	-4.6	0	0	1E-8
-10	-4.4	0	0	1E-8
-10	-4.2	0	0	1E-8
-10	-4	0	0	1E-8
-10	-3.8	0	0	1E-8
-10	-3.6	0	0	1E-8
-10	-3.4	0	0	1E-8
-10	-3.2	0	0	1E-8
-10	-3	0	0	1E-8
-10	-2.8	0	0	1E-8
-10	-2.6	0	0	1E-8
-10	-2.4	0	0	1E-8
-10	-2.2	0	0	1E-8
-10	-2	0	0	1E-8
-10	-1.8	0	0	1E-8
-10	-1.6	0	0	1E-8
-10	-1.4	0	0	1E-8
-10	-1.2	0	0	1E-8
-10	-1	0	0	1E-8
-10	-0.8	0	0	1E-8
-10	-0.6	0	0	1E-8
-10	-0.4	0	0	1E-8
-10	-0.2	0	0	1E-8
-10	0	0	0	1E-8
-10	0.2	0	0	1E-8
-10	0.4	0	0	1E-8
-10	0.6	0	0	1E-8
-10	0.8	0	0	1E-8
-10	1	0	0	1E-8
-10	1.2	0	0	1E-8
-10	1.4	0	0	1E-8
-10	1.6	0	0	1E-8
-10	1.8	0	0	1E-8
-10	2	0	0	1E-8
-10	2.2	0	0	1E-8
-10	2.4	0	0	1E-8
-10	2.6	0	0	1E-8
-10	2.8	0	0	1E-8
-10	3	0	0	1E-8
-10	3.2	0	0	1E-8
-10	3.4	0	0	1E-8
-10	3.6	0	0	1E-8
-10	3.8	0	0	1E-8
-10	4	0	0	1E-8
-10	4.2	0	0	1E-8
-10	4.4	0	0	1E-8
-10	4.6	0	0	1E-8
-10	4.8	0	0	1E-8
-10	5	0	0	1E-8
-9.9	-5	2.23391196203475E-6	-7.86804085256688E-16	1.00000000000004E-8
-9.9	-4.8	2.72897216133695E-6	-4.45878712898006E-15	1.00000000013733E-8
-9.9	-4.6	3.16622632055696E-6	9.51933046976954E-15	1.00000016895258E-8
-9.9	-4.4	3.49376324123625E-6	1.11285317442594E-12	1.00007646730227E-8
-9.9	-4.2	3.65790887704792E-6	3.47125177013878E-11	1.01273187061455E-8
-9.9	-4	3.61841176894992E-6	3.99696856655351E-10	1.77985556042922E-8
-9.9	-3.8	3.36948126511085E-6	1.72456781933972E-9	1.85728287167429E-7
-9.9	-3.6	2.9514182668549E-6	3.03008342083182E-9	1.46671761866415E-6
-9.9	-3.4	2.4412246659756E-6	3.3092431466337E-9	4.45251400953094E-6
-9.9	-3.2	1.92560764771819E-6	8.60219377911947E-9	4.99822420394102E-6
-9.9	-3	1.47225920859603E-6	4.48631318243022E-8	2.14920290232319E-6
-9.9	-2.8	1.11448065664943E-6	1.61285914750966E-7	1.7556665814891E-6
-9.9	-2.6	8.53166487950314E-7	3.34714950287741E-7	1.41831712006768E-5
-9.9	-2.4	6.69991654875565E-7	3.26207936588761E-7	5.86835858430411E-5
-9.9	-2.2	5.42840750680401E-7	5.11304253868858E-8	1.02644196100563E-4
-9.9	-2	4.56891908670536E-7	-1.46946059955322E-7	9.36101943665984E-5
-9.9	-1.8	4.07975940946652E-7	3.76446979378829E-7	6.35590657375688E-5
-9.9	-1.6	3.97953656083863E-7	5.96547665564381E-6	2.73041567651568E-5
-9.9	-1.4	4.25522832523752E-7	2.82435439359041E-5	9.95107668871564E-6
-9.9	-1.2	4.78562918150927E-7	5.42934050417266E-5	3.0502500094107E-5
-9.9	-1	5.33261320616364E-7	5.10745128957266E-5	6.26895188251979E-5
-9.9	-0.8	5.6090873917022E-7	2.94682908905678E-5	8.29597731843633E-5
-9.9	-0.6	5.3864895112684E-7	1.5184443732926E-5	1.00133718134649E-4
-9.9	-0.4	4.58738742758923E-7	2.1103408377753E-5	1.36624547339156E-4
-9.9	-0.2	3.32284048209542E-7	2.31987039084007E-5	1.41701445872514E-4
-9.9	0	1.86112116408464E-7	1.05109259003148E-5	1.18081026616207E-4
-9.9	0.2	5.38820872187645E-8	2.61080753489874E-6	6.4569628140214E-5
-9.9	0.4	-3.55279103910303E-8	9.41613575691297E-7	2.6053785904825E-5
-9.9	0.6	-6.79808506699164E-8	3.44749866414351E-7	8.98592839726074E-5
-9.9	0.8	-4.81518334948066E-8	4.6670302645286E-7	8.10613145696985E-5
-9.9	1	4.12486165926367E-9	3.35640020242056E-6	3.20025069609755E-5
-9.9	1.2	6.32575736558083E-8	1.02052336333131E-5	1.1193998144518E-6
-9.9	1.4	1.08210749027654E-7	1.14453138113734E-5	8.47611753913528E-6
-9.9	1.6	1.28872200211493E-7	4.72336458132983E-6	6.34450962988736E-6
-9.9	1.8	1.26259181981964E-7	7.17363230510751E-7	1.68227187727694E-6
-9.9	2	1.07776632334427E-7	4.01906987361912E-8	1.72240804890483E-7
-9.9	2.2	8.09825495731777E-8	8.48431638384093E-10	1.57934663649913E-8
-9.9	2.4	4.94633337905827E-8	7.93342871642004E-12	1.00761500835881E-8
-9.9	2.6	1.27337973338652E-8	5.88428051895679E-14	1.00003684719623E-8
-9.9	2.8	-3.04506768056928E-8	3.31405861906586E-16	1.00000006565788E-8
-9.9	3	-7.80413221887206E-8	-8.63597823129514E-19	1.00000000004305E-8
-9.9	3.2	-1.22999242202635E-7	-2.56867698951217E-20	1.00000000000001E-8
-9.9	3.4	-1.55449297738781E-7	-1.49520633277129E-22	1E-8
-9.9	3.6	-1.67451584446654E-7	-3.54471002303018E-25	1E-8
-9.9	3.8	-1.57214013902668E-7	-3.38575924829909E-28	1E-8
-9.9	4	-1.2995478137895E-7	-1.08700342461072E-31	1E-8
-9.9	4.2	-9.50648723784154E-8	1.40415161245001E-35	1E-8
-9.9	4.4	-6.17063646117691E-8	1.69473900805405E-38	1E-8
-9.9	4.6	-3.55846000003108E-8	3.55807490576611E-42	1E-8
-9.9	4.8	-1.82368434254163E-8	2.61193803134616E-46	1E-8
-9.9	5	-8.30246399919058E-9	7.01710684295831E-51	1E-8
-9.8	-5	3.79019194659775E-6	-3.52320615688634E-15	1.00000000000008E-8
-9.8	-4.8	4.6279354182427E-6	-2.25633419385195E-14	1.00000000026931E-8
-9.8	-4.6	5.36784045966976E-6	2.11384426558423E-14	1.00000033133245E-8
-9.8	-4.4	5.92118373146626E-6	3.35185135615643E-12	1.00014995982004E-8
-9.8	-4.2	6.19611686629714E-6	1.04522577653241E-10	1.02496843714454E-8
-9.8	-4	6.12449628712993E-6	1.20348954307396E-9	2.52937265482864E-8
-9.8	-3.8	5.69799972221686E-6	5.19597041540356E-9	3.5462030379367E-7
-9.8	-3.6	4.98701026414316E-6	9.15653970552984E-9	2.86676818127003E-6
-9.8	-3.4	4.12317519381444E-6	9.87929167292426E-9	8.72236090367351E-6
-9.8	-3.2	3.25280211927551E-6	2.22481535593691E-8	9.79547006601438E-6
-9.8	-3	2.48879312072749E-6	1.01608111601557E-7	4.19333990697209E-6
-9.8	-2.8	1.88605896942063E-6	3.14548703724938E-7	2.27799775361537E-6
-9.8	-2.6	1.44588128981158E-6	5.75452427614958E-7	1.44198645503787E-5
-9.8	-2.4	1.13805880687725E-6	5.37536852621838E-7	5.9343371770479E-5
-9.8	-2.2	9.26103213293332E-7	4.66052343552754E-8	1.06714299154967E-4
-9.8	-2	7.85294328178556E-7	-3.43111859604848E-7	1.01261798649655E-4
-9.8	-1.8	7.08340491397669E-7	2.91280129125779E-7	6.98420208539979E-5
-9.8	-1.6	6.97874839932496E-7	5.98823283908876E-6	3.00634581648855E-5
-9.8	-1.4	7.50968664391247E-7	2.77399108666969E-5	1.16735736257709E-5
-9.8	-1.2	8.45853431301942E-7	5.29687591664147E-5	3.57755106209152E-5
-9.8	-1	9.40218572275522E-7	4.98769847557305E-5	7.53301814102038E-5
-9.8	-0.8	9.83243209772097E-7	2.90401240066006E-5	9.42899621490193E-5
-9.8	-0.6	9.35147153633467E-7	1.55610515592133E-5	9.94737011588779E-5
-9.8	-0.4	7.84209730506579E-7	2.17362346966873E-5	1.28621952969029E-4
-9.8	-0.2	5.53245744373355E-7	2.37481505766651E-5	1.34482920792107E-4
-9.8	0	2.92820223788409E-7	1.13018870360913E-5	1.1177188513186E-4
-9.8	0.2	6.38910124912092E-8	3.46773699585645E-6	6.09325883765008E-5
-9.8	0.4	-8.35153338764788E-8	1.55439254743614E-6	2.43626520597843E-5
-9.8	0.6	-1.27289842766376E-7	6.07056938020604E-7	8.49223191953223E-5
-9.8	0.8	-7.89704952056526E-8	5.2234101457012E-7	7.68829586269395E-5
-9.8	1	2.39674136223593E-8	3.27221509162562E-6	3.05593238198333E-5
-9.8	1.2	1.3516770422469E-7	9.90116283084325E-6	9.95423053539854E-7
-9.8	1.4	2.173995921085E-7	1.10969265503296E-5	8.39631757165768E-6
-9.8	1.6	2.53402173976564E-7	4.5790294702529E-6	6.24606991596346E-6
-9.8	1.8	2.45941536228689E-7	6.95964705809031E-7	1.64540595709228E-6
-9.8	2	2.09226361842786E-7	3.92816518547283E-8	1.67759256718867E-7
-9.8	2.2	1.57702548738797E-7	8.8250662621423E-10	1.56074564111039E-8
-9.8	2.4	9.8581832790735E-8	1.17353050764996E-11	1.00734494868314E-8
-9.8	2.6	3.15334834677093E-8	1.54976555279143E-13	1.00003546754028E-8
-9.8	2.8	-4.55172278885326E-8	1.04908009450353E-15	1.00000006318529E-8
-9.8	3	-1.2921037859778E-7	-3.86779359667866E-18	1.00000000004073E-8
-9.8	3.2	-2.0766480470434E-7	-1.12621136443539E-19	1E-8
-9.8	3.4	-2.64113580562673E-7	-7.41746762440578E-22	1E-8
-9.8	3.6	-2.85105649722258E-7	-1.93086832756228E-24	1E-8
-9.8	3.8	-2.67746592251319E-7	-1.19425560109354E-27	1E-8
-9.8	4	-2.21151574339066E-7	3.72030996984374E-29	1E-8
-9.8	4.2	-1.61531424486031E-7	7.09062682071986E-31	1E-8
-9.8	4.4	-1.04619553342943E-7	4.8971137843438E-33	1E-8
-9.8	4.6	-6.01560383125352E-8	1.24455885620732E-35	1E-8
-9.8	4.8	-3.07135564066479E-8	1.16361689295707E-38	1E-8
-9.8	5	-1.39147121088266E-8	4.00231456387743E-42	1E-8
-9.7	-5	6.29276829020066E-6	-1.44342455102467E-14	1.00000000000014E-8
-9.7	-4.8	7.68052554635615E-6	-1.06930306061675E-13	1.00000000047261E-8
-9.7	-4.6	8.90527102137169E-6	2.37785500052555E-14	1.00000058144437E-8
-9.7	-4.4	9.81835960666281E-6	9.48695297051975E-12	1.00026315953444E-8
-9.7	-4.2	1.02662354414215E-5	2.95697642654743E-10	1.04381628580341E-8
-9.7	-4	1.01366844581249E-5	3.40430511131891E-9	3.68384564149386E-8
-9.7	-3.8	9.41921232744486E-6	1.47071255289242E-8	6.14762915886525E-7
-9.7	-3.6	8.23462557540323E-6	2.60010680927472E-8	5.02325819600847E-6
-9.7	-3.4	6.80332507350667E-6	2.78639141456464E-8	1.52994837034405E-5
-9.7	-3.2	5.36660376834467E-6	5.5580022463282E-8	1.71914660082227E-5
-9.7	-3	4.1081790409388E-6	2.30152759365845E-7	7.40059945281335E-6
-9.7	-2.8	3.11616715366419E-6	6.54096179257237E-7	3.21909271933209E-6
-9.7	-2.6	2.39215350153878E-6	1.09755594014974E-6	1.41124527455485E-5
-9.7	-2.4	1.88754027871942E-6	9.96039980282371E-7	5.56881250158812E-5
-9.7	-2.2	1.5435481598415E-6	6.44889525201386E-8	1.0281418883462E-4
-9.7	-2	1.31973849435354E-6	-7.20862081502968E-7	1.02001813192363E-4
-9.7	-1.8	1.20327704185153E-6	1.11183384758726E-7	7.13266055906377E-5
-9.7	-1.6	1.19718453803315E-6	5.86674143724486E-6	3.06942813883636E-5
-9.7	-1.4	1.29512156242942E-6	2.60047959997963E-5	1.32747295284298E-5
-9.7	-1.2	1.45916035700522E-6	4.89612620611012E-5	4.11226983870823E-5
-9.7	-1	1.61663479686029E-6	4.62062330025534E-5	8.75598298102919E-5
-9.7	-0.8	1.6806112908792E-6	2.74106324608322E-5	1.02749991545748E-4
-9.7	-0.6	1.58395961388848E-6	1.58167992766642E-5	9.18768752160572E-5
-9.7	-0.4	1.3093718305228E-6	2.22970944659111E-5	1.08496005000975E-4
-9.7	-0.2	9.00436226986344E-7	2.40684108900721E-5	1.12756461307675E-4
-9.7	0	4.48496960634195E-7	1.23186986525683E-5	9.18900817688403E-5
-9.7	0.2	6.07075336603933E-8	4.6896248263887E-6	4.96988149986214E-5
-9.7	0.4	-1.77828274312516E-7	2.44757796625278E-6	2.06819730438268E-5
-9.7	0.6	-2.32721088529465E-7	1.04359183734515E-6	7.18395093554477E-5
-9.7	0.8	-1.28430399782667E-7	6.24239865475518E-7	6.5445971883121E-5
-9.7	1	6.66477694930475E-8	3.02835134388437E-6	2.63475909422001E-5
-9.7	1.2	2.70338335823186E-7	9.04296334195239E-6	5.31530419872228E-7
-9.7	1.4	4.17729561892554E-7	1.01146127023319E-5	8.11518797832083E-6
-9.7	1.6	4.79585286183588E-7	4.17219775703302E-6	5.92087087938881E-6
-9.7	1.8	4.6212712695866E-7	6.35779441721116E-7	1.53259306534239E-6
-9.7	2	3.91857082121443E-7	3.67919154105922E-8	1.54615218733662E-7
-9.7	2.2	2.95763781045181E-7	9.91959896328719E-10	1.50752996300177E-8
-9.7	2.4	1.87976059322842E-7	2.33361849064263E-11	1.00658428646548E-8
-9.7	2.6	6.89237713118799E-8	4.45824719505721E-13	1.00003161655373E-8
-9.7	2.8	-6.47671980198558E-8	3.10454020955803E-15	1.00000005605689E-8
-9.7	3	-2.07836607870225E-7	-1.96459067585953E-17	1.0000000000264E-8
-9.7	3.2	-3.40873964081528E-7	-5.27628010447825E-19	1.00000000000011E-8
-9.7	3.4	-4.3625463272704E-7	-3.79330258542606E-21	1E-8
-9.7	3.6	-4.7185414616649E-7	-1.04175531752258E-23	1E-8
-9.7	3.8	-4.43164604475905E-7	-1.83913091864291E-27	1E-8
-9.7	4	-3.65679233189369E-7	4.42695488914644E-28	1E-8
-9.7	4.2	-2.66614415230845E-7	8.3545009508648E-30	1E-8
-9.7	4.4	-1.7223652280582E-7	5.76991397670569E-32	1E-8
-9.7	4.6	-9.86991910018918E-8	1.46637977013335E-34	1E-8
-9.7	4.8	-5.01696136617133E-8	1.37101171509231E-37	1E-8
-9.7	5	-2.25981594806491E-8	4.71565873177553E-41	1E-8
-9.6	-5	1.02086886002149E-5	-5.34930719409278E-14	1.00000000000022E-8
-9.6	-4.8	1.24560434941069E-5	-4.74947113392415E-13	1.00000000074215E-8
-9.6	-4.6	1.44371009344379E-5	-9.87075938529179E-14	1.00000091305602E-8
-9.6	-4.4	1.59081518861955E-5	2.52377645758747E-11	1.00041324572299E-8
-9.6	-4.2	1.66185035472431E-5	7.86024080096392E-10	1.06880576475389E-8
-9.6	-4	1.63882688540384E-5	9.04689341020427E-9	5.2145075017659E-8
-9.6	-3.8	1.52067093354414E-5	3.91081611470799E-8	9.59674164606603E-7
-9.6	-3.6	1.32769424817124E-5	6.93791055067249E-8	7.88246984967551E-6
-9.6	-3.4	1.095973028749E-5	7.41611969015908E-8	2.40206106725147E-5
-9.6	-3.2	8.64361367229977E-6	1.33021030463995E-7	2.70136054743796E-5
-9.6	-3	6.62003810584234E-6	5.0495818624022E-7	1.17926619120445E-5
-9.6	-2.8	5.02655823378408E-6	1.36554708107161E-6	4.95930840089703E-6
-9.6	-2.6	3.86473248579787E-6	2.1737171394078E-6	1.42978409342755E-5
-9.6	-2.4	3.05834962542131E-6	1.94178241790087E-6	4.98908712290802E-5
-9.6	-2.2	2.51509308470491E-6	1.60101622505923E-7	9.33467890728945E-5
-9.6	-2	2.17017524940632E-6	-1.39250151972698E-6	9.73374186525723E-5
-9.6	-1.8	2.00104886677092E-6	-2.02944547333453E-7	6.91228670362182E-5
-9.6	-1.6	2.00968933817276E-6	5.81340215802962E-6	2.98218130680719E-5
-9.6	-1.4	2.18293835479993E-6	2.37020840844343E-5	1.50990235040963E-5
-9.6	-1.2	2.45659898300398E-6	4.33525026719447E-5	4.70996927067917E-5
-9.6	-1	2.70991089768282E-6	4.11051255465198E-5	9.92999475854839E-5
-9.6	-0.8	2.79912290901209E-6	2.52924548599586E-5	1.08728349813924E-4
-9.6	-0.6	2.61456729076443E-6	1.65551012559901E-5	8.08656230652371E-5
-9.6	-0.4	2.13157779371113E-6	2.36751157380314E-5	8.23931397286967E-5
-9.6	-0.2	1.42902164759626E-6	2.50350929237929E-5	8.21596236806758E-5
-9.6	0	6.65697147369352E-7	1.40048450949068E-5	6.28534494185132E-5
-9.6	0.2	2.43531116439638E-8	6.34566701061673E-6	3.33517886917902E-5
-9.6	0.4	-3.53312568984121E-7	3.66277281353022E-6	1.6170529305291E-5
-9.6	0.6	-4.14275632313685E-7	1.75547917276624E-6	5.43710295848955E-5
-9.6	0.8	-2.05925303705525E-7	8.42099510092197E-7	5.0121281985548E-5
-9.6	1	1.50973350204508E-7	2.70992533681151E-6	2.0625430921624E-5
-9.6	1.2	5.14153101583689E-7	7.80788542097473E-6	5.81046571239332E-7
-9.6	1.4	7.72477242144609E-7	8.68004035052977E-6	8.52516297761356E-6
-9.6	1.6	8.76968291530789E-7	3.57683634587988E-6	5.95187546595071E-6
-9.6	1.8	8.40222814529144E-7	5.49944127824327E-7	1.48297237212452E-6
-9.6	2	7.10256401113153E-7	3.44861881301843E-8	1.45155848066432E-7
-9.6	2.2	5.36233073030628E-7	1.40250415909244E-9	1.46055913204308E-8
-9.6	2.4	3.45033776987181E-7	5.70762792768816E-11	1.00583977785061E-8
-9.6	2.6	1.39208221925201E-7	1.26692527845237E-12	1.00002764466671E-8
-9.6	2.8	-8.6576369711597E-8	8.20018198387893E-15	1.00000004571768E-8
-9.6	3	-3.24474090330341E-7	-1.03007169673207E-16	1.00000000008278E-8
-9.6	3.2	-5.43800534641239E-7	-2.54608452302848E-18	1.00000000000126E-8
-9.6	3.4	-7.00404775388154E-7	-1.92762830843427E-20	1.00000000000001E-8
-9.6	3.6	-7.58973580376034E-7	-5.40758724802045E-23	1E-8
-9.6	3.8	-7.12764195572654E-7	4.26562411491744E-26	1E-8
-9.6	4	-5.87412539071868E-7	4.92120512982733E-27	1E-8
-9.6	4.2	-4.27366010388567E-7	9.24692825077482E-29	1E-8
-9.6	4.4	-2.75256026271648E-7	6.38638347133573E-31	1E-8
-9.6	4.6	-1.57105018890244E-7	1.62305796216601E-33	1E-8
-9.6	4.8	-7.94399944541742E-8	1.51750067429239E-36	1E-8
-9.6	5	-3.55350086872583E-8	5.21951448251527E-40	1E-8
-9.5	-5	1.61658597931476E-5	-1.75639638962676E-13	1.00000000000031E-8
-9.5	-4.8	1.97203600124394E-5	-1.97796675258963E-12	1.00000000104286E-8
-9.5	-4.6	2.28496164110133E-5	-9.29867724143836E-13	1.0000012830151E-8
-9.5	-4.4	2.51630599251277E-5	6.31246052835885E-11	1.00058068778908E-8
-9.5	-4.2	2.62611168801276E-5	1.96351375418254E-9	1.09668501612811E-8
-9.5	-4	2.58628439105052E-5	2.25877052207667E-8	6.92217539725391E-8
-9.5	-3.8	2.39620697878489E-5	9.76992933568947E-8	1.34447202559023E-6
-9.5	-3.6	2.08925648450877E-5	1.73957615155706E-7	1.10723853849729E-5
-9.5	-3.4	1.72310564793622E-5	1.86131796637424E-7	3.37522518626869E-5
-9.5	-3.2	1.35879960545662E-5	3.04153467276282E-7	3.80064551809483E-5
-9.5	-3	1.04139028488317E-5	1.05848438550823E-6	1.69821502529875E-5
-9.5	-2.8	7.91759649547399E-6	2.76522483412158E-6	7.94293618194783E-6
-9.5	-2.6	6.09983957365811E-6	4.25288631997804E-6	1.62853183401727E-5
-9.5	-2.4	4.8443058087233E-6	3.76484759095339E-6	4.48041936731612E-5
-9.5	-2.2	4.00978091099481E-6	4.4982086924015E-7	8.20172307411128E-5
-9.5	-2	3.49471346976973E-6	-2.48938137327299E-6	9.02278156176814E-5
-9.5	-1.8	3.25986025498271E-6	-6.88564049161886E-7	6.55988097566007E-5
-9.5	-1.6	3.30260651255331E-6	6.13932502565122E-6	2.88286437547167E-5
-9.5	-1.4	3.59677287811895E-6	2.17693107531461E-5	1.76817374010797E-5
-9.5	-1.2	4.03668962953041E-6	3.76486676696819E-5	5.41089801678694E-5
-9.5	-1	4.42802687351791E-6	3.60039839609865E-5	1.10467714717727E-4
-9.5	-0.8	4.5409752760737E-6	2.36305069538378E-5	1.13025672632998E-4
-9.5	-0.6	4.202332699342E-6	1.8523349279885E-5	7.02632375717678E-5
-9.5	-0.4	3.3786611456909E-6	2.69719436296473E-5	5.70945782537832E-5
-9.5	-0.2	2.20646221246439E-6	2.77215859550363E-5	5.00198968708924E-5
-9.5	0	9.521421789043E-7	1.6818415934053E-5	3.12105333379775E-5
-9.5	0.2	-8.19336501957041E-8	8.39144416464366E-6	1.5634297366411E-5
-9.5	0.4	-6.65403996489871E-7	5.20196458079529E-6	1.18420346714942E-5
-9.5	0.6	-7.17503138504695E-7	2.89710196103722E-6	3.66503512871751E-5
-9.5	0.8	-3.24373389488461E-7	1.29628360974544E-6	3.45862095134937E-5
-9.5	1	3.07427687458796E-7	2.45476927795181E-6	1.46768953793415E-5
-9.5	1.2	9.37647635965824E-7	6.4527158415408E-6	2.75780960168975E-6
-9.5	1.4	1.37984580800818E-6	7.0451075987662E-6	1.0766670879317E-5
-9.5	1.6	1.55309406365131E-6	2.89520926755772E-6	7.07152260106207E-6
-9.5	1.8	1.48111318380824E-6	4.58736880950809E-7	1.66990732794159E-6
-9.5	2	1.24839107859752E-6	3.60425880981359E-8	1.54656530523325E-7
-9.5	2.2	9.42135350693503E-7	2.65641042288851E-9	1.47010451037033E-8
-9.5	2.4	6.11944072844167E-7	1.47970480665623E-10	1.00573251678876E-8
-9.5	2.6	2.65224920908296E-7	3.41405916874165E-12	1.00002617496771E-8
-9.5	2.8	-1.0618136213568E-7	1.7882677805349E-14	1.00000001168369E-8
-9.5	3	-4.91174328928837E-7	-5.23698155667967E-16	1.00000000104447E-8
-9.5	3.2	-8.42844296467783E-7	-1.21902029564944E-17	1.00000000001164E-8
-9.5	3.4	-1.09276728004621E-6	-9.48194528523087E-20	1.00000000000005E-8
-9.5	3.6	-1.18627964090146E-6	-2.64791066386998E-22	1E-8
-9.5	3.8	-1.11374819164844E-6	7.50798238360571E-25	1E-8
-9.5	4	-9.16482428175841E-7	5.10719389879764E-26	1E-8
-9.5	4.2	-6.65098135426112E-7	9.55536625305729E-28	1E-8
-9.5	4.4	-4.26862953018685E-7	6.5724306776015E-30	1E-8
-9.5	4.6	-2.42488601155807E-7	1.65884571819707E-32	1E-8
-9.5	4.8	-1.2184811021133E-7	1.53305445492159E-35	1E-8
-9.5	5	-5.40473230046131E-8	5.17044449099193E-39	1E-8
-9.4	-5	2.49704664590282E-5	-4.88599094013053E-13	1.00000000000039E-8
-9.4	-4.8	3.0457870110552E-5	-7.72524409522201E-12	1.00000000131132E-8
-9.4	-4.6	3.52829586435303E-5	-4.89022841108173E-12	1.00000161328617E-8
-9.4	-4.4	3.88343904539399E-5	1.48525063736514E-10	1.00073016688474E-8
-9.4	-4.2	4.04904453171536E-5	4.61041821172773E-9	1.12157342910746E-8
-9.4	-4	3.98233358852261E-5	5.29875564405185E-8	8.44665116400065E-8
-9.4	-3.8	3.68409893513688E-5	2.2930285392492E-7	1.68799352610432E-6
-9.4	-3.6	3.20786111337874E-5	4.09863961526205E-7	1.39202804717804E-5
-9.4	-3.4	2.64360215993853E-5	4.40309160262805E-7	4.24446338373081E-5
-9.4	-3.2	2.08486472481069E-5	6.63835966834719E-7	4.78912387497149E-5
-9.4	-3	1.5994900725581E-5	2.10962567974376E-6	2.21676669818735E-5
-9.4	-2.8	1.21829784521592E-5	5.34760496169418E-6	1.25279813501542E-5
-9.4	-2.6	9.411369490535E-6	8.00754197400592E-6	2.11941790705388E-5
-9.4	-2.4	7.50740365766944E-6	7.03738022871882E-6	4.28759858895046E-5
-9.4	-2.2	6.26084070480678E-6	1.1470236127958E-6	7.23703624249334E-5
-9.4	-2	5.51605914457151E-6	-4.11744836917924E-6	8.37452316487047E-5
-9.4	-1.8	5.20579564782854E-6	-1.34776448699333E-6	6.33195492363102E-5
-9.4	-1.6	5.31546190424198E-6	7.25414751555321E-6	2.94702289139693E-5
-9.4	-1.4	5.79507311965717E-6	2.13032168309194E-5	2.17011739448153E-5
-9.4	-1.2	6.47534151767535E-6	3.35179089928008E-5	6.22228188656043E-5
-9.4	-1	7.05331412309818E-6	3.24385954621519E-5	1.21085848860907E-4
-9.4	-0.8	7.17385303685702E-6	2.33984609733597E-5	1.16829597561609E-4
-9.4	-0.6	6.57289685350484E-6	2.24432416298797E-5	6.29036400252132E-5
-9.4	-0.4	5.20829983134656E-6	3.32624964392908E-5	3.75048126595803E-5
-9.4	-0.2	3.30743328974712E-6	3.31496754096108E-5	2.26706882050021E-5
-9.4	0	1.30242149287592E-6	2.10593112252788E-5	3.28163693005596E-6
-9.4	0.2	-3.21392946024193E-7	1.05817030381963E-5	2.09266647532531E-7
-9.4	0.4	-1.19897112035436E-6	7.01273151280621E-6	8.09398959510387E-6
-9.4	0.6	-1.20919496148036E-6	4.69573722738033E-6	2.14479628150677E-5
-9.4	0.8	-5.00971587213924E-7	2.17922603683292E-6	2.12226234764938E-5
-9.4	1	5.83094796378244E-7	2.46109264837682E-6	9.18920556343827E-6
-9.4	1.2	1.64753202987123E-6	5.28068081148063E-6	6.53394692220303E-6
-9.4	1.4	2.38635947817901E-6	5.47994345766028E-6	1.58482458397117E-5
-9.4	1.6	2.66798084706121E-6	2.23658854329308E-6	9.91491812603823E-6
-9.4	1.8	2.53461330682259E-6	3.89710907429204E-7	2.24250717154455E-6
-9.4	2	2.13065689098099E-6	4.88204553835851E-8	1.96174208161277E-7
-9.4	2.2	1.6066327024417E-6	5.96832267214157E-9	1.57901227544154E-8
-9.4	2.4	1.0512560004615E-6	3.74867348342623E-10	1.00678451029396E-8
-9.4	2.6	4.81894198193993E-7	8.57505819179768E-12	1.00002721597795E-8
-9.4	2.8	-1.13488501355184E-7	2.38156147401574E-14	1.00000024587546E-8
-9.4	3	-7.20115260068635E-7	-2.5155296538101E-15	1.00000000885478E-8
-9.4	3.2	-1.26869223078448E-6	-5.64338499232467E-17	1.00000000009594E-8
-9.4	3.4	-1.65644686352959E-6	-4.44598609928739E-19	1.00000000000038E-8
-9.4	3.6	-1.80136934528745E-6	-1.20057815056911E-21	1E-8
-9.4	3.8	-1.69042059826798E-6	8.75781608792633E-24	1E-8
-9.4	4	-1.38844710448232E-6	4.98828405312692E-25	1E-8
-9.4	4.2	-1.00460253940344E-6	9.32265246741564E-27	1E-8
-9.4	4.4	-6.42071629273949E-7	6.40769250794871E-29	1E-8
-9.4	4.6	-3.62697201978503E-7	1.61519404701879E-31	1E-8
-9.4	4.8	-1.80877817653809E-7	1.48945537202027E-34	1E-8
-9.4	5	-7.9401842756103E-8	5.0045214542604E-38	1E-8
-9.3	-5	3.76064857050581E-5	-1.01115499994738E-12	1.00000000000044E-8
-9.3	-4.8	4.587207226465E-5	-2.82981959677925E-11	1.00000000147556E-8
-9.3	-4.6	5.3133161880473E-5	-2.08608775914783E-11	1.00000181525757E-8
-9.3	-4.4	5.84556566735462E-5	3.29022264756671E-10	1.00082157451417E-8
-9.3	-4.2	6.08951982439411E-5	1.01792480207333E-8	1.1367928920687E-8
-9.3	-4	5.98162462929097E-5	1.16801887902342E-7	9.37889270409009E-8
-9.3	-3.8	5.52573899220105E-5	5.05634856429542E-7	1.8980730251703E-6
-9.3	-3.6	4.80552269801289E-5	9.07460288668447E-7	1.56623289760007E-5
-9.3	-3.4	3.95793103461181E-5	9.81370880160571E-7	4.77713845505039E-5
-9.3	-3.2	3.1227349753914E-5	1.38250097981085E-6	5.4080203435455E-5
-9.3	-3	2.39943825264671E-5	3.99390967491673E-6	2.63663209071013E-5
-9.3	-2.8	1.83225366504068E-5	9.81688160046834E-6	1.87558680720488E-5
-9.3	-2.6	1.42054807454735E-5	1.43446561710814E-5	2.94053329964986E-5
-9.3	-2.4	1.13941058614358E-5	1.25066057379124E-5	4.52683289324731E-5
-9.3	-2.2	9.5839184037642E-6	2.59799949286999E-6	6.66008018323731E-5
-9.3	-2	8.54187694016048E-6	-6.27013713028226E-6	7.98123808656558E-5
-9.3	-1.8	8.15495155758159E-6	-2.07893954260552E-6	6.4014095550829E-5
-9.3	-1.6	8.38274906707026E-6	9.67774509072114E-6	3.34840839973864E-5
-9.3	-1.4	9.13351536925566E-6	2.34514437690337E-5	2.80230765264056E-5
-9.3	-1.2	1.01430987660695E-5	3.25338060551459E-5	7.136052834664E-5
-9.3	-1	1.095384809213E-5	3.17516753950407E-5	1.31582245956927E-4
-9.3	-0.8	1.10354804508627E-5	2.53596954953691E-5	1.21723791503895E-4
-9.3	-0.6	1.00000770666807E-5	2.87901061091638E-5	6.01733174712565E-5
-9.3	-0.4	7.80041383629519E-6	4.32855882331425E-5	2.57018934740729E-5
-9.3	-0.2	4.8024462622717E-6	4.19827317629187E-5	3.88651294651496E-6
-9.3	0	1.68479336601245E-6	2.66728109658496E-5	1.66829222368616E-5
-9.3	0.2	-7.96723991930053E-7	1.24000292894896E-5	1.04156989677709E-5
-9.3	0.4	-2.07900294200165E-6	8.98566472447534E-6	4.58454976760843E-6
-9.3	0.6	-1.9838103817744E-6	7.46328428386287E-6	9.36657270166411E-6
-9.3	0.8	-7.57850321816863E-7	3.77549576756881E-6	1.03628051020148E-5
-9.3	1	1.04734647913974E-6	3.00545595519432E-6	4.02671068803689E-6
-9.3	1.2	2.79751765966035E-6	4.62380175087278E-6	1.21924659560226E-5
-9.3	1.4	4.00193795785035E-6	4.23278111516102E-6	2.41184874974329E-5
-9.3	1.6	4.4504155136416E-6	1.70192623098134E-6	1.47071650697769E-5
-9.3	1.8	4.214603391275E-6	3.81535499015693E-7	3.25701460840953E-6
-9.3	2	3.53427975949825E-6	8.7265664218172E-8	2.74979762317557E-7
-9.3	2.2	2.66216439626736E-6	1.3867744595791E-8	1.80591614754027E-8
-9.3	2.4	1.75210120643289E-6	9.00393355507196E-10	1.00917125849453E-8
-9.3	2.6	8.40338163898778E-7	1.98101957477965E-11	1.00001413315665E-8
-9.3	2.8	-9.01623412161455E-8	-4.12138624403295E-14	1.00000215890496E-8
-9.3	3	-1.0211691597493E-6	-1.13267643315697E-14	1.0000000655278E-8
-9.3	3.2	-1.85390246253842E-6	-2.4894782070902E-16	1.00000000070696E-8
-9.3	3.4	-2.43885610383446E-6	-1.97057810844024E-18	1.0000000000028E-8
-9.3	3.6	-2.6568802735274E-6	-4.89751230384064E-21	1E-8
-9.3	3.8	-2.49147465753861E-6	8.6428530379269E-23	1E-8
-9.3	4	-2.04183300061709E-6	4.57396576675389E-24	1E-8
-9.3	4.2	-1.47212521380578E-6	8.54276534907471E-26	1E-8
-9.3	4.4	-9.36215014548175E-7	5.86653059152439E-28	1E-8
-9.3	4.6	-5.25290746512516E-7	1.47652668339754E-30	1E-8
-9.3	4.8	-2.59550560868534E-7	1.35803506414012E-33	1E-8
-9.3	5	-1.12464912059141E-7	4.54234802517866E-37	1E-8
-9.2	-5	5.52081205387847E-5	-5.82517163443399E-13	1.00000000000045E-8
-9.2	-4.8	6.73536022333106E-5	-9.72202195309352E-11	1.00000000148641E-8
-9.2	-4.6	7.80172756739486E-5	-7.84379196736395E-11	1.00000182780418E-8
-9.2	-4.4	8.5806440655405E-5	6.87181332857196E-10	1.00082721657022E-8
-9.2	-4.2	8.93207304883973E-5	2.11457201663485E-8	1.13773194217819E-8
-9.2	-4	8.76382682263251E-5	2.41976848630792E-7	9.43645574212531E-8
-9.2	-3.8	8.08544781163044E-5	1.04760912574866E-6	1.91108042115475E-6
-9.2	-3.6	7.02432688738645E-5	1.8881004067436E-6	1.57714778467912E-5
-9.2	-3.4	5.7837547511701E-5	2.06036073769393E-6	4.81302813335867E-5
-9.2	-3.2	4.5673594622222E-5	2.74626650572961E-6	5.47956836695396E-5
-9.2	-3	3.51728941228948E-5	7.1870870603804E-6	2.88020930250766E-5
-9.2	-2.8	2.6951833148026E-5	1.70757868324839E-5	2.61208622937014E-5
-9.2	-2.6	2.09951924171076E-5	2.43436787835048E-5	4.01183268872964E-5
-9.2	-2.4	1.69538026088612E-5	2.10180234383027E-5	5.14814423470511E-5
-9.2	-2.2	1.43988068095467E-5	5.30236045848729E-6	6.51199799227165E-5
-9.2	-2	1.29893012712338E-5	-8.69816658288125E-6	7.87295454834727E-5
-9.2	-1.8	1.25396561371651E-5	-2.5719900492726E-6	6.81921370405518E-5
-9.2	-1.6	1.29597066894349E-5	1.40610561199263E-5	4.23617794785462E-5
-9.2	-1.4	1.40872005216153E-5	2.93201817035244E-5	3.77869248192892E-5
-9.2	-1.2	1.552040787738E-5	3.59617205256659E-5	8.17182090032224E-5
-9.2	-1	1.65893810550544E-5	3.48222750147469E-5	1.42978068667982E-4
-9.2	-0.8	1.6529677171325E-5	2.98308964680172E-5	1.29371517038703E-4
-9.2	-0.6	1.47935572222933E-5	3.75667728541995E-5	6.21710053926636E-5
-9.2	-0.4	1.13394405146214E-5	5.71329512001732E-5	2.15304180153175E-5
-9.2	-0.2	6.7380670170999E-6	5.42350203770568E-5	5.18163874622663E-6
-9.2	0	2.02223411069142E-6	3.30921895741686E-5	2.70465856089866E-5
-9.2	0.2	-1.66613611733202E-6	1.30457510699949E-5	1.51439397589409E-5
-9.2	0.4	-3.48235759512727E-6	1.09668119005246E-5	3.47271754746956E-7
-9.2	0.6	-3.16988923090493E-6	1.15826556977824E-5	9.84448523291786E-7
-9.2	0.8	-1.12242002835168E-6	6.46876817549749E-6	4.84470631517764E-7
-9.2	1	1.79771944238521E-6	4.46792932585211E-6	1.58995315506182E-6
-9.2	1.2	4.59963904799001E-6	4.84691647846602E-6	1.93992462145947E-5
-9.2	1.4	6.51486150503209E-6	3.51205160762522E-6	3.47584558793261E-5
-9.2	1.6	7.21412430771849E-6	1.37983672558799E-6	2.09886263390252E-5
-9.2	1.8	6.81404819578547E-6	4.93347370587327E-7	4.62164651230666E-6
-9.2	2	5.70158407307377E-6	1.78518532693052E-7	3.84570856609634E-7
-9.2	2.2	4.28943672300356E-6	3.1206512543841E-8	2.13448995736741E-8
-9.2	2.4	2.83633094269382E-6	2.02798179452545E-9	1.01226523887575E-8
-9.2	2.6	1.41215094831194E-6	4.12369721058073E-11	1.00012554779681E-8
-9.2	2.8	-6.11354398365806E-9	-5.024371810672E-13	1.00001465565636E-8
-9.2	3	-1.39825185251254E-6	-4.77506171580883E-14	1.00000043242282E-8
-9.2	3.2	-2.62861747867079E-6	-1.03858167126747E-15	1.00000000466119E-8
-9.2	3.4	-3.48674207957219E-6	-8.21617911759912E-18	1.00000000001848E-8
-9.2	3.6	-3.80514816059029E-6	-1.67821455748318E-20	1.00000000000003E-8
-9.2	3.8	-3.56479205243446E-6	7.68369713013344E-22	1E-8
-9.2	4	-2.91357050336198E-6	3.93849439524065E-23	1E-8
-9.2	4.2	-2.09175550587949E-6	7.35204092624107E-25	1E-8
-9.2	4.4	-1.32236549432423E-6	5.04354831216119E-27	1E-8
-9.2	4.6	-7.35874634134839E-7	1.2670858914659E-29	1E-8
-9.2	4.8	-3.59447347380344E-7	1.16176994920884E-32	1E-8
-9.2	5	-1.53179942632029E-7	3.86473270578407E-36	1E-8
-9.1	-5	7.8997725598163E-5	8.22795844154685E-12	1.00000000000042E-8
-9.1	-4.8	9.64065033939387E-5	-3.13241717304543E-10	1.00000000134527E-8
-9.1	-4.6	1.11690827548942E-4	-2.68259311664606E-10	1.00000164757263E-8
-9.1	-4.4	1.22825060384851E-4	1.35607735992077E-9	1.0007453429427E-8
-9.1	-4.2	1.27781821062179E-4	4.13701482705879E-8	1.12409556988068E-8
-9.1	-4	1.25254586959695E-4	4.71266520006606E-7	8.60129959128828E-8
-9.1	-3.8	1.15433816990717E-4	2.03956481463361E-6	1.72298390585075E-6
-9.1	-3.6	1.00208323413586E-4	3.69199950773872E-6	1.42151676980554E-5
-9.1	-3.4	8.25205139177714E-5	4.07413280967828E-6	4.3430680623729E-5
-9.1	-3.2	6.52629434389625E-5	5.20075549537652E-6	4.99532058013926E-5
-9.1	-3	5.04136664772084E-5	1.23100950921977E-5	2.92342317348765E-5
-9.1	-2.8	3.88076732482864E-5	2.8143365703611E-5	3.35008933339727E-5
-9.1	-2.6	3.04147406851136E-5	3.90920333472279E-5	5.12950709033557E-5
-9.1	-2.4	2.47594633279108E-5	3.33512357386761E-5	5.96192014558545E-5
-9.1	-2.2	2.12546229228868E-5	9.8998630075213E-6	6.70010238594076E-5
-9.1	-2	1.94131854495485E-5	-1.07578066785314E-5	7.97858012619611E-5
-9.1	-1.8	1.89378210660665E-5	-2.18545275878801E-6	7.56148096745566E-5
-9.1	-1.6	1.96496129330187E-5	2.11938156844155E-5	5.7235159774764E-5
-9.1	-1.4	2.1271614770604E-5	3.98738251305746E-5	5.23292418626672E-5
-9.1	-1.2	2.32079228036264E-5	4.45806992424669E-5	9.40948997378554E-5
-9.1	-1	2.4508275862819E-5	4.1846357139118E-5	1.56678220539451E-4
-9.1	-0.8	2.41101395928508E-5	3.64936178123888E-5	1.40802510927257E-4
-9.1	-0.6	2.12728532604689E-5	4.8142298346669E-5	6.80638090804484E-5
-9.1	-0.4	1.59838022370894E-5	7.4037131356855E-5	2.38611073601391E-5
-9.1	-0.2	9.10732454403527E-6	6.90946904273721E-5	4.97381012840196E-6
-9.1	0	2.16773152526957E-6	3.91979629335676E-5	2.83650616200926E-5
-9.1	0.2	-3.16135994645598E-6	1.15155950048175E-5	1.39946684958309E-5
-9.1	0.4	-5.64898256404148E-6	1.27802469298722E-5	6.10104304407836E-6
-9.1	0.6	-4.93515870607992E-6	1.74487564891903E-5	1.21583100589944E-5
-9.1	0.8	-1.62706724152351E-6	1.07188442847621E-5	1.10254454040057E-5
-9.1	1	2.96505253151076E-6	7.34961091999046E-6	8.57673261307161E-6
-9.1	1.2	7.33344787649156E-6	6.36150388503216E-6	2.6969816665478E-5
-9.1	1.4	1.03037072383695E-5	3.48571527030265E-6	4.56240442312204E-5
-9.1	1.6	1.13706387602432E-5	1.3528693127268E-6	2.75648347920808E-5
-9.1	1.8	1.07169362314429E-5	8.1939227561388E-7	6.09446105737162E-6
-9.1	2	8.94968565055749E-6	3.7008195395914E-7	5.07371668635752E-7
-9.1	2.2	6.72444934431345E-6	6.64583063277111E-8	2.51579667139179E-8
-9.1	2.4	4.46334613802698E-6	4.25798323826306E-9	1.01281491056576E-8
-9.1	2.6	2.2930895483119E-6	7.38827995210379E-11	1.00101375247311E-8
-9.1	2.8	1.84270479370532E-7	-2.65665766218768E-12	1.0000870228196E-8
-9.1	3	-1.84449834828349E-6	-1.88596060133886E-13	1.00000255185617E-8
-9.1	3.2	-3.6142345713188E-6	-4.08219751960529E-15	1.00000002750005E-8
-9.1	3.4	-4.83853004678859E-6	-3.21086621157262E-17	1.00000000010905E-8
-9.1	3.6	-5.28991734974156E-6	-3.68554254748871E-20	1.00000000000016E-8
-9.1	3.8	-4.94944075247637E-6	6.29918495339209E-21	1E-8
-9.1	4	-4.03208974316761E-6	3.1850292358806E-22	1E-8
-9.1	4.2	-2.88008253721693E-6	5.9422071637688E-24	1E-8
-9.1	4.4	-1.80761088313433E-6	4.07128737752537E-26	1E-8
-9.1	4.6	-9.95753427348389E-7	1.02060849840343E-28	1E-8
-9.1	4.8	-4.79366179817624E-7	9.3228359846482E-32	1E-8
-9.1	5	-1.99865939463107E-7	3.08090923775365E-35	1E-8
-9	-5	1.10186659654202E-4	5.80929197224981E-11	1.00000000000047E-8
-9	-4.8	1.34529151637725E-4	-9.4641985088533E-10	1.00000000112943E-8
-9	-4.6	1.55913041990602E-4	-8.46757649135422E-10	1.00000133394792E-8
-9	-4.4	1.71464784942341E-4	2.53711425988821E-9	1.00060118764102E-8
-9	-4.2	1.78318617315996E-4	7.63478502037741E-8	1.1000581582053E-8
-9	-4	1.74664206832141E-4	8.63228497579073E-7	7.12906188342965E-8
-9	-3.8	1.60838884579206E-4	3.73180959339868E-6	1.39145579984906E-6
-9	-3.6	1.39568750205267E-4	6.78554272708081E-6	1.14731477091952E-5
-9	-3.4	1.15006249516653E-4	7.58772850301717E-6	3.51500323263515E-5
-9	-3.2	9.11581600110331E-5	9.38345701398689E-6	4.12305487134144E-5
-9	-3	7.07061550944143E-5	2.01019793053045E-5	2.80314261502178E-5
-9	-2.8	5.47492069155522E-5	4.39859427655452E-5	3.93997372271826E-5
-9	-2.6	4.32333561274087E-5	5.94183885002788E-5	6.02077438904563E-5
-9	-2.4	3.5529929026396E-5	4.99861319372222E-5	6.724371429771E-5
-9	-2.2	3.08574194572411E-5	1.71127559093027E-5	7.10231774539523E-5
-9	-2	2.85364209547815E-5	-1.12860049445796E-5	8.25735131465469E-5
-9	-1.8	2.8103050999604E-5	1.49567145175169E-7	8.62336027215356E-5
-9	-1.6	2.92296155495905E-5	3.19591243352098E-5	7.86979400901998E-5
-9	-1.4	3.14589700567493E-5	5.57852200023221E-5	7.27618938153412E-5
-9	-1.2	3.39283073153656E-5	5.85181074210725E-5	1.09767852765584E-4
-9	-1	3.53320146448159E-5	5.21964911434932E-5	1.73839979951844E-4
-9	-0.8	3.42489391129929E-5	4.4317263419354E-5	1.55677519048307E-4
-9	-0.6	2.97253051510155E-5	5.92396587229665E-5	7.64632223159148E-5
-9	-0.4	2.18214147324028E-5	9.2367557797471E-5	3.16248722001743E-5
-9	-0.2	1.18104763040741E-5	8.49571036580103E-5	3.45689273262343E-6
-9	0	1.8752739524532E-6	4.34575792345398E-5	2.21582144631207E-5
-9	0.2	-5.60526225531498E-6	6.79411455221939E-6	7.21418539297916E-6
-9	0.4	-8.89004236138873E-6	1.42497222669693E-5	1.65894356212249E-5
-9	0.6	-7.48840779867019E-6	2.5353301007741E-5	2.70726281906337E-5
-9	0.8	-2.30764294390129E-6	1.69926663680179E-5	2.67559575905237E-5
-9	1	4.71669861845504E-6	1.22576302210272E-5	1.76477760449018E-5
-9	1.2	1.13502534455215E-5	9.621714948205E-6	3.30422605180005E-5
-9	1.4	1.58423067296478E-5	4.27985594753886E-6	5.37593041225199E-5
-9	1.6	1.74345040645849E-5	1.70655897473226E-6	3.28538300116646E-5
-9	1.8	1.64030594822901E-5	1.50510089281819E-6	7.36923870407365E-6
-9	2	1.36742510266761E-5	7.37757230248443E-7	6.22673864966204E-7
-9	2.2	1.02610831591381E-5	1.32880389991942E-7	2.88136675969117E-8
-9	2.4	6.83196354966665E-6	8.28167656572836E-9	1.00360711064863E-8
-9	2.6	3.60516284361848E-6	9.88281840793539E-11	1.00568946043011E-8
-9	2.8	5.45559980234004E-7	-1.1095856783878E-11	1.0004602349684E-8
-9	3	-2.33659907788509E-6	-6.98480893281932E-13	1.00001347384748E-8
-9	3.2	-4.81523668597834E-6	-1.50871707796463E-14	1.00000014518159E-8
-9	3.4	-6.51414264414614E-6	-1.17123968418215E-16	1.00000000057565E-8
-9	3.6	-7.1352685148321E-6	7.90266682157659E-20	1.00000000000084E-8
-9	3.8	-6.66505951606913E-6	4.81021268365334E-20	1E-8
-9	4	-5.40827888915551E-6	2.41911569230839E-21	1E-8
-9	4.2	-3.8393121839607E-6	4.51018128832098E-23	1E-8
-9	4.4	-2.38834664048855E-6	3.08550919514697E-25	1E-8
-9	4.6	-1.29902211231077E-6	7.7148687683326E-28	1E-8
-9	4.8	-6.13688428907672E-7	7.0155863834544E-31	1E-8
-9	5	-2.4837713705538E-7	2.29989217483244E-34	1E-8
-8.9	-5	1.49844734055478E-4	2.67431629770591E-10	1.00000000000121E-8
-8.9	-4.8	1.83055927587827E-4	-2.68108660694153E-9	1.0000000011125E-8
-8.9	-4.6	2.12265914102776E-4	-2.48545842971416E-9	1.00000099967235E-8
-8.9	-4.4	2.33499471101566E-4	4.52344284998157E-9	1.00043546919111E-8
-8.9	-4.2	2.42801386342973E-4	1.33243137666237E-7	1.07222618878908E-8
-8.9	-4	2.37717784854219E-4	1.48824212506951E-6	5.42355111241799E-8
-8.9	-3.8	2.18798365743084E-4	6.41884433014014E-6	1.00759888596505E-6
-8.9	-3.6	1.8987244889531E-4	1.17238273727392E-5	8.30353211222227E-6
-8.9	-3.4	1.56653767330794E-4	1.33119665450279E-5	2.56228176392372E-5
-8.9	-3.2	1.24555545889877E-4	1.61196331379637E-5	3.12794082241329E-5
-8.9	-3	9.71207269220294E-5	3.13497966217266E-5	2.59685498883396E-5
-8.9	-2.8	7.57545456688332E-5	6.52740550321655E-5	4.24785428558254E-5
-8.9	-2.6	6.03674162838339E-5	8.55734902584944E-5	6.44908785590715E-5
-8.9	-2.4	5.01519145545586E-5	7.08662556013867E-5	7.25183286084408E-5
-8.9	-2.2	4.40974013439021E-5	2.76504250446633E-5	7.67562901117796E-5
-8.9	-2	4.12786105983848E-5	-8.56993517050494E-6	8.81187456182363E-5
-8.9	-1.8	4.09910811748859E-5	5.93414339094822E-6	1.00863631779392E-4
-8.9	-1.6	4.26703455116209E-5	4.71931660515201E-5	1.06502716929647E-4
-8.9	-1.4	4.55853949296775E-5	7.72129433288433E-5	9.93141927723857E-5
-8.9	-1.2	4.85157873655691E-5	7.71035175723922E-5	1.29907545026002E-4
-8.9	-1	4.97247406497186E-5	6.44190605984028E-5	1.94640305932548E-4
-8.9	-0.8	4.73886066157893E-5	5.16732270627615E-5	1.72050467868494E-4
-8.9	-0.6	4.03483763634044E-5	6.91405525591252E-5	8.58345581112319E-5
-8.9	-0.4	2.88127963043927E-5	1.09905048141415E-4	4.41841441966419E-5
-8.9	-0.2	1.46087626247149E-5	9.97192068833781E-5	1.89743918434523E-5
-8.9	0	7.69950363425442E-7	4.42569253444503E-5	9.93464927336347E-6
-8.9	0.2	-9.42529768760873E-6	-1.87431676799679E-6	5.33653010267174E-6
-8.9	0.4	-1.35894513028931E-5	1.52101057533593E-5	3.31360201229442E-5
-8.9	0.6	-1.10756301837681E-5	3.53273906907414E-5	4.79112360601752E-5
-8.9	0.8	-3.19992233750757E-6	2.56443361523321E-5	4.82178814025845E-5
-8.9	1	7.25658397120538E-6	1.98318273542291E-5	2.88133489910044E-5
-8.9	1.2	1.7069238213636E-5	1.50712081555924E-5	3.56952841508667E-5
-8.9	1.4	2.3693176788515E-5	5.95495186678827E-6	5.65634239728888E-5
-8.9	1.6	2.60157410973485E-5	2.5294917569823E-6	3.55941115325575E-5
-8.9	1.8	2.44408242293627E-5	2.75574706099934E-6	8.23610093635354E-6
-8.9	2	2.03433598750118E-5	1.38941047122266E-6	7.20003776137195E-7
-8.9	2.2	1.52463485230244E-5	2.48514589272186E-7	3.12411271582605E-8
-8.9	2.4	1.01773905594037E-5	1.47705888599364E-8	1.09819275145228E-8
-8.9	2.6	5.49590075740964E-6	2.46772704449231E-11	1.0272977779578E-8
-8.9	2.8	1.16356581219987E-6	-4.06634332052502E-11	1.00217581925992E-8
-8.9	3	-2.82897182469948E-6	-2.42736357236385E-12	1.00006365942014E-8
-8.9	3.2	-6.20988587751317E-6	-5.23653521802513E-14	1.00000068584711E-8
-8.9	3.4	-8.5030923294989E-6	-3.96124289136459E-16	1.00000000271907E-8
-8.9	3.6	-9.33263963727901E-6	1.77018220981057E-18	1.00000000000397E-8
-8.9	3.8	-8.69951123993381E-6	3.43717637083651E-19	1E-8
-8.9	4	-7.025105640879E-6	1.72565991174124E-20	1E-8
-8.9	4.2	-4.94949601246196E-6	3.21453249436762E-22	1E-8
-8.9	4.4	-3.04505831615848E-6	2.19519049070588E-24	1E-8
-8.9	4.6	-1.62940298139333E-6	5.47176307150116E-27	1E-8
-8.9	4.8	-7.5063253737034E-7	4.94889543070811E-30	1E-8
-8.9	5	-2.91215471443769E-7	1.60653538659027E-33	1E-8
-8.8	-5	1.98754757924881E-4	1.00987306380887E-9	1.00000000000598E-8
-8.8	-4.8	2.42978580566194E-4	-7.12014143887109E-9	1.00000000248692E-8
-8.8	-4.6	2.81947533529165E-4	-6.81204747242595E-9	1.00000086689539E-8
-8.8	-4.4	3.1029941748805E-4	7.74255993349788E-9	1.00029139519437E-8
-8.8	-4.2	3.22704294917561E-4	2.20765852961747E-7	1.04682467212753E-8
-8.8	-4	3.15906717886626E-4	2.41786974908307E-6	3.86039452444055E-8
-8.8	-3.8	2.90745582350166E-4	1.03832681842218E-5	6.56133468699321E-7
-8.8	-3.6	2.52455623111916E-4	1.90474587237583E-5	5.41296449895891E-6
-8.8	-3.4	2.0870297333157E-4	2.2007987400097E-5	1.70354726745196E-5
-8.8	-3.2	1.66622275128615E-4	2.63524429322861E-5	2.26031172054899E-5
-8.8	-3	1.3077682424719E-4	4.67718772224353E-5	2.38949397522582E-5
-8.8	-2.8	1.02912386795215E-4	9.21161835283514E-5	4.21190102012124E-5
-8.8	-2.6	8.28882974312928E-5	1.16959657842213E-4	6.32019527821454E-5
-8.8	-2.4	6.969740428848E-5	9.52646787517669E-5	7.51485129937802E-5
-8.8	-2.2	6.20701542619857E-5	4.21033171312741E-5	8.51564053739846E-5
-8.8	-2	5.87765533065595E-5	-4.75102790451825E-7	9.9043194886968E-5
-8.8	-1.8	5.87755223710637E-5	1.69557916504612E-5	1.21046869596259E-4
-8.8	-1.6	6.114254191996E-5	6.74377252884818E-5	1.39341440709057E-4
-8.8	-1.4	6.47433837928757E-5	1.03538569514417E-4	1.30900590547526E-4
-8.8	-1.2	6.78899472605738E-5	9.88069803357105E-5	1.54952845911595E-4
-8.8	-1	6.83469833919927E-5	7.64532646379315E-5	2.17965435478172E-4
-8.8	-0.8	6.38796290348794E-5	5.67068992334097E-5	1.86917903502481E-4
-8.8	-0.6	5.31802399389114E-5	7.61181928818758E-5	9.4919528314566E-5
-8.8	-0.4	3.6727076737558E-5	1.24371846942814E-4	6.10900402418198E-5
-8.8	-0.2	1.70769335459648E-5	1.1129321440982E-4	4.0273961960584E-5
-8.8	0	-1.677200837389E-6	4.03550172427824E-5	7.11259284883385E-6
-8.8	0.2	-1.5157723266771E-5	-1.4701704602684E-5	2.4003073096362E-5
-8.8	0.4	-2.0194643631894E-5	1.55117084743397E-5	5.71347541998236E-5
-8.8	0.6	-1.59675679403657E-5	4.69894678881724E-5	7.50111490070674E-5
-8.8	0.8	-4.33289379379602E-6	3.67608188371648E-5	7.45822494685155E-5
-8.8	1	1.08212498623531E-5	3.06020183709378E-5	4.10424284923912E-5
-8.8	1.2	2.49626430679342E-5	2.30243043927709E-5	3.37368567514695E-5
-8.8	1.4	3.44851736886209E-5	8.4476934173136E-6	5.30784228641532E-5
-8.8	1.6	3.77946687017315E-5	3.89250203224402E-6	3.55610988300073E-5
-8.8	1.8	3.54633966462598E-5	4.82404053028369E-6	8.73065169179866E-6
-8.8	2	2.94775879090033E-5	2.45723230012149E-6	8.09088973943641E-7
-8.8	2.2	2.20654776312999E-5	4.33298956212807E-7	2.90254645622068E-8
-8.8	2.4	1.47614653289393E-5	2.36890762941806E-8	1.50556833983042E-8
-8.8	2.6	8.13361729854897E-6	-4.54658859346491E-10	1.11599677157339E-8
-8.8	2.8	2.14555648964858E-6	-1.35663107217422E-10	1.00920283100518E-8
-8.8	3	-3.24873948737497E-6	-7.91835495993086E-12	1.00026913990722E-8
-8.8	3.2	-7.74099659993745E-6	-1.70500126253364E-13	1.000002899135E-8
-8.8	3.4	-1.07523404636792E-5	-1.22621991746075E-15	1.00000001149092E-8
-8.8	3.6	-1.18276011290192E-5	1.55649833960124E-17	1.00000000001674E-8
-8.8	3.8	-1.09964506550602E-5	2.30314941891784E-18	1.00000000000001E-8
-8.8	4	-8.82735273011887E-6	1.1560950978964E-19	1E-8
-8.8	4.2	-6.16101296533064E-6	2.15121957431605E-21	1E-8
-8.8	4.4	-3.73739580011916E-6	1.46591292147081E-23	1E-8
-8.8	4.6	-1.95733201268245E-6	3.64039570736187E-26	1E-8
-8.8	4.8	-8.70678485109445E-7	3.27099701731778E-29	1E-8
-8.8	5	-3.16738447869087E-7	1.04909898599897E-32	1E-8
-8.7	-5	2.5728020116468E-4	3.33545156125287E-9	1.00000000003108E-8
-8.7	-4.8	3.14780083246345E-4	-1.77227593720854E-8	1.00000001084083E-8
-8.7	-4.6	3.65575636143117E-4	-1.74732128822698E-8	1.00000167845014E-8
-8.7	-4.4	4.02614573424248E-4	1.28489594570078E-8	1.00022271292191E-8
-8.7	-4.2	4.18884328769204E-4	3.49309710387303E-7	1.02801956776815E-8
-8.7	-4	4.10156448559531E-4	3.7088953255559E-6	2.66544511370442E-8
-8.7	-3.8	3.77642062833467E-4	1.58072417649715E-5	3.87549870475263E-7
-8.7	-3.6	3.28305300219541E-4	2.91127235486112E-5	3.22496854508808E-6
-8.7	-3.4	2.72176756693854E-4	3.43079381460569E-5	1.07157287059116E-5
-8.7	-3.2	2.18433110409795E-4	4.09877595579044E-5	1.67506086042314E-5
-8.7	-3	1.72807235491195E-4	6.68636665846916E-5	2.24615147318682E-5
-8.7	-2.8	1.37406696250782E-4	1.23852926967402E-4	3.86869345066091E-5
-8.7	-2.6	1.12020626378648E-4	1.52034776077557E-4	5.72941716824779E-5
-8.7	-2.4	9.54288665993671E-5	1.21854067529128E-4	7.6696482045788E-5
-8.7	-2.2	8.60828876982988E-5	6.08614694716585E-5	9.85059375243986E-5
-8.7	-2	8.23868352084961E-5	1.5239154878879E-5	1.18698334224511E-4
-8.7	-1.8	8.28432767452576E-5	3.49765275051874E-5	1.48189701459611E-4
-8.7	-1.6	8.60021431204075E-5	9.26365714908243E-5	1.75026758655455E-4
-8.7	-1.4	9.01533108691942E-5	1.331726558469E-4	1.65395988246763E-4
-8.7	-1.2	9.30111291877031E-5	1.21373504342321E-4	1.84475259313697E-4
-8.7	-1	9.17951484207686E-5	8.61355410968063E-5	2.41901363830166E-4
-8.7	-0.8	8.39089206206292E-5	5.79689242134912E-5	1.97495104725941E-4
-8.7	-0.6	6.80270332478931E-5	7.90213164184492E-5	1.03169301762583E-4
-8.7	-0.4	4.50804276500679E-5	1.34078094413128E-4	8.16698994465593E-5
-8.7	-0.2	1.856362230957E-5	1.18191957585414E-4	6.53074040761329E-5
-8.7	0	-6.16197875656835E-6	3.13214028348378E-5	2.75828183881332E-5
-8.7	0.2	-2.34367353668153E-5	-3.115062378892E-5	4.85844141100093E-5
-8.7	0.4	-2.91923790252649E-5	1.50378488959232E-5	8.82666411486293E-5
-8.7	0.6	-2.24358782747248E-5	5.94713220287002E-5	1.05943843642935E-4
-8.7	0.8	-5.71747077628383E-6	5.00157066734763E-5	1.02003402273641E-4
-8.7	1	1.5671828582451E-5	4.47956484500809E-5	5.21327357060069E-5
-8.7	1.2	3.55285140387893E-5	3.34982031244604E-5	2.72353209125506E-5
-8.7	1.4	4.88726647633858E-5	1.14874183516639E-5	4.46033828572052E-5
-8.7	1.6	5.34757305938348E-5	5.80066311895864E-6	3.37902328134118E-5
-8.7	1.8	5.01248417391008E-5	7.96185270797915E-6	9.15063043952126E-6
-8.7	2	4.16135238295106E-5	4.06988265907992E-6	9.12918642447156E-7
-8.7	2.2	3.11148791446799E-5	7.01113070999448E-7	1.08129124862968E-8
-8.7	2.4	2.08549123242411E-5	3.2682220765408E-8	3.01869017443597E-8
-8.7	2.6	1.16978419894622E-5	-2.20791766587391E-9	1.43998654740206E-8
-8.7	2.8	3.61761072757232E-6	-4.18739520690699E-10	1.03483076925527E-8
-8.7	3	-3.49262730482246E-6	-2.42494332682725E-11	1.00101819949341E-8
-8.7	3.2	-9.30839487976481E-6	-5.20039010675125E-13	1.00001096488799E-8
-8.7	3.4	-1.31559900598729E-5	-3.37694267471352E-15	1.00000004343649E-8
-8.7	3.6	-1.4508704836584E-5	1.08067148255361E-16	1.00000000006319E-8
-8.7	3.8	-1.34450875874751E-5	1.4486032914351E-17	1.00000000000003E-8
-8.7	4	-1.07134481348889E-5	7.27359046160847E-19	1E-8
-8.7	4.2	-7.38883127736256E-6	1.35161715293713E-20	1E-8
-8.7	4.4	-4.40059006546041E-6	9.18677741602143E-23	1E-8
-8.7	4.6	-2.2379413820043E-6	2.27123997966155E-25	1E-8
-8.7	4.8	-9.45519986485958E-7	2.02456255544211E-28	1E-8
-8.7	5	-3.08639612139633E-7	6.39672631426752E-32	1E-8
-8.6	-5	3.25283089743677E-4	9.90157440166653E-9	1.00000000014753E-8
-8.6	-4.8	3.9832501868798E-4	-4.13368917325884E-8	1.00000005034769E-8
-8.6	-4.6	4.63050307602931E-4	-4.20011718573117E-8	1.00000647038331E-8
-8.6	-4.4	5.10416010713045E-4	2.09156150650068E-8	1.00037346451735E-8
-8.6	-4.2	5.31414852451235E-4	5.32228809324005E-7	1.01895294847215E-8
-8.6	-4	5.20668718571777E-4	5.38816426696405E-6	1.90171032709862E-8
-8.6	-3.8	4.79842452403455E-4	2.26739069343237E-5	2.13327776724258E-7
-8.6	-3.6	4.17953603764818E-4	4.18914183263199E-5	1.83707869122105E-6
-8.6	-3.4	3.47803610429549E-4	5.04795430086635E-5	6.98874921535483E-6
-8.6	-3.2	2.8091586640728E-4	6.06639449875996E-5	1.41262169566136E-5
-8.6	-3	2.24320198189742E-4	9.17333832710761E-5	2.20053300337754E-5
-8.6	-2.8	1.80490232467293E-4	1.5900576645882E-4	3.33733453538179E-5
-8.6	-2.6	1.4912253635184E-4	1.88491072796074E-4	4.92774495053267E-5
-8.6	-2.4	1.28781341817726E-4	1.49019523791597E-4	8.01802672307109E-5
-8.6	-2.2	1.17633551955646E-4	8.40786695450794E-5	1.19936941514981E-4
-8.6	-2	1.13658267796428E-4	4.0451208015199E-5	1.50005251322348E-4
-8.6	-1.8	1.14758232568345E-4	6.13157347149158E-5	1.82661755385628E-4
-8.6	-1.6	1.18744478735748E-4	1.21903939435646E-4	2.11162984194168E-4
-8.6	-1.4	1.23108080633804E-4	1.63592505995061E-4	2.00629957032633E-4
-8.6	-1.2	1.24816297258035E-4	1.42255509376872E-4	2.17665061425281E-4
-8.6	-1	1.20531109465385E-4	9.1963470433135E-5	2.64890515597409E-4
-8.6	-0.8	1.07428571286421E-4	5.51937156751901E-5	2.02861949582498E-4
-8.6	-0.6	8.43992775480228E-5	7.78505243193331E-5	1.11356333125417E-4
-8.6	-0.4	5.30901187979258E-5	1.38468930528382E-4	1.05114988726599E-4
-8.6	-0.2	1.81711758177101E-5	1.19977938322939E-4	9.12497557213197E-5
-8.6	0	-1.35387708795871E-5	1.77960212405466E-5	4.93684718862245E-5
-8.6	0.2	-3.4962920300364E-5	-4.98778852727294E-5	7.71681124592269E-5
-8.6	0.4	-4.10662651442947E-5	1.37636582140952E-5	1.23649744323702E-4
-8.6	0.6	-3.07158667522914E-5	7.14896330952861E-5	1.35551084102004E-4
-8.6	0.8	-7.32910370440412E-6	6.45901540404804E-5	1.24161951702114E-4
-8.6	1	2.20831728500742E-5	6.21527192066791E-5	5.90890221104144E-5
-8.6	1.2	4.9251816835912E-5	4.60533186685742E-5	1.7505567449745E-5
-8.6	1.4	6.74764728052872E-5	1.4521899565494E-5	3.41437519777573E-5
-8.6	1.6	7.37200776277103E-5	8.12358339386345E-6	3.20277085714878E-5
-8.6	1.8	6.90357432497668E-5	1.23283022556625E-5	9.87466048065829E-6
-8.6	2	5.72502405780584E-5	6.29896250848906E-6	1.03261885518305E-6
-8.6	2.2	4.27626918505587E-5	1.04498026692236E-6	9.0166388688119E-8
-8.6	2.4	2.87115469328654E-5	3.38922740224978E-8	7.97986771780449E-8
-8.6	2.6	1.63648396572486E-5	-7.44571553062837E-9	2.49263610883895E-8
-8.6	2.8	5.71870471537514E-6	-1.20507658229495E-9	1.11796917393955E-8
-8.6	3	-3.4267703867429E-6	-6.97075984824326E-11	1.00344672984863E-8
-8.6	3.2	-1.07647545572446E-5	-1.48252568508863E-12	1.00003709888189E-8
-8.6	3.4	-1.5549096694511E-5	-7.66872383170504E-15	1.00000014678254E-8
-8.6	3.6	-1.7200994581389E-5	6.61721395301154E-16	1.00000000021268E-8
-8.6	3.8	-1.5874673978117E-5	8.55594455723925E-17	1.00000000000011E-8
-8.6	4	-1.25315535559423E-5	4.29726446057023E-18	1E-8
-8.6	4.2	-8.51018725785868E-6	7.97214960979487E-20	1E-8
-8.6	4.4	-4.94431353684341E-6	5.40195068574518E-22	1E-8
-8.6	4.6	-2.4106003083985E-6	1.32834651171664E-24	1E-8
-8.6	4.8	-9.37902207958647E-7	1.17259672240365E-27	1E-8
-8.6	5	-2.45876436055441E-7	3.63600326044488E-31	1E-8
-8.5	-5	4.0213234654641E-4	2.67949121311569E-8	1.00000000062794E-8
-8.5	-4.8	4.92854998249723E-4	-9.03210397961387E-8	1.00000021378694E-8
-8.5	-4.6	5.73530535451245E-4	-9.46821397072444E-8	1.0000268461986E-8
-8.5	-4.4	6.32853186471153E-4	3.37753624487052E-8	1.00127198580056E-8
-8.5	-4.2	6.59529927099378E-4	7.89358349544234E-7	1.02755218274582E-8
-8.5	-4	6.46863146879065E-4	7.44869318216855E-6	1.55591750569772E-8
-8.5	-3.8	5.97041936066304E-4	3.07023900593066E-5	1.19115482522471E-7
-8.5	-3.6	5.21433840612289E-4	5.6817942841968E-5	1.12179034020271E-6
-8.5	-3.4	4.35979517380689E-4	7.02113232184577E-5	5.46250389075568E-6
-8.5	-3.2	3.54814098271284E-4	8.55020849093461E-5	1.42665849685293E-5
-8.5	-3	2.86359335092863E-4	1.20974883444441E-4	2.2583358413039E-5
-8.5	-2.8	2.33440505924929E-4	1.95452105171523E-4	2.78159263299165E-5
-8.5	-2.6	1.95637261362068E-4	2.23731643920112E-4	4.24029207459287E-5
-8.5	-2.4	1.71308521066944E-4	1.75347672703356E-4	8.92138271742308E-5
-8.5	-2.2	1.58349451093329E-4	1.1167173236598E-4	1.52854546261929E-4
-8.5	-2	1.54261575356433E-4	7.61626072469521E-5	1.94898318261254E-4
-8.5	-1.8	1.56182393513739E-4	9.6469682976883E-5	2.23639643717229E-4
-8.5	-1.6	1.60919483256104E-4	1.53539590489361E-4	2.46029774614436E-4
-8.5	-1.4	1.64886852116251E-4	1.91760086730357E-4	2.35518312280178E-4
-8.5	-1.2	1.64136566723078E-4	1.59356961649364E-4	2.54004718880777E-4
-8.5	-1	1.54808953531921E-4	9.3956382652916E-5	2.86864575813474E-4
-8.5	-0.8	1.34097054146261E-4	4.99934051140745E-5	2.05357580078723E-4
-8.5	-0.6	1.01472621608797E-4	7.41358951698527E-5	1.2248709020854E-4
-8.5	-0.4	5.96593434680913E-5	1.38376929559404E-4	1.31520125838397E-4
-8.5	-0.2	1.47673151818192E-5	1.17403188919903E-4	1.15451604830225E-4
-8.5	0	-2.47831763101657E-5	1.46588269661117E-6	6.9515987147608E-5
-8.5	0.2	-5.04470649131038E-5	-6.88491560277619E-5	1.05771329442503E-4
-8.5	0.4	-5.62347258514359E-5	1.18674431622472E-5	1.58111703039739E-4
-8.5	0.6	-4.09552764201449E-5	8.15844317875856E-5	1.57527660998207E-4
-8.5	0.8	-9.08302212366028E-6	7.92145348917434E-5	1.34399629669271E-4
-8.5	1	3.03328070813093E-5	8.18285160247809E-5	5.91133928141709E-5
-8.5	1.2	6.65577829025398E-5	5.97251971870419E-5	6.573921962881E-6
-8.5	1.4	9.08109901658758E-5	1.67048603773533E-5	2.49139678434307E-5
-8.5	1.6	9.9061154684005E-5	1.05258111989419E-5	3.16296538142573E-5
-8.5	1.8	9.26819761128686E-5	1.78643913367356E-5	1.10454455493477E-5
-8.5	2	7.67816756215106E-5	9.08367047732222E-6	1.08153075070453E-6
-8.5	2.2	5.72992116901178E-5	1.4154820991707E-6	3.4161941515221E-7
-8.5	2.4	3.85360826759183E-5	8.39857816996317E-9	2.24002083070074E-7
-8.5	2.6	2.22892359429141E-5	-2.13182376588455E-8	5.53135016052546E-8
-8.5	2.8	8.59182209092625E-6	-3.24580612220619E-9	1.35754828583533E-8
-8.5	3	-2.88996470670086E-6	-1.88022955173551E-10	1.01043879792725E-8
-8.5	3.2	-1.19161487740873E-5	-3.9347778792652E-12	1.00011224383351E-8
-8.5	3.4	-1.77075551753152E-5	-1.03385232742487E-14	1.00000044281886E-8
-8.5	3.6	-1.96664280140987E-5	3.70713723739672E-15	1.00000000063556E-8
-8.5	3.8	-1.80558922095786E-5	4.74618913051677E-16	1.00000000000032E-8
-8.5	4	-1.40817343286172E-5	2.38390073063581E-17	1E-8
-8.5	4.2	-9.36701927474558E-6	4.41357818988923E-19	1E-8
-8.5	4.4	-5.25485320288203E-6	2.97964840573557E-21	1E-8
-8.5	4.6	-2.40051797551614E-6	7.279404940636E-24	1E-8
-8.5	4.8	-8.02608825047906E-7	6.34933211548142E-27	1E-8
-8.5	5	-1.03172930155891E-7	1.9224176166286E-30	1E-8
-8.4	-5	4.8683669768269E-4	6.66493399462727E-8	1.00000000239225E-8
-8.4	-4.8	5.97131449148474E-4	-1.84817814904302E-7	1.00000081425153E-8
-8.4	-4.6	6.95573670333378E-4	-2.00250756565954E-7	1.00010198771462E-8
-8.4	-4.4	7.68379705656547E-4	5.45283907259114E-8	1.00471343610348E-8
-8.4	-4.2	8.01731415464322E-4	1.15340007218088E-6	1.08261358623583E-8
-8.4	-4	7.87464849043066E-4	9.86768446618301E-6	1.70740355338741E-8
-8.4	-3.8	7.28343869303362E-4	3.93676331830352E-5	8.38912731903538E-8
-8.4	-3.6	6.3832517899702E-4	7.2781618011902E-5	8.66448098496445E-7
-8.4	-3.4	5.36784966757257E-4	9.25285250815303E-5	5.42978486211078E-6
-8.4	-3.2	4.4067329938326E-4	1.14933380165268E-4	1.6258196826344E-5
-8.4	-3	3.59860061218984E-4	1.5363908487482E-4	2.41044246431842E-5
-8.4	-2.8	2.97491293664697E-4	2.30844100431902E-4	2.3832107549917E-5
-8.4	-2.6	2.53005868469426E-4	2.55565544259109E-4	3.99452712011803E-5
-8.4	-2.4	2.24581430204602E-4	2.00131650159406E-4	1.07041983030537E-4
-8.4	-2.2	2.09874557267029E-4	1.43320373624528E-4	2.00295780813544E-4
-8.4	-2	2.05867297184242E-4	1.22098198028268E-4	2.54619062737249E-4
-8.4	-1.8	2.08747808350126E-4	1.39949355286058E-4	2.69955830273115E-4
-8.4	-1.6	2.14004202138043E-4	1.85431122977384E-4	2.79273027262394E-4
-8.4	-1.4	2.16637723612467E-4	2.14957573257258E-4	2.70624680138589E-4
-8.4	-1.2	2.1160071908055E-4	1.719579813357E-4	2.93549487808798E-4
-8.4	-1	1.94607989551688E-4	9.43304174636811E-5	3.09583846858854E-4
-8.4	-0.8	1.63246029100094E-4	4.61744079089468E-5	2.10948892164696E-4
-8.4	-0.6	1.18087976396667E-4	7.09678525704634E-5	1.42600255730621E-4
-8.4	-0.4	6.34068906386736E-5	1.35909571441915E-4	1.63541751163241E-4
-8.4	-0.2	7.03902550732558E-6	1.12197765652374E-4	1.37240031754305E-4
-8.4	0	-4.0920170214403E-5	-1.5238079894524E-5	8.51291681790451E-5
-8.4	0.2	-7.0528622289968E-5	-8.55928202501839E-5	1.29295781589727E-4
-8.4	0.4	-7.49713293449692E-5	9.86324283679867E-6	1.8592293481806E-4
-8.4	0.6	-5.31509952234206E-5	8.84722669517819E-5	1.67203760251024E-4
-8.4	0.8	-1.08016585363117E-5	9.23519560877857E-5	1.28730208670295E-4
-8.4	1	4.06935510414222E-5	1.02454874512158E-4	5.08553967409396E-5
-8.4	1.2	8.77644964274471E-5	7.31221708188198E-5	3.61364915214651E-6
-8.4	1.4	1.19206431029236E-4	1.69937098143226E-5	1.87248457535648E-5
-8.4	1.6	1.29812698640789E-4	1.24338476265818E-5	3.25513939191051E-5
-8.4	1.8	1.21335201474212E-4	2.41701661746973E-5	1.22914462408568E-5
-8.4	2	1.00421920742373E-4	1.21524384876003E-5	7.96676320145431E-7
-8.4	2.2	7.48824272798082E-5	1.69585869116869E-6	1.02087952202303E-6
-8.4	2.4	5.04491585620372E-5	-8.25011342515071E-8	5.95633623043248E-7
-8.4	2.6	2.95840118338378E-5	-5.4890696133192E-8	1.33123119990664E-7
-8.4	2.8	1.23732316926214E-5	-8.19672037189515E-9	1.96969118558126E-8
-8.4	3	-1.70014725796452E-6	-4.75551019656295E-10	1.02827738372413E-8
-8.4	3.2	-1.25278392819089E-5	-9.65253971401606E-12	1.00030338238989E-8
-8.4	3.4	-1.93550714862485E-5	2.34266370596358E-14	1.00000118877372E-8
-8.4	3.6	-2.16124121409421E-5	1.92909233015109E-14	1.00000000166725E-8
-8.4	3.8	-1.97102696199387E-5	2.47280927750025E-15	1.00000000000078E-8
-8.4	4	-1.51250843345242E-5	1.24163848786497E-16	1E-8
-8.4	4.2	-9.77372959015532E-6	2.29312959412499E-18	1E-8
-8.4	4.4	-5.20091506384245E-6	1.54126655834168E-20	1E-8
-8.4	4.6	-2.12256038769186E-6	3.73568351985362E-23	1E-8
-8.4	4.8	-4.88663320485756E-7	3.21031461519429E-26	1E-8
-8.4	5	1.47874254048953E-7	9.42543940256604E-30	1E-8
-8.3	-5	5.78319527758476E-4	1.53188171485987E-7	1.00000000815554E-8
-8.3	-4.8	7.09749450456529E-4	-3.54025571037089E-7	1.00000277583832E-8
-8.3	-4.6	8.27467610706407E-4	-3.97443148107222E-7	1.00034758600969E-8
-8.3	-4.4	9.1508176323666E-4	8.81507843657287E-8	1.01601872941453E-8
-8.3	-4.2	9.56094111112364E-4	1.6782425460105E-6	1.27289118656804E-8
-8.3	-4	9.40770435906675E-4	1.26498667095802E-5	2.82051623237857E-8
-8.3	-3.8	8.72473775998066E-4	4.80368473329512E-5	9.75227375997964E-8
-8.3	-3.6	7.67904275349732E-4	8.833594320137E-5	8.77168441791074E-7
-8.3	-3.4	6.50067791746064E-4	1.15936226957224E-4	6.17130450565941E-6
-8.3	-3.2	5.38854892937154E-4	1.47708432541904E-4	1.90929877363818E-5
-8.3	-3	4.45602003331566E-4	1.88359574974158E-4	2.65203727697218E-5
-8.3	-2.8	3.7373623283616E-4	2.63215083630307E-4	2.33987178532974E-5
-8.3	-2.6	3.22536402007872E-4	2.82957870359669E-4	4.48783972246936E-5
-8.3	-2.4	2.9003546422008E-4	2.23710492290207E-4	1.35712424327055E-4
-8.3	-2.2	2.73703091541916E-4	1.78446167090988E-4	2.64034744627235E-4
-8.3	-2	2.69971935001591E-4	1.7659070248139E-4	3.30222671123444E-4
-8.3	-1.8	2.73881748852009E-4	1.90480143219213E-4	3.2143434074834E-4
-8.3	-1.6	2.79237104974262E-4	2.15852527670694E-4	3.12200801277651E-4
-8.3	-1.4	2.79235754377868E-4	2.31892166631737E-4	3.07942573779764E-4
-8.3	-1.2	2.67532999677049E-4	1.81548357185391E-4	3.36732019280059E-4
-8.3	-1	2.39582231145062E-4	9.76801589237506E-5	3.36027387976501E-4
-8.3	-0.8	1.9388428178001E-4	4.94366973782902E-5	2.28057342988184E-4
-8.3	-0.6	1.32802467635098E-4	7.26383106136328E-5	1.80461538703876E-4
-8.3	-0.4	6.27509342713243E-5	1.34069366032648E-4	2.07451777607044E-4
-8.3	-0.2	-6.40611348780803E-6	1.06629234232942E-4	1.59588320296799E-4
-8.3	0	-6.29175319765631E-5	-2.96118409393245E-5	9.49126384528493E-5
-8.3	0.2	-9.56727708189057E-5	-9.75352011922997E-5	1.43585907581155E-4
-8.3	0.4	-9.73133905272346E-5	8.67505500585436E-6	2.03255003996747E-4
-8.3	0.6	-6.707853845503E-5	9.13973916231933E-5	1.64065870719715E-4
-8.3	0.8	-1.21753065775253E-5	1.02495765114413E-4	1.0810140687898E-4
-8.3	1	5.34340660089467E-5	1.22381588528844E-4	3.5251432326318E-5
-8.3	1.2	1.13044098107227E-4	8.47100648557097E-5	1.17269946836439E-5
-8.3	1.4	1.52739116675438E-4	1.4373747736987E-5	1.5187513496465E-5
-8.3	1.6	1.65983262685316E-4	1.3079752697777E-5	3.30842650937596E-5
-8.3	1.8	1.549682747178E-4	3.04427174881402E-5	1.2666428545032E-5
-8.3	2	1.28134284663787E-4	1.49754219876453E-5	3.71720857885683E-7
-8.3	2.2	9.54867056519661E-5	1.68160083663684E-6	2.61926782897535E-6
-8.3	2.4	6.44550237956913E-5	-3.09465832709316E-7	1.44362547168123E-6
-8.3	2.6	3.83022762713888E-5	-1.30094832407687E-7	3.09442273811615E-7
-8.3	2.8	1.71819448634455E-5	-1.94206765836813E-8	3.35279959559188E-8
-8.3	3	3.37036619238789E-7	-1.12649527222563E-9	1.06846635320503E-8
-8.3	3.2	-1.23346373881124E-5	-2.15755433965908E-11	1.00073087344544E-8
-8.3	3.4	-2.01767482320276E-5	2.80210742768456E-13	1.00000281736346E-8
-8.3	3.6	-2.27079932591185E-5	9.38750924796243E-14	1.00000000372566E-8
-8.3	3.8	-2.05270920304619E-5	1.20999948926732E-14	1.00000000000132E-8
-8.3	4	-1.53992236481624E-5	6.07104004168019E-16	1E-8
-8.3	4.2	-9.52970733942973E-6	1.1178991326736E-17	1E-8
-8.3	4.4	-4.64258598968986E-6	7.47361553683478E-20	1E-8
-8.3	4.6	-1.48694376064719E-6	1.7940017829803E-22	1E-8
-8.3	4.8	5.74574251177412E-8	1.51326741311638E-25	1E-8
-8.3	5	5.37184803307131E-7	4.26628668018636E-29	1E-8
-8.2	-5	6.75826917143543E-4	3.26504807422128E-7	1.00000002487985E-8
-8.2	-4.8	8.29616280205412E-4	-6.34539835737815E-7	1.00000846815114E-8
-8.2	-4.6	9.6775364044116E-4	-7.40305037267428E-7	1.0010603400709E-8
-8.2	-4.4	0.00107121203415249	1.42043122799091E-7	1.0488507561605E-8
-8.2	-4.2	0.00112077545181584	2.44594678176013E-6	1.82907847797215E-8
-8.2	-4	0.00110510062743803	1.58854562780717E-5	6.27617276468139E-8
-8.2	-3.8	0.00102814756579488	5.62063880914773E-5	1.77488011456399E-7
-8.2	-3.6	9.09410243043802E-4	1.02116982162735E-4	1.03321173651641E-6
-8.2	-3.4	7.75596836041777E-4	1.38810722525756E-4	7.12478811116877E-6
-8.2	-3.2	6.49582376860417E-4	1.82146509684836E-4	2.19505852418348E-5
-8.2	-3	5.44161989165978E-4	2.23650826645149E-4	3.00446072734652E-5
-8.2	-2.8	4.6301000618032E-4	2.91642187961132E-4	2.86931116816155E-5
-8.2	-2.6	4.0523664536729E-4	3.06637908436527E-4	5.97647235856781E-5
-8.2	-2.4	3.68775358536678E-4	2.47538975391254E-4	1.75566994454731E-4
-8.2	-2.2	3.50971699230272E-4	2.16207125573094E-4	3.43526263396327E-4
-8.2	-2	3.47687127867645E-4	2.36870836918329E-4	4.22447329106174E-4
-8.2	-1.8	3.52601380285802E-4	2.46589838921657E-4	3.79773471774034E-4
-8.2	-1.6	3.57430509806794E-4	2.4448113114347E-4	3.47745870241534E-4
-8.2	-1.4	3.53131336074394E-4	2.43738787809847E-4	3.5033619492539E-4
-8.2	-1.2	3.31857972177183E-4	1.92238466919757E-4	3.84285595710137E-4
-8.2	-1	2.89036419774025E-4	1.10469425386455E-4	3.69556271044968E-4
-8.2	-0.8	2.24745974142411E-4	6.6391272043127E-5	2.65151638149942E-4
-8.2	-0.6	1.4399531533045E-4	8.39690440788323E-5	2.45416085126319E-4
-8.2	-0.4	5.60476563904321E-5	1.36314320739107E-4	2.72216596711828E-4
-8.2	-0.2	-2.68941723437533E-5	1.03060600501789E-4	1.89352198495722E-4
-8.2	0	-9.15512361240752E-5	-3.9151040159848E-5	1.00531214348522E-4
-8.2	0.2	-1.26055532743783E-4	-1.02366425832807E-4	1.47518038935867E-4
-8.2	0.4	-1.22969076690092E-4	9.5562933866186E-6	2.09888670033331E-4
-8.2	0.6	-8.22224959886897E-5	9.03490653974222E-5	1.52336262726284E-4
-8.2	0.8	-1.27193754285967E-5	1.08509309956952E-4	7.84728368044901E-5
-8.2	1	6.88305519001957E-5	1.40048379252094E-4	1.54827069905903E-5
-8.2	1.2	1.42402453519557E-4	9.32259230716657E-5	1.72914848718043E-5
-8.2	1.4	1.91184538589246E-4	8.17168386101925E-6	1.22042665773884E-5
-8.2	1.6	2.0721411946751E-4	1.16449397986638E-5	3.05726766909023E-5
-8.2	1.8	1.93191694872824E-4	3.55359454811109E-5	1.08725678094116E-5
-8.2	2	1.59577523916356E-4	1.67879145501719E-5	3.22948420794486E-6
-8.2	2.2	1.18864475320316E-4	1.07603530115933E-6	5.92124141667232E-6
-8.2	2.4	8.04184115715613E-5	-7.89629623907193E-7	3.15230775088682E-6
-8.2	2.6	4.84248776213851E-5	-2.86868370136861E-7	6.61815642026835E-7
-8.2	2.8	2.31119444463695E-5	-4.31729402406487E-8	6.10490416562231E-8
-8.2	3	3.41955666138307E-6	-2.49422007659501E-9	1.1479294401956E-8
-8.2	3.2	-1.10539025451727E-5	-4.25888515949672E-11	1.0015605880224E-8
-8.2	3.4	-1.98371284311577E-5	1.58558163731773E-12	1.00000577584715E-8
-8.2	3.6	-2.26053224977221E-5	4.28507859885201E-13	1.00000000645169E-8
-8.2	3.8	-2.01853902670879E-5	5.56022979465252E-14	1.00000000000004E-8
-8.2	4	-1.46379407953126E-5	2.78632813349296E-15	1E-8
-8.2	4.2	-8.43478804685741E-6	5.11220554654018E-17	1E-8
-8.2	4.4	-3.44212875416035E-6	3.39569364073448E-19	1E-8
-8.2	4.6	-4.05958515300667E-7	8.05483996934527E-22	1E-8
-8.2	4.8	8.88067597152644E-7	6.63583596872656E-25	1E-8
-8.2	5	1.09430161609983E-6	1.77067328707708E-28	1E-8
-8.1	-5	7.79429032515884E-4	6.46972813987407E-7	1.00000006791883E-8
-8.1	-4.8	9.56551877463729E-4	-1.06357680957083E-6	1.00002311704661E-8
-8.1	-4.6	0.00111589829206631	-1.29413793087309E-6	1.00289461375162E-8
-8.1	-4.4	0.00123589219973792	2.26343925530038E-7	1.13335398443789E-8
-8.1	-4.2	0.00129470008884426	3.56727082841453E-6	3.26188982657059E-8
-8.1	-4	0.0012794176425256	1.97972568081465E-5	1.52367275593344E-7
-8.1	-3.8	0.00119457995828108	6.37642725871355E-5	3.89360209694638E-7
-8.1	-3.6	0.00106241652337991	1.13356620573903E-4	1.31441150995235E-6
-8.1	-3.4	9.13287403943991E-4	1.59943707619052E-4	7.97683554601298E-6
-8.1	-3.2	7.73027721130155E-4	2.16587927965175E-4	2.44488703951473E-5
-8.1	-3	6.55882326202004E-4	2.58331149444135E-4	3.53351255474002E-5
-8.1	-2.8	5.65767667776253E-4	3.16778327503891E-4	4.1893430978948E-5
-8.1	-2.6	5.01635964091451E-4	3.29392246923965E-4	8.64948995405368E-5
-8.1	-2.4	4.61367511170613E-4	2.74023705659736E-4	2.25308857309136E-4
-8.1	-2.2	4.42242459971379E-4	2.55616885190656E-4	4.35427139230326E-4
-8.1	-2	4.39525447215587E-4	2.9978459765892E-4	5.30874583426149E-4
-8.1	-1.8	4.45310921782067E-4	3.07461435096239E-4	4.48347970963677E-4
-8.1	-1.6	4.48791159146885E-4	2.73309502940759E-4	3.9023599233568E-4
-8.1	-1.4	4.38213534529711E-4	2.54714686396759E-4	4.01305277005737E-4
-8.1	-1.2	4.040296072854E-4	2.10488120292618E-4	4.38018902621907E-4
-8.1	-1	3.41937326950609E-4	1.398558794559E-4	4.13910648771805E-4
-8.1	-0.8	2.54383858672897E-4	1.03075934626316E-4	3.28371596386932E-4
-8.1	-0.6	1.50022719047459E-4	1.09485435362999E-4	3.43953827117138E-4
-8.1	-0.4	4.17742483346935E-5	1.46243002615953E-4	3.66281896392061E-4
-8.1	-0.2	-5.55078341380909E-5	1.03712012942759E-4	2.3531782773928E-4
-8.1	0	-1.27257321116275E-4	-4.18826371385461E-5	1.06851168543747E-4
-8.1	0.2	-1.61451835233273E-4	-9.8402247231672E-5	1.43918069264697E-4
-8.1	0.4	-1.51237006393239E-4	1.38027061819044E-5	2.0908474700268E-4
-8.1	0.6	-9.77191552788366E-5	8.60629298947557E-5	1.39049266282884E-4
-8.1	0.8	-1.17344192463549E-5	1.09917687074214E-4	4.85755423515625E-5
-8.1	1	8.71902187226893E-5	1.54379159721899E-4	3.88546224569025E-6
-8.1	1.2	1.75685066433491E-4	9.80948253715618E-5	2.01487946202304E-5
-8.1	1.4	2.34006692333024E-4	-1.63101285643071E-6	7.47164589625927E-6
-8.1	1.6	2.52756953082832E-4	7.490971162107E-6	2.27596025740586E-5
-8.1	1.8	2.35227308169402E-4	3.8173857727979E-5	5.68525921084273E-6
-8.1	2	1.94082870687125E-4	1.67135976143233E-5	8.88601204672904E-6
-8.1	2.2	1.44530862796504E-4	-4.85467340492313E-7	1.19171624627023E-5
-8.1	2.4	9.80570562802356E-5	-1.69946590712369E-6	6.17957391354281E-6
-8.1	2.6	5.98577878216692E-5	-5.914839114312E-7	1.27959463192356E-6
-8.1	2.8	3.02298423586518E-5	-9.00117945535658E-8	1.08934824022563E-7
-8.1	3	7.74266815504313E-6	-5.14379748640551E-9	1.28409228060673E-8
-8.1	3.2	-8.39825438530419E-6	-6.82476685811213E-11	1.00291235720708E-8
-8.1	3.4	-1.79991123080003E-5	7.20429016281356E-12	1.00000965910153E-8
-8.1	3.6	-2.0962360683821E-5	1.83719732283282E-12	1.00000000501644E-8
-8.1	3.8	-1.8376954583143E-5	2.39919905628013E-13	1.0000000000134E-8
-8.1	4	-1.25913894723401E-5	1.20013772779799E-14	1.00000000000001E-8
-8.1	4.2	-6.30482890783673E-6	2.19239147031726E-16	1E-8
-8.1	4.4	-1.47465079605502E-6	1.44486476022474E-18	1E-8
-8.1	4.6	1.19947441277565E-6	3.37720408552414E-21	1E-8
-8.1	4.8	2.0506140148118E-6	2.69894837124215E-24	1E-8
-8.1	5	1.84650694457399E-6	6.70599327731346E-28	1E-8
-8	-5	8.90546351944219E-4	1.19404491879484E-6	1.00000016591396E-8
-8	-4.8	0.00109193372489381	-1.66592505378292E-6	1.00005647120182E-8
-8	-4.6	0.00127303389065048	-2.12297515569444E-6	1.00707114616921E-8
-8	-4.4	0.00140990770173726	3.54049717095388E-7	1.32577275274768E-8
-8	-4.2	0.00147835288877844	5.17127800931019E-6	6.52527689118466E-8
-8	-4	0.00146405533702991	2.47465531929331E-5	3.56665006440901E-7
-8	-3.8	0.00137209801085267	7.11673640339204E-5	8.70059310134001E-7
-8	-3.6	0.0012272923279604	1.22297226369997E-4	1.82179143012552E-6
-8	-3.4	0.00106349843418938	1.7904209165465E-4	8.71758235650714E-6
-8	-3.2	9.09453684673014E-4	2.49910895481999E-4	2.68266698689157E-5
-8	-3	7.80883452642929E-4	2.91952282758552E-4	4.35469496810813E-5
-8	-2.8	6.82001793025382E-4	3.41055358458001E-4	6.46528211690943E-5
-8	-2.6	6.11643453858397E-4	3.55933807266933E-4	1.25777001391128E-4
-8	-2.4	5.67671357548643E-4	3.06279718750139E-4	2.82841504949268E-4
-8	-2.2	5.47330060119564E-4	2.95926351534262E-4	5.34642604595399E-4
-8	-2	5.45235169739519E-4	3.6283800836142E-4	6.53318170401325E-4
-8	-1.8	5.51650129185488E-4	3.73819365300372E-4	5.3110565646451E-4
-8	-1.6	5.52791400652554E-4	3.07122926190109E-4	4.45075579965361E-4
-8	-1.4	5.33721279908492E-4	2.71888825988716E-4	4.65452900876871E-4
-8	-1.2	4.83004987011917E-4	2.44094466517867E-4	5.02528025030224E-4
-8	-1	3.96966698715732E-4	1.92121780075918E-4	4.74459161038127E-4
-8	-0.8	2.81300638423727E-4	1.6336688161444E-4	4.20710899306051E-4
-8	-0.6	1.49404987976933E-4	1.52608401141413E-4	4.76954295503507E-4
-8	-0.4	1.87341499642519E-5	1.67436596424023E-4	4.93508590454419E-4
-8	-0.2	-9.29013396603671E-5	1.1068460423829E-4	3.04626849467784E-4
-8	0	-1.6999192584756E-4	-3.64911800631501E-5	1.20691353911955E-4
-8	0.2	-2.01145642300254E-4	-8.48998803029281E-5	1.3886674801384E-4
-8	0.4	-1.80954780755687E-4	2.23101570647844E-5	2.05854013432629E-4
-8	0.6	-1.1232466172108E-4	7.98152678454111E-5	1.30725527949833E-4
-8	0.8	-8.27807387744481E-6	1.07073550598254E-4	2.65861654260162E-5
-8	1	1.08883080787681E-4	1.65075645904373E-4	1.80286874825511E-5
-8	1.2	2.12612197061105E-4	9.97058547303693E-5	1.97861386810691E-5
-8	1.4	2.80392292742087E-4	-1.41973356695434E-5	1.16792327424554E-7
-8	1.6	3.01503397294312E-4	4.19686498294959E-7	9.05549961579019E-6
-8	1.8	2.79931947377161E-4	3.72913958974511E-5	3.59208184859472E-6
-8	2	2.30672779647998E-4	1.39861088313359E-5	1.83758378265234E-5
-8	2.2	1.71779208151441E-4	-3.37291485304565E-6	2.145525415308E-5
-8	2.4	1.16954801525438E-4	-3.27746270082218E-6	1.08622611864732E-5
-8	2.6	7.24421353366695E-5	-1.14276954044936E-6	2.22118793608484E-6
-8	2.8	3.85800188298831E-5	-1.758541525372E-7	1.80795948242952E-7
-8	3	1.34972608214139E-5	-9.81742072824333E-9	1.48025469110631E-8
-8	3.2	-4.08474750305223E-6	-6.02238691468831E-11	1.00457288068352E-8
-8	3.4	-1.43395025103493E-5	2.90100146477672E-11	1.000010374725E-8
-8	3.6	-1.74619841139587E-5	7.40217508912628E-12	1.0000000221915E-8
-8	3.8	-1.48255822683709E-5	9.71962462942275E-13	1.00000000007814E-8
-8	4	-9.04268538109708E-6	4.8503538949661E-14	1.00000000000007E-8
-8	4.2	-2.98423973729732E-6	8.81405104650037E-16	1E-8
-8	4.4	1.36346488038669E-6	5.75333800584823E-18	1E-8
-8	4.6	3.39464984742999E-6	1.3202150714675E-20	1E-8
-8	4.8	3.58474065098604E-6	1.01374820272565E-23	1E-8
-8	5	2.81721672187218E-6	2.2796145221947E-27	1E-8
-7.9	-5	0.00101241437996088	2.05543639455523E-6	1.00000036268745E-8
-7.9	-4.8	0.0012392855251518	-2.43625853456381E-6	1.00012344645474E-8
-7.9	-4.6	0.00144265994174907	-3.26748215402743E-6	1.01545779777953E-8
-7.9	-4.4	0.00159648875336746	5.41559586977612E-7	1.71217865488529E-8
-7.9	-4.2	0.00167458565475262	7.38444392357527E-6	1.30800194244609E-7
-7.9	-4	0.00166148662565272	3.11814113974087E-5	7.67379682562358E-7
-7.9	-3.8	0.00156280887691259	7.9438600961085E-5	1.83788121505137E-6
-7.9	-3.6	0.0014057295716244	1.30316447564272E-4	2.7878907503832E-6
-7.9	-3.4	0.00122740342784742	1.96964158956989E-4	9.65467972404772E-6
-7.9	-3.2	0.00105943734986062	2.81924112542896E-4	2.99652685132476E-5
-7.9	-3	9.19165294539473E-4	3.25084338443992E-4	5.6195893211719E-5
-7.9	-2.8	8.11255775961104E-4	3.6841737746518E-4	9.75333215369799E-5
-7.9	-2.6	7.34509290914425E-4	3.92323189783575E-4	1.76687366934159E-4
-7.9	-2.4	6.86780040794852E-4	3.47982727106096E-4	3.46630250618528E-4
-7.9	-2.2	6.65242320735855E-4	3.37344410157156E-4	6.36970254719048E-4
-7.9	-2	6.63748951521464E-4	4.25368813950678E-4	7.86462635828914E-4
-7.9	-1.8	6.70452335596061E-4	4.48611441841885E-4	6.31350873567155E-4
-7.9	-1.6	6.6814000327986E-4	3.53376532792426E-4	5.18466518895443E-4
-7.9	-1.4	6.38239024272337E-4	3.0420901947592E-4	5.49545553871065E-4
-7.9	-1.2	5.6728344911131E-4	3.00646906426714E-4	5.86993978094845E-4
-7.9	-1	4.52618893497739E-4	2.7115222424281E-4	5.5992264788458E-4
-7.9	-0.8	3.04104792920352E-4	2.47779460432421E-4	5.43383373788794E-4
-7.9	-0.6	1.4101997189337E-4	2.14998854081193E-4	6.39741442165513E-4
-7.9	-0.4	-1.37471094658134E-5	2.03303400438224E-4	6.50934130799742E-4
-7.9	-0.2	-1.39138458325427E-4	1.26108946403096E-4	3.99580727484339E-4
-7.9	0	-2.19126031758314E-4	-2.22698310898252E-5	1.48738380789562E-4
-7.9	0.2	-2.43883290743903E-4	-6.22515148532751E-5	1.4003038781116E-4
-7.9	0.4	-2.1049330033248E-4	3.51429398279623E-5	2.04986273258357E-4
-7.9	0.6	-1.24422682136624E-4	7.30989197375428E-5	1.30622736353979E-4
-7.9	0.8	-1.16034016608292E-6	1.01151093664672E-4	1.73643173609142E-5
-7.9	1	1.34373939387831E-4	1.72724624507296E-4	2.32067523627796E-5
-7.9	1.2	2.52839379106079E-4	9.94491473840636E-5	1.50685705291447E-5
-7.9	1.4	3.29330599307759E-4	-2.78338067836551E-5	8.52634434567618E-6
-7.9	1.6	3.52070638306625E-4	-9.12410122799287E-6	8.90735988461928E-6
-7.9	1.8	3.25876813092827E-4	3.24129296055054E-5	1.66442996858624E-5
-7.9	2	2.68126875031915E-4	8.22628272793365E-6	3.2111192150438E-5
-7.9	2.2	1.99731417499919E-4	-7.85815062096185E-6	3.46350825613823E-5
-7.9	2.4	1.36597516714405E-4	-5.80294391152073E-6	1.71083825842935E-5
-7.9	2.6	8.59779474411173E-5	-2.0698794236886E-6	3.44734839180876E-6
-7.9	2.8	4.81981038166494E-5	-3.21468900184059E-7	2.70890825056248E-7
-7.9	3	2.08744262757685E-5	-1.71291818527592E-8	1.6967736020507E-8
-7.9	3.2	2.16218152529119E-6	1.33812343297022E-10	1.00531144159808E-8
-7.9	3.4	-8.55740308235471E-6	1.07187369902668E-10	1.00000747082074E-8
-7.9	3.6	-1.18231394711537E-5	2.80294127518364E-11	1.00000014829627E-8
-7.9	3.8	-9.29831875090411E-6	3.69637816298252E-12	1.00000000032413E-8
-7.9	4	-3.81735735804284E-6	1.83888716429306E-13	1.00000000000038E-8
-7.9	4.2	1.64709195041644E-6	3.32037841093171E-15	1.00000000000001E-8
-7.9	4.4	5.1499627947816E-6	2.14198141237438E-17	1E-8
-7.9	4.6	6.228176710771E-6	4.80179555148139E-20	1E-8
-7.9	4.8	5.52045317216261E-6	3.493802351572E-23	1E-8
-7.9	5	4.02478480090707E-6	6.92816869995295E-27	1E-8
-7.8	-5	0.00115040108117876	3.30378072685689E-6	1.00000070950541E-8
-7.8	-4.8	0.00140470646283493	-3.32238551372942E-6	1.00024149110866E-8
-7.8	-4.6	0.00163119102949433	-4.71641741707823E-6	1.03023966988213E-8
-7.8	-4.4	0.00180196169973244	8.11169016918378E-7	2.3932814576849E-8
-7.8	-4.2	0.00188933131526975	1.03082599145216E-5	2.46366332663182E-7
-7.8	-4	0.00187704223733132	3.95430054033244E-5	1.49238731055902E-6
-7.8	-3.8	0.00177126399733408	8.99637042549751E-5	3.55728079462852E-6
-7.8	-3.6	0.00160130937658922	1.39672929912466E-4	4.5510325316763E-6
-7.8	-3.4	0.00140744062724459	2.15562714893222E-4	1.13782514638862E-5
-7.8	-3.2	0.00122420805227512	3.13487447949398E-4	3.52231970889756E-5
-7.8	-3	0.00107085233578246	3.5934085842745E-4	7.48951697524068E-5
-7.8	-2.8	9.52803052494454E-4	4.03578202487721E-4	1.39874663419053E-4
-7.8	-2.6	8.68966342791237E-4	4.45020817215274E-4	2.36743076225724E-4
-7.8	-2.4	8.17147779849728E-4	4.03401866610164E-4	4.16770265424753E-4
-7.8	-2.2	7.94306593169185E-4	3.82027210245601E-4	7.41950697446358E-4
-7.8	-2	7.9331107834533E-4	4.89602468975838E-4	9.27731206175363E-4
-7.8	-1.8	7.99867613054387E-4	5.37345642727616E-4	7.51233265171882E-4
-7.8	-1.6	7.92897905168908E-4	4.21564094113346E-4	6.17361536046576E-4
-7.8	-1.4	7.4980959686986E-4	3.61068850735253E-4	6.63617693316455E-4
-7.8	-1.2	6.55028134038017E-4	3.85892703882462E-4	7.05760638414818E-4
-7.8	-1	5.07342118692393E-4	3.77425240880355E-4	6.8305568025637E-4
-7.8	-0.8	3.21672491958796E-4	3.5308078955212E-4	6.98433958404004E-4
-7.8	-0.6	1.24271815550297E-4	2.96141112916006E-4	8.25499074643068E-4
-7.8	-0.4	-5.56716979138891E-5	2.56681720175644E-4	8.30536676157762E-4
-7.8	-0.2	-1.9358767687145E-4	1.52147198043355E-4	5.1728997502956E-4
-7.8	0	-2.73402469951655E-4	9.97688611431638E-7	1.9610188085873E-4
-7.8	0.2	-2.87890154296728E-4	-3.19562580645674E-5	1.55193717340106E-4
-7.8	0.4	-2.37811688592078E-4	5.13312249305695E-5	2.10173065081508E-4
-7.8	0.6	-1.32084101782152E-4	6.72937482921286E-5	1.380661041407E-4
-7.8	0.8	1.10255648750292E-5	9.39585953335171E-5	2.1367764060223E-5
-7.8	1	1.64242449133772E-4	1.78702235961204E-4	1.7728014794139E-5
-7.8	1.2	2.96032427028057E-4	9.95044835588823E-5	4.82526083201085E-6
-7.8	1.4	3.79730364705932E-4	-4.02079351260725E-5	1.53491635691158E-5
-7.8	1.6	4.02937500131512E-4	-1.99865272857244E-5	2.75304913069223E-5
-7.8	1.8	3.71479469108539E-4	2.39419527287278E-5	3.20168451964665E-5
-7.8	2	3.05093436897532E-4	-3.02104195254345E-7	4.92006761890679E-5
-7.8	2.2	2.27422014455003E-4	-1.39782463032935E-5	5.01878624508281E-5
-7.8	2.4	1.56430708225973E-4	-9.53481978196166E-6	2.41181319480697E-5
-7.8	2.6	1.00260541886805E-4	-3.51293623914646E-6	4.75816360864288E-6
-7.8	2.8	5.91321737476551E-5	-5.48539009444355E-7	3.56665791591179E-7
-7.8	3	3.00764704564278E-5	-2.66223621822362E-8	1.8037994450599E-8
-7.8	3.2	1.06152545298938E-5	9.94986831085078E-10	1.00145907767728E-8
-7.8	3.4	-3.73366846436622E-7	3.68879081060538E-10	1.00008815593752E-8
-7.8	3.6	-3.80157555183831E-6	9.97425899974731E-11	1.00000058120668E-8
-7.8	3.8	-1.60640193011814E-6	1.31937968578164E-11	1.00000000112758E-8
-7.8	4	3.21606462042501E-6	6.53806797041113E-13	1.00000000000291E-8
-7.8	4.2	7.67350632265169E-6	1.17142389152217E-14	1.00000000000013E-8
-7.8	4.4	9.93639746230094E-6	7.44749415285788E-17	1E-8
-7.8	4.6	9.73141569294456E-6	1.620197151677E-19	1E-8
-7.8	4.8	7.87731844595963E-6	1.09359467821054E-22	1E-8
-7.8	5	5.48162832085596E-6	1.98072109211603E-26	1E-8
-7.7	-5	0.00131211426056088	4.96274039020015E-6	1.0000012422151E-8
-7.7	-4.8	0.00159706110333291	-4.21806785717813E-6	1.00042279398989E-8
-7.7	-4.6	0.00184825761703358	-6.37995381582216E-6	1.05294287251981E-8
-7.7	-4.4	0.00203617099005399	1.19795450472626E-6	3.43943882313671E-8
-7.7	-4.2	0.00213213035662864	1.40126839282001E-5	4.23919490413211E-7
-7.7	-4	0.00211950156097268	5.01808271801228E-5	2.6079380430161E-6
-7.7	-3.8	0.00200506588733985	1.04167716840808E-4	6.22876807479507E-6
-7.7	-3.6	0.00182008491248271	1.52948831616618E-4	7.46390056073178E-6
-7.7	-3.4	0.00160785012610724	2.37179698701629E-4	1.46950987613799E-5
-7.7	-3.2	0.00140613446451015	3.4633449598596E-4	4.42003347893334E-5
-7.7	-3	0.0012366375532815	3.971307937559E-4	1.01140701412891E-4
-7.7	-2.8	0.00110605949488125	4.50984250893478E-4	1.90371998744273E-4
-7.7	-2.6	0.0010136226764342	5.19768089261008E-4	3.0269662708982E-4
-7.7	-2.4	9.56970372207293E-4	4.77558443249614E-4	4.9491431852513E-4
-7.7	-2.2	9.32539338502769E-4	4.35095516687435E-4	8.5393587059899E-4
-7.7	-2	9.31829930722426E-4	5.61378409015644E-4	0.00107732636688814
-7.7	-1.8	9.37687890170344E-4	6.48077508198772E-4	8.92411535479481E-4
-7.7	-1.6	9.24767068783715E-4	5.22377660041142E-4	7.49771026386581E-4
-7.7	-1.4	8.66183294828544E-4	4.50969788060159E-4	8.21260588472921E-4
-7.7	-1.2	7.44277558178817E-4	5.02567642228973E-4	8.76772993938915E-4
-7.7	-1	5.59717135244117E-4	5.07854527705019E-4	8.59189420841714E-4
-7.7	-0.8	3.33295685333671E-4	4.72924634709028E-4	8.90658846074652E-4
-7.7	-0.6	9.92049062863423E-5	3.93237113187522E-4	0.00103028326171672
-7.7	-0.4	-1.06298880595026E-4	3.29059091823963E-4	0.00102483467704913
-7.7	-0.2	-2.54905717753447E-4	1.90598543106266E-4	6.53296038275245E-4
-7.7	0	-3.30978986689226E-4	3.30814937735892E-5	2.66800020596063E-4
-7.7	0.2	-3.3096637655703E-4	3.68780025215709E-6	1.91794006356721E-4
-7.7	0.4	-2.60583061056923E-4	6.90542381511794E-5	2.24564230054205E-4
-7.7	0.6	-1.33187500165989E-4	6.34074518213912E-5	1.50131362442405E-4
-7.7	0.8	2.98261953042046E-5	8.75955548368167E-5	3.55971840796262E-5
-7.7	1	1.99177493602107E-4	1.84925716897573E-4	2.4591862951648E-6
-7.7	1.2	3.41940758276243E-4	1.02458639459517E-4	1.10539412916624E-5
-7.7	1.4	4.30557344244234E-4	-4.87192311145386E-5	1.70745450316501E-5
-7.7	1.6	4.52616135498231E-4	-3.04059569277807E-5	4.24204379736689E-5
-7.7	1.8	4.15176546267379E-4	1.32515403550037E-5	4.70707136262302E-5
-7.7	2	3.40237752578643E-4	-1.05449299982122E-5	6.70604575601032E-5
-7.7	2.2	2.53909946331587E-4	-2.13860240853167E-5	6.52938106558254E-5
-7.7	2.4	1.75934823050826E-4	-1.45991673105692E-5	3.03521004990112E-5
-7.7	2.6	1.15126833980336E-4	-5.57878087496576E-6	5.7738805567662E-6
-7.7	2.8	7.14697992775341E-5	-8.70068965126648E-7	3.92150467628126E-7
-7.7	3	4.13331823127295E-5	-3.45345252961767E-8	1.51090726367757E-8
-7.7	3.2	2.15557056209784E-5	3.85806756287538E-9	1.01567380774703E-8
-7.7	3.4	1.04803107583807E-5	1.19064157137621E-9	1.0003389901576E-8
-7.7	3.6	6.81943617276855E-6	3.33487272145145E-10	1.00000182890488E-8
-7.7	3.8	8.4034442740883E-6	4.41915070888068E-11	1.00000000351314E-8
-7.7	4	1.21533958783326E-5	2.17922368744954E-12	1.00000000002944E-8
-7.7	4.2	1.51488185801984E-5	3.86771106390228E-14	1.00000000000164E-8
-7.7	4.4	1.5751048382552E-5	2.41458153330191E-16	1.00000000000004E-8
-7.7	4.6	1.39194175802371E-5	5.05042127878027E-19	1E-8
-7.7	4.8	1.06641362889694E-5	3.05557762917549E-22	1E-8
-7.7	5	7.19336092558041E-6	7.12401575406779E-26	1E-8
-7.6	-5	0.00150728004338898	6.9718353292426E-6	1.00000194705932E-8
-7.6	-4.8	0.0018278982340103	-4.9734394653356E-6	1.00066259728716E-8
-7.6	-4.6	0.00210671411354766	-8.0762972172587E-6	1.0829676534038E-8
-7.6	-4.4	0.00231261508223677	1.76376917014773E-6	4.82295241888696E-8
-7.6	-4.2	0.00241640895331115	1.85642508975957E-5	6.5876997040716E-7
-7.6	-4	0.00240150097245024	6.33417407570979E-5	4.0858656975235E-6
-7.6	-3.8	0.00227537829267195	1.23224016526094E-4	9.81496458037596E-6
-7.6	-3.6	0.00207116297279336	1.72414260582228E-4	1.17322945208932E-5
-7.6	-3.4	0.00183530352481218	2.64012956493208E-4	2.05591066376091E-5
-7.6	-3.2	0.00160938675244723	3.82712117008683E-4	5.86141140402207E-5
-7.6	-3	0.00141846516820272	4.41246985989861E-4	1.36308120347025E-4
-7.6	-2.8	0.00127127478386686	5.13834231894022E-4	2.48145339838323E-4
-7.6	-2.6	0.00116764821896942	6.2061286978196E-4	3.71807755963685E-4
-7.6	-2.4	0.0011048528439287	5.76362361170868E-4	5.83012720510979E-4
-7.6	-2.2	0.00107828043521681	5.05334018385877E-4	9.80532954581009E-4
-7.6	-2	0.00107746555378378	6.50407411520988E-4	0.00123947616963496
-7.6	-1.8	0.0010818758822098	7.91131772621853E-4	0.00105795008325955
-7.6	-1.6	0.00106155018252274	6.6699173339839E-4	9.25236005712259E-4
-7.6	-1.4	9.85198770927308E-4	5.80831486642496E-4	0.00103820064468109
-7.6	-1.2	8.33239931635267E-4	6.50173565528925E-4	0.00111789271951485
-7.6	-1	6.08661301576887E-4	6.56608808532921E-4	0.00110282719407824
-7.6	-0.8	3.38798199916256E-4	5.99442326104894E-4	0.00112735480238202
-7.6	-0.6	6.65399682915659E-5	5.01511490005234E-4	0.0012566108918414
-7.6	-0.4	-1.64178442191736E-4	4.19550111051534E-4	0.00123336434474381
-7.6	-0.2	-3.21130745421615E-4	2.42056624155185E-4	8.07614420188915E-4
-7.6	0	-3.89572382281672E-4	7.31554085803787E-5	3.66099923727817E-4
-7.6	0.2	-3.7066966772898E-4	4.21127906420234E-5	2.57325619868822E-4
-7.6	0.4	-2.76394323175122E-4	8.61968606314686E-5	2.52096313483927E-4
-7.6	0.6	-1.25602843001498E-4	6.19026690440662E-5	1.64856424029419E-4
-7.6	0.8	5.67988854002245E-5	8.40215007587157E-5	5.63073296093422E-5
-7.6	1	2.39934215547252E-4	1.93541083632519E-4	1.98536340492253E-5
-7.6	1.2	3.90451619716814E-4	1.1087287053199E-4	3.08743287112577E-5
-7.6	1.4	4.80971524325877E-4	-5.09008515133868E-5	1.172313800685E-5
-7.6	1.6	4.99838413972233E-4	-3.82432457235256E-5	4.96566114104337E-5
-7.6	1.8	4.55619154840861E-4	2.53361955439562E-6	5.84843276948429E-5
-7.6	2	3.72413852841642E-4	-2.06812499932126E-5	8.17829114767604E-5
-7.6	2.2	2.78409243462679E-4	-2.92201605860811E-5	7.62005704091557E-5
-7.6	2.4	1.94712898525736E-4	-2.0831818773413E-5	3.38800245994486E-5
-7.6	2.6	1.30508371189622E-4	-8.27071221728726E-6	5.98158285253119E-6
-7.6	2.8	8.53686932390153E-5	-1.27325347441614E-6	3.03565099500372E-7
-7.6	3	5.49212191861707E-5	-2.92201570369498E-8	1.72482698023313E-8
-7.6	3.2	3.52889646385131E-5	1.20905151967135E-8	1.06360578850622E-8
-7.6	3.4	2.42751449308588E-5	3.61590300628369E-9	1.00098233595339E-8
-7.6	3.6	2.02449083260673E-5	1.04738991436041E-9	1.00000495590592E-8
-7.6	3.8	2.08636448486816E-5	1.3885951482567E-10	1.00000001077078E-8
-7.6	4	2.30664820745279E-5	6.8064751305336E-12	1.00000000031254E-8
-7.6	4.2	2.41040066027189E-5	1.19406054925503E-13	1.00000000001847E-8
-7.6	4.4	2.26027025506728E-5	7.28495880456121E-16	1.00000000000041E-8
-7.6	4.6	1.87917863336233E-5	1.44540084241912E-18	1E-8
-7.6	4.8	1.38781824617862E-5	7.38154799712993E-22	1E-8
-7.6	5	9.15750835926508E-6	4.69858005967882E-25	1E-8
-7.5	-5	0.00174743108274515	9.16548053271829E-6	1.00000273438687E-8
-7.5	-4.8	0.00211113262914762	-5.42511239746744E-6	1.00093003957836E-8
-7.5	-4.6	0.00242237684379105	-9.54092865467977E-6	1.11642771201642E-8
-7.5	-4.4	0.00264830386345184	2.61989751893403E-6	6.36412548954399E-8
-7.5	-4.2	0.00275950241463521	2.40963602753888E-5	9.2030565655563E-7
-7.5	-4	0.00273974478762202	7.92710892786564E-5	5.7335980579257E-6
-7.5	-3.8	0.00259732386543987	1.47942910160337E-4	1.38848654678824E-5
-7.5	-3.6	0.00236727382338564	1.99591920179894E-4	1.72304732831967E-5
-7.5	-3.4	0.00209962410038052	2.97660535625153E-4	2.99836504401188E-5
-7.5	-3.2	0.00184077924829976	4.25036301987915E-4	8.03508100772059E-5
-7.5	-3	0.0016204608185533	4.9448049274194E-4	1.81840980244417E-4
-7.5	-2.8	0.00145050832476406	5.93570792051063E-4	3.1365717985248E-4
-7.5	-2.6	0.00133175195041975	7.49451692352972E-4	4.43065453249843E-4
-7.5	-2.4	0.00126074741902961	7.06588570979942E-4	6.81881943335691E-4
-7.5	-2.2	0.00123106184691335	6.05244464650928E-4	0.00112959791672295
-7.5	-2	0.00122941202578038	7.69994759787249E-4	0.00142278298435752
-7.5	-1.8	0.00123125376521898	9.78632640109855E-4	0.00125486762908572
-7.5	-1.6	0.00120173976102798	8.66655234955257E-4	0.001154842697322
-7.5	-1.4	0.00110526129560119	7.56244524962426E-4	0.0013288385277153
-7.5	-1.2	9.20644243966469E-4	8.25926239476614E-4	0.0014421023196837
-7.5	-1	6.53639290488375E-4	8.16789287499707E-4	0.00142365666777987
-7.5	-0.8	3.38606159479334E-4	7.25470488186875E-4	0.00141598497250061
-7.5	-0.6	2.76215787809486E-5	6.15059000693692E-4	0.00151342368918618
-7.5	-0.4	-2.27296655277426E-4	5.24112947419377E-4	0.00146594429249852
-7.5	-0.2	-3.89890995790352E-4	3.04881177106322E-4	9.8948780431837E-4
-7.5	0	-4.467054885297E-4	1.1943171862284E-4	5.02967512652368E-4
-7.5	0.2	-4.04582417764442E-4	8.10400898783122E-5	3.59701970810407E-4
-7.5	0.4	-2.83013915648877E-4	1.0107138486065E-4	2.98559169810067E-4
-7.5	0.6	-1.07432113913287E-4	6.25958023070582E-5	1.84498436098466E-4
-7.5	0.8	9.33331069857968E-5	8.46499240331315E-5	8.2516008327774E-5
-7.5	1	2.87248719269011E-4	2.06634248401281E-4	4.64996296783345E-5
-7.5	1.2	4.41612012447037E-4	1.26908958498619E-4	5.18710826686376E-5
-7.5	1.4	5.30444691164758E-4	-4.47250459586259E-5	6.79718329301423E-7
-7.5	1.6	5.43735529950314E-4	-4.12486511140513E-5	4.69741805227105E-5
-7.5	1.8	4.91871698747509E-4	-5.54327733277733E-6	6.31984418676732E-5
-7.5	2	4.00845294479177E-4	-2.83285068754978E-5	8.9382650011582E-5
-7.5	2.2	3.00429790917902E-4	-3.60367111001593E-5	7.95465897117058E-5
-7.5	2.4	2.12586255047882E-4	-2.76106703476963E-5	3.30036478886478E-5
-7.5	2.6	1.46489241719881E-4	-1.14036328409165E-5	4.83106210960642E-6
-7.5	2.8	1.01089650117004E-4	-1.69414601570534E-6	3.13409744131327E-8
-7.5	3	7.11845333945495E-5	1.72421541568407E-8	4.77911946582568E-8
-7.5	3.2	5.21612275895192E-5	3.35294021914915E-8	1.17233324733464E-8
-7.5	3.4	4.1303071461799E-5	1.03457053395536E-8	1.00240655820901E-8
-7.5	3.6	3.66848061736863E-5	3.08924851586524E-9	1.00001185816439E-8
-7.5	3.8	3.59005159000253E-5	4.09214856706246E-10	1.0000000399516E-8
-7.5	4	3.60139741771226E-5	1.99102234294406E-11	1.00000000310414E-8
-7.5	4.2	3.45531822256871E-5	3.44305071277218E-13	1.00000000018606E-8
-7.5	4.4	3.04824327873109E-5	2.03966328989645E-15	1.00000000000412E-8
-7.5	4.6	2.43317666459463E-5	3.76111702308382E-18	1.00000000000003E-8
-7.5	4.8	1.75031962598671E-5	1.44300839952047E-21	1E-8
-7.5	5	1.1361516793402E-5	4.23703009191008E-24	1E-8
-7.4	-5	0.00204550158512403	1.1282108910783E-5	1.00000344916049E-8
-7.4	-4.8	0.00246259297945514	-5.43823516900103E-6	1.00117098642704E-8
-7.4	-4.6	0.00281358934274824	-1.04593841951662E-5	1.14645812789185E-8
-7.4	-4.4	0.00306341829137804	3.95669196021385E-6	7.74408148948461E-8
-7.4	-4.2	0.0031824813768539	3.09051870297439E-5	1.15392182483984E-6
-7.4	-4	0.00315505204084904	9.83982369133249E-5	7.20279397934243E-6
-7.4	-3.8	0.00299028177821917	1.78894115123392E-4	1.76053648554682E-5
-7.4	-3.6	0.00272532610514855	2.35220605110883E-4	2.3385499752441E-5
-7.4	-3.4	0.00241458280962905	3.39086107173827E-4	4.3855563495042E-5
-7.4	-3.2	0.0021107691956367	4.75743331494097E-4	1.11480762527917E-4
-7.4	-3	0.00185007413860251	5.59443120753785E-4	2.39348211608076E-4
-7.4	-2.8	0.00164884194533285	6.90155177664936E-4	3.88817915036128E-4
-7.4	-2.6	0.00150938731168583	9.06386369198225E-4	5.17896736635573E-4
-7.4	-2.4	0.00142708516017201	8.75654199938989E-4	7.90989617954115E-4
-7.4	-2.2	0.00139262283030934	7.50265348705725E-4	0.00130698189300141
-7.4	-2	0.00138878153498082	9.36203576587287E-4	0.00163988249258439
-7.4	-1.8	0.00138626075441894	0.00122384307648209	0.00149575070433917
-7.4	-1.6	0.00134515566344343	0.00113254827901768	0.0014499300988993
-7.4	-1.4	0.00122585349318706	9.82550940908678E-4	0.00170169032262539
-7.4	-1.2	0.00100610295566128	0.00102671302532942	0.00185342260108686
-7.4	-1	6.94855438011428E-4	9.82629244772688E-4	0.00182372306613009
-7.4	-0.8	3.33764952143791E-4	8.46927864269983E-4	0.00176126509641765
-7.4	-0.6	-1.57184867128131E-5	7.28326383826862E-4	0.0018124530825358
-7.4	-0.4	-2.93323698876779E-4	6.35672361017166E-4	0.00174019860184296
-7.4	-0.2	-4.58715065207151E-4	3.74531866198392E-4	0.00121730464531385
-7.4	0	-5.00042171512453E-4	1.68735635911196E-4	6.90274386713307E-4
-7.4	0.2	-4.3064710188564E-4	1.18832864322307E-4	5.06574317335975E-4
-7.4	0.4	-2.78710124871634E-4	1.12987578656974E-4	3.7155535015392E-4
-7.4	0.6	-7.72896875702073E-5	6.46351750792809E-5	2.17080394656344E-4
-7.4	0.8	1.40435721857416E-4	9.01096957602367E-5	1.1853585636484E-4
-7.4	1	3.41716472010847E-4	2.26018565745539E-4	7.73744356727543E-5
-7.4	1.2	4.95614818575325E-4	1.52069561271826E-4	7.18681254504537E-5
-7.4	1.4	5.78846582234944E-4	-2.87362102133165E-5	1.84853164402084E-5
-7.4	1.6	5.83994891994593E-4	-3.72647923792537E-5	3.43072043315748E-5
-7.4	1.8	5.2359891226713E-4	-8.24768790062134E-6	5.94931527865992E-5
-7.4	2	4.25304193215244E-4	-3.08810744362344E-5	8.74151392594304E-5
-7.4	2.2	3.19922940897475E-4	-3.98453944902162E-5	7.374766094777E-5
-7.4	2.4	2.2969735859311E-4	-3.37416367623501E-5	2.68418027271019E-5
-7.4	2.6	1.63370086568369E-4	-1.45301639520919E-5	1.8462580694819E-6
-7.4	2.8	1.19032823082819E-4	-1.98540549452946E-6	6.94317041564895E-7
-7.4	3	9.05551699693456E-5	1.62907182904224E-7	1.08291101478009E-7
-7.4	3.2	7.25739797369285E-5	8.50956051518476E-8	1.38379614632789E-8
-7.4	3.4	6.18892341182808E-5	2.78972461170648E-8	1.0051614960274E-8
-7.4	3.6	5.63656435370538E-5	8.55432128246807E-9	1.00002545292685E-8
-7.4	3.8	5.36432081580448E-5	1.13060508310801E-9	1.0000002148192E-8
-7.4	4	5.10462273295598E-5	5.4509456108783E-11	1.00000002789257E-8
-7.4	4.2	4.64943144090812E-5	9.25920423102888E-13	1.00000000167753E-8
-7.4	4.4	3.93613036972233E-5	5.27887861411508E-15	1.00000000003715E-8
-7.4	4.6	3.0502646500796E-5	8.75303176017271E-18	1.0000000000003E-8
-7.4	4.8	2.1505931151012E-5	1.94912513142153E-21	1E-8
-7.4	5	1.37802168814852E-5	3.74480795387425E-23	1E-8
-7.3	-5	0.00241547102961347	1.30107043392147E-5	1.0000039383357E-8
-7.3	-4.8	0.00289959523504796	-4.94396217836159E-6	1.00132841817184E-8
-7.3	-4.6	0.00330077619879814	-1.05127961806419E-5	1.16563564639731E-8
-7.3	-4.4	0.00358091860082997	6.07333098540563E-6	8.61285284126211E-8
-7.3	-4.2	0.00370989815832344	3.95268688904395E-5	1.2989313006286E-6
-7.3	-4	0.00367231921005967	1.21504827406778E-4	8.09779617565502E-6
-7.3	-3.8	0.00347812587227294	2.16681304294006E-4	1.99653446949425E-5
-7.3	-3.6	0.00316695015954813	2.79633496247657E-4	2.9226250582486E-5
-7.3	-3.4	0.00279874065576079	3.8905699285288E-4	6.25649664291286E-5
-7.3	-3.2	0.00243455377994114	5.37399178442045E-4	1.5381676108475E-4
-7.3	-3	0.00211935153092805	6.38688904146283E-4	3.10194911390088E-4
-7.3	-2.8	0.00187572636200364	8.03176174923446E-4	4.76072724899337E-4
-7.3	-2.6	0.00170806624449221	0.00109095695570661	6.00210053049374E-4
-7.3	-2.4	0.00160997049870199	0.00109126947816541	9.10118515877024E-4
-7.3	-2.2	0.00156793603873401	9.57184113029747E-4	0.00151640494354681
-7.3	-2	0.00155945636990011	0.00116645152962267	0.00190600247642597
-7.3	-1.8	0.00154965436920099	0.00154026595072542	0.00179730489764118
-7.3	-1.6	0.00149352118647127	0.00147571045459821	0.00181913345362823
-7.3	-1.4	0.00134799082751946	0.00126626123430278	0.00215605426936561
-7.3	-1.2	0.00109042631106549	0.00125150976621042	0.00234582125151093
-7.3	-1	7.33398016900082E-4	0.00115172103570135	0.00229721872948659
-7.3	-0.8	3.25901070486859E-4	9.64792425452443E-4	0.00216348936489933
-7.3	-0.6	-6.13627042978305E-5	8.38148095762693E-4	0.00216298901159431
-7.3	-0.4	-3.59931524061892E-4	7.45674728307684E-4	0.00207406957075555
-7.3	-0.2	-5.25409592169785E-4	4.4389979980332E-4	0.00151272921689794
-7.3	0	-5.47777452359188E-4	2.16363481877931E-4	9.41607326661471E-4
-7.3	0.2	-4.47539056760774E-4	1.54517236553517E-4	7.03402166886313E-4
-7.3	0.4	-2.62589811827009E-4	1.22412859711423E-4	4.79054089432677E-4
-7.3	0.6	-3.45929109839026E-5	6.66149415263701E-5	2.7488147001715E-4
-7.3	0.8	1.98506704477258E-4	1.00290937788885E-4	1.73628614045454E-4
-7.3	1	4.03654142602026E-4	2.53100805615265E-4	1.16140168516718E-4
-7.3	1.2	5.52759147254524E-4	1.87052752429542E-4	9.10283290314564E-5
-7.3	1.4	6.26500126029596E-4	-2.01140365462839E-6	3.97789942213247E-5
-7.3	1.6	6.20988736883557E-4	-2.43082759484012E-5	1.34815592015662E-5
-7.3	1.8	5.51234406856395E-4	-3.13633684608445E-6	4.76097326390035E-5
-7.3	2	4.46284621103441E-4	-2.58924510980134E-5	7.60488670006111E-5
-7.3	2.2	3.37432469459904E-4	-3.82810240435257E-5	5.96562478275386E-5
-7.3	2.4	2.46623886990739E-4	-3.74730408424304E-5	1.56030660917443E-5
-7.3	2.6	1.81743569433284E-4	-1.69107636298766E-5	3.27064398985035E-6
-7.3	2.8	1.39781744566318E-4	-1.88072285778212E-6	1.81552837637642E-6
-7.3	3	1.13576447087676E-4	5.16284420658323E-7	2.10529333748733E-7
-7.3	3.2	9.699576345421E-5	2.00725110787049E-7	1.74116883098722E-8
-7.3	3.4	8.63981578386871E-5	7.08847334065391E-8	1.00981939978023E-8
-7.3	3.6	7.95333042931233E-5	2.22313629115517E-8	1.00005056104412E-8
-7.3	3.8	7.42234462351373E-5	2.92729554727369E-9	1.00000145792905E-8
-7.3	4	6.820203795268E-5	1.39554873166669E-10	1.0000002248591E-8
-7.3	4.2	5.99037924643518E-5	2.31786611771041E-12	1.00000001353434E-8
-7.3	4.4	4.91842292946622E-5	1.2558003369703E-14	1.00000000029976E-8
-7.3	4.6	3.72423521452593E-5	1.76625224044891E-17	1.00000000000244E-8
-7.3	4.8	2.58323294336187E-5	1.51761649758198E-21	1.00000000000001E-8
-7.3	5	1.63736805049415E-5	3.02932414806373E-22	1E-8
-7.2	-5	0.00287221615411457	1.40663872342755E-5	1.00000417602039E-8
-7.2	-4.8	0.0034407271771996	-3.95394343616421E-6	1.001375786254E-8
-7.2	-4.6	0.00390618176890258	-9.41696005585621E-6	1.16981185022375E-8
-7.2	-4.4	0.00422628816887948	9.39492425276522E-6	8.75843860504237E-8
-7.2	-4.2	0.00436961175292429	5.07361737511699E-5	1.31658511135013E-6
-7.2	-4	0.00432051367033959	1.49739995903456E-4	8.14982593224627E-6
-7.2	-3.8	0.00408946586810473	2.62185767036164E-4	2.01811713364141E-5
-7.2	-3.6	0.00371903811253562	3.33366011067043E-4	3.36450027811641E-5
-7.2	-3.4	0.0032762948929289	4.4886703320931E-4	8.55147318220773E-5
-7.2	-3.2	0.00283317890478862	6.12978317096412E-4	2.07766659917151E-4
-7.2	-3	0.00244621758780452	7.35093854403955E-4	3.94383036689935E-4
-7.2	-2.8	0.00214631523916994	9.33522843365353E-4	5.769079047388E-4
-7.2	-2.6	0.00194062203251742	0.00130397826897614	6.9591807031703E-4
-7.2	-2.4	0.00182027551155847	0.00136109214128227	0.00104223924975421
-7.2	-2.2	0.00176608626029034	0.00124199070204314	0.00176105229824722
-7.2	-2	0.0017487607316473	0.00147759061674676	0.00223568025147805
-7.2	-1.8	0.00172702078568875	0.00194051551328159	0.00217499647341587
-7.2	-1.6	0.00165086021996427	0.0019068561881267	0.0022647773307494
-7.2	-1.4	0.00147452698421462	0.00161614179801413	0.00268251106282835
-7.2	-1.2	0.00117582297527504	0.00150346240296425	0.00290685267838776
-7.2	-1	7.71304805976447E-4	0.00132671027017763	0.00283371057671551
-7.2	-0.8	3.17132657223491E-4	0.00108617553375254	0.00261925553324802
-7.2	-0.6	-1.07142594044555E-4	9.45957698718525E-4	0.00256773008400702
-7.2	-0.4	-4.25134413520703E-4	8.47086660863556E-4	0.00247695201921656
-7.2	-0.2	-5.88451594502049E-4	5.05044105063534E-4	0.00189149015024482
-7.2	0	-5.89032266125887E-4	2.56649143438659E-4	0.00126594388285824
-7.2	0.2	-4.55030318613412E-4	1.87575675506031E-4	9.5140130248469E-4
-7.2	0.4	-2.34913996150198E-4	1.30676971658884E-4	6.27140158046342E-4
-7.2	0.6	2.01792247278643E-5	6.69004749864949E-5	3.70031485982616E-4
-7.2	0.8	2.6714482792685E-4	1.14696251146805E-4	2.5822279012621E-4
-7.2	1	4.72978354489167E-4	2.88787055257732E-4	1.69069673383379E-4
-7.2	1.2	6.13409082405259E-4	2.31695595699299E-4	1.12348262212936E-4
-7.2	1.4	6.74219882334892E-4	3.59904744484629E-5	6.35319353593831E-5
-7.2	1.6	6.55880920791326E-4	-5.45002242058489E-7	1.28224275900542E-5
-7.2	1.8	5.76133790804009E-4	1.17415335681685E-5	2.94938341245709E-5
-7.2	2	4.65173963822446E-4	-1.14059185838336E-5	5.79091605063313E-5
-7.2	2.2	3.54256966586834E-4	-2.89093713106143E-5	4.01467081433788E-5
-7.2	2.4	2.64512315567263E-4	-3.66882087823773E-5	5.26312442367841E-7
-7.2	2.6	2.02590195523876E-4	-1.75537399775698E-5	1.03903827673168E-5
-7.2	2.8	1.64162723062856E-4	-9.6225353831434E-7	3.4308834134255E-6
-7.2	3	1.40933782097732E-4	1.26180275136073E-6	3.59680742503489E-7
-7.2	3.2	1.25974029961225E-4	4.43544309116507E-7	2.26470175501729E-8
-7.2	3.4	1.15234540096812E-4	1.69649398210889E-7	1.01666456376938E-8
-7.2	3.6	1.06447902330714E-4	5.4204755184949E-8	1.00010264505293E-8
-7.2	3.8	9.77674583084913E-5	7.09888920787955E-9	1.00001005983638E-8
-7.2	4	8.74996390034695E-5	3.33762805250002E-10	1.00000162309158E-8
-7.2	4.2	7.47281073529496E-5	5.38747355320069E-12	1.0000000977126E-8
-7.2	4.4	5.98635706490497E-5	2.72263832319942E-14	1.00000000216415E-8
-7.2	4.6	4.44595420536593E-5	2.88256689273973E-17	1.00000000001763E-8
-7.2	4.8	3.04059587580444E-5	1.27175821507849E-20	1.00000000000005E-8
-7.2	5	1.9087329647739E-5	2.25166534768762E-21	1E-8
-7.1	-5	0.00343171328137578	1.42711355172109E-5	1.00000447723156E-8
-7.1	-4.8	0.00410601635795156	-2.54143629796997E-6	1.00135130075239E-8
-7.1	-4.6	0.00465398358939157	-6.93683402591501E-6	1.16152532414965E-8
-7.1	-4.4	0.00502760226889695	1.446005701749E-5	8.24898642553225E-8
-7.1	-4.2	0.00519285927116393	6.54188289589241E-5	1.21321601728498E-6
-7.1	-4	0.00513282498819645	1.84390000688258E-4	7.36561067815537E-6
-7.1	-3.8	0.00485796390059111	3.16597908995256E-4	1.80998236293926E-5
-7.1	-3.6	0.00441429126252672	3.97687462478276E-4	3.58501254254528E-5
-7.1	-3.4	0.00387787885115001	5.20984946572166E-4	1.10850436925277E-4
-7.1	-3.2	0.00333455673313173	7.06116169338614E-4	2.70900975377288E-4
-7.1	-3	0.00285562286434045	8.52345109708161E-4	4.89122480801539E-4
-7.1	-2.8	0.00248262190822183	0.00108510363770364	6.9064217099276E-4
-7.1	-2.6	0.00222625040127808	0.00154941947612465	8.1217087769006E-4
-7.1	-2.4	0.00207447177124794	0.00169249866831814	0.00119585456830569
-7.1	-2.2	0.00200085607009289	0.00161760730396416	0.00204526209307422
-7.1	-2	0.00196782468580985	0.00188367118130133	0.00263795857534549
-7.1	-1.8	0.00192698229326333	0.0024351196450896	0.00263594611713039
-7.1	-1.6	0.00182361752589384	0.00243602056425636	0.00278102560690654
-7.1	-1.4	0.00161022794918401	0.00204341345341068	0.00326813281132837
-7.1	-1.2	0.00126592959320502	0.0017908707365347	0.00352555345557615
-7.1	-1	8.11523939660436E-4	0.0015159655835233	0.00342451354969159
-7.1	-0.8	3.09937158276384E-4	0.00122413721385227	0.00312481059440321
-7.1	-0.6	-1.51068378216374E-4	0.00105948916014208	0.00302195159139524
-7.1	-0.4	-4.87594088426467E-4	9.38130116039669E-4	0.00294420228974233
-7.1	-0.2	-6.47329640009739E-4	5.52215542658951E-4	0.0023555598773644
-7.1	0	-6.24188245645925E-4	2.84511601845798E-4	0.00166343741824124
-7.1	0.2	-4.54284732495485E-4	2.17817015451864E-4	0.00124733314068575
-7.1	0.4	-1.97334876435765E-4	1.39431001823257E-4	8.18467284116574E-4
-7.1	0.6	8.5311741989708E-5	6.41904352494177E-5	5.09462416188494E-4
-7.1	0.8	3.45032402041443E-4	1.32985715619158E-4	3.78474183026186E-4
-7.1	1	5.49144637318427E-4	3.33389783748988E-4	2.41832876677173E-4
-7.1	1.2	6.77985318647901E-4	2.84998132700265E-4	1.40533624568384E-4
-7.1	1.4	7.23357995601052E-4	8.56077073393763E-5	9.02071560089619E-5
-7.1	1.6	6.90727288421028E-4	3.57604637593077E-5	4.22251161241077E-5
-7.1	1.8	6.00722105413628E-4	3.77824139649334E-5	7.78911372555447E-6
-7.1	2	4.84429925507924E-4	1.38287828059838E-5	3.679934692178E-5
-7.1	2.2	3.72631743075765E-4	-9.62331687853377E-6	1.89620273268922E-5
-7.1	2.4	2.8524022905934E-4	-2.92641223431504E-5	1.63540340068587E-5
-7.1	2.6	2.27404202172622E-4	-1.53283515391358E-5	1.88741563988272E-5
-7.1	2.8	1.93328799027441E-4	1.35886522758113E-6	5.42264468468914E-6
-7.1	3	1.73501119102488E-4	2.68443523528211E-6	5.45885566846944E-7
-7.1	3.2	1.60153865846711E-4	9.22041408302915E-7	2.92092969343303E-8
-7.1	3.4	1.48844960373903E-4	3.82223678689743E-7	1.02533616907925E-8
-7.1	3.6	1.37377300232718E-4	1.23942826475087E-7	1.00026566307882E-8
-7.1	3.8	1.24387484685465E-4	1.61140753325749E-8	1.00006428521695E-8
-7.1	4	1.0892995013871E-4	7.44687657863738E-10	1.00001048535007E-8
-7.1	4.2	9.08806021771839E-5	1.15872109533802E-11	1.00000063126174E-8
-7.1	4.4	7.12795848639973E-5	5.30728310737368E-14	1.00000001398129E-8
-7.1	4.6	5.20368949457218E-5	3.03493461496369E-17	1.00000000011392E-8
-7.1	4.8	3.51328059247949E-5	1.80426169066703E-19	1.00000000000034E-8
-7.1	5	2.1856960316071E-5	1.55329678766491E-20	1E-8
-7	-5	0.00411168007379219	1.36094125802833E-5	1.00000610854897E-8
-7	-4.8	0.00491759740546738	-7.93550416994749E-7	1.00138957633596E-8
-7	-4.6	0.00557091768908344	-2.87068981491938E-6	1.15142938908598E-8
-7	-4.4	0.00601606792635501	2.18629652851586E-5	7.47017481755753E-8
-7	-4.2	0.006214711646589	8.43131158626258E-5	1.04511794380563E-6
-7	-4	0.00614708398433149	2.26426768346909E-4	6.06605150932679E-6
-7	-3.8	0.00582279099307722	3.81171883578098E-4	1.44028592579041E-5
-7	-3.6	0.00529178279865941	4.74776215243974E-4	3.59179531756844E-5
-7	-3.4	0.00464126453683888	6.09259927278955E-4	1.3590944565343E-4
-7	-3.2	0.00397428982257017	8.21141605357944E-4	3.37409858392112E-4
-7	-3	0.00338042045906096	9.95358666899748E-4	5.88169036355307E-4
-7	-2.8	0.00291434669458751	0.00126603714380424	8.1434735761599E-4
-7	-2.6	0.00259118306924553	0.00183568132488141	9.56456508113279E-4
-7	-2.4	0.0023950754478287	0.00209253123868997	0.00138495077785278
-7	-2.2	0.00229092147351692	0.00209204616113008	0.00237467951731355
-7	-2	0.00223156712359503	0.00239383019568191	0.00311210170375489
-7	-1.8	0.00216104350877931	0.00303156614016514	0.00317459087873868
-7	-1.6	0.00202045071232476	0.00307210671703418	0.00335606515718612
-7	-1.4	0.00176156881565359	0.00256084815251058	0.00390414188430959
-7	-1.2	0.00136563455590079	0.00212665587577091	0.00420090584154482
-7	-1	8.57755733336689E-4	0.00173295787843229	0.00407018142284436
-7	-0.8	3.06988849480779E-4	0.00139613001194517	0.00368134925313982
-7	-0.6	-1.9151359683352E-4	0.00119315990661303	0.0035172419296211
-7	-0.4	-5.46828945376328E-4	0.00102546226624836	0.00345879471992029
-7	-0.2	-7.0276293409294E-4	5.85410891352871E-4	0.00289141882001753
-7	0	-6.55090189442556E-4	2.97846955064334E-4	0.00212544115039165
-7	0.2	-4.48015965463503E-4	2.45642087321714E-4	0.00158629476839705
-7	0.4	-1.52991531065678E-4	1.50221150452738E-4	0.00105291202792303
-7	0.6	1.5782105846316E-4	5.82316900201296E-5	6.92513187922099E-4
-7	0.8	4.2995109015755E-4	1.5550966894997E-4	5.32546551479831E-4
-7	1	6.31191972476297E-4	3.86548400721716E-4	3.36100937993248E-4
-7	1.2	7.47026436006458E-4	3.45255853392251E-4	1.79877787347616E-4
-7	1.4	7.75884330297489E-4	1.47112102711506E-4	1.2151077197076E-4
-7	1.6	7.28586448390857E-4	8.62129031507997E-5	7.36318790101318E-5
-7	1.8	6.28644665767301E-4	7.58231137036754E-5	1.53010270425829E-5
-7	2	5.07767740021275E-4	5.02591567190052E-5	1.61201227145683E-5
-7	2.2	3.95933443090738E-4	2.09529375236961E-5	5.12297851881305E-7
-7	2.4	3.11611351542668E-4	-1.35093435608122E-5	3.23969385995208E-5
-7	2.6	2.58355205918729E-4	-9.12570990138497E-6	2.73944068830883E-5
-7	2.8	2.28875586508611E-4	5.83366380150084E-6	7.4744879751932E-6
-7	3	2.12411568468469E-4	5.18093367537209E-6	7.39391955506701E-7
-7	3.2	2.0031329817912E-4	1.80730627627255E-6	3.60492407021394E-8
-7	3.4	1.87731340624199E-4	8.10161782752167E-7	1.03484631292129E-8
-7	3.6	1.72601227271935E-4	2.65652620866603E-7	1.00099734218653E-8
-7	3.8	1.54185519734044E-4	3.4211795057251E-8	1.00037067831271E-8
-7	4	1.32464620272959E-4	1.54749287894254E-9	1.00006061533386E-8
-7	4.2	1.08254687310147E-4	2.2953578905888E-11	1.00000364933295E-8
-7	4.4	8.32971374929584E-5	9.09119173805895E-14	1.00000008082605E-8
-7	4.6	5.98486363923361E-5	-8.6573932909244E-18	1.00000000065856E-8
-7	4.8	3.99172153361478E-5	1.56300798690651E-18	1.00000000000197E-8
-7	5	2.46216546443761E-5	1.00095582790294E-19	1E-8
-6.9	-5	0.00493266582144493	1.22364429715395E-5	1.00001384369507E-8
-6.9	-4.8	0.00590090413732996	1.24663393753148E-6	1.00178864813917E-8
-6.9	-4.6	0.00668746062447872	2.98385594590771E-6	1.1580210536858E-8
-6.9	-4.4	0.00722709664796215	3.21441157378918E-5	7.05505053114017E-8
-6.9	-4.2	0.0074749830473552	1.07678553107534E-4	9.04371133268423E-7
-6.9	-4	0.00740651160973312	2.75998001648055E-4	4.80434618679798E-6
-6.9	-3.8	0.00702926099822678	4.56811901460996E-4	1.05345978710774E-5
-6.9	-3.6	0.00639753498716481	5.67427479029368E-4	3.52657630345944E-5
-6.9	-3.4	0.00561192310373507	7.18498915282442E-4	1.5859841510564E-4
-6.9	-3.2	0.00479621815666005	9.62824008916046E-4	3.9963057460014E-4
-6.9	-3	0.00406186430258899	0.00117051046871432	6.83115326823835E-4
-6.9	-2.8	0.0034792656921741	0.00148890825008673	9.44303680240552E-4
-6.9	-2.6	0.00306890336224669	0.00217581002438476	0.00113572335509464
-6.9	-2.4	0.00281064776374131	0.00256802905697898	0.00162577944801913
-6.9	-2.2	0.00265963453902563	0.00266755764699329	0.00275428816088932
-6.9	-2	0.00255830101115394	0.00301096653598951	0.00364644596853949
-6.9	-1.8	0.00244309121684122	0.00373394398783822	0.00377479277768111
-6.9	-1.6	0.00225170695427238	0.0038224406571805	0.0039784069541284
-6.9	-1.4	0.00193625845303878	0.00318099723306451	0.00459161592720402
-6.9	-1.2	0.00148069608084612	0.00252644836774629	0.00494555222816668
-6.9	-1	9.14179435167237E-4	0.0019944347529311	0.00478553974399939
-6.9	-0.8	3.10983425572178E-4	0.00162127811035324	0.00430063713418505
-6.9	-0.6	-2.27319033998857E-4	0.0013665645787409	0.00404957237048601
-6.9	-0.4	-6.03274099572791E-4	0.00112541211972533	0.00400102197086909
-6.9	-0.2	-7.56732922296775E-4	6.13242566792784E-4	0.00347646687226971
-6.9	0	-6.85046308921957E-4	3.00103243827287E-4	0.00263941145712587
-6.9	0.2	-4.4044076172867E-4	2.72802616137171E-4	0.00196632399483563
-6.9	0.4	-1.06403174685587E-4	1.64490304268137E-4	0.00133042981169148
-6.9	0.6	2.33616963513391E-4	5.04957543286881E-5	9.13129350909679E-4
-6.9	0.8	5.18973290913667E-4	1.83629468826733E-4	7.11308566499727E-4
-6.9	1	7.17929157434367E-4	4.47247856532328E-4	4.4802107680549E-4
-6.9	1.2	8.21347293703528E-4	4.10343193690049E-4	2.32193724647163E-4
-6.9	1.4	8.34518541047461E-4	2.20754370862847E-4	1.59508134906037E-4
-6.9	1.6	7.73648437703541E-4	1.52085304282776E-4	1.07271626121242E-4
-6.9	1.8	6.64919489617905E-4	1.26074309625746E-4	3.84896975850366E-5
-6.9	2	5.40349336604546E-4	9.75080748301682E-5	2.13194232768428E-6
-6.9	2.2	4.28896764825333E-4	6.31450708200576E-5	1.59302426228991E-5
-6.9	2.4	3.47574339089541E-4	1.14524078376143E-5	4.49072801832024E-5
-6.9	2.6	2.98481004765977E-4	1.9757206490914E-6	3.41669572507066E-5
-6.9	2.8	2.72989786828896E-4	1.33182282480887E-5	9.12330990566565E-6
-6.9	3	2.59158154634985E-4	9.23927845721768E-6	8.95495222580984E-7
-6.9	3.2	2.47425241687385E-4	3.34412293410599E-6	4.15817735626705E-8
-6.9	3.4	2.32489217197735E-4	1.61441727426715E-6	1.04494829927588E-8
-6.9	3.6	2.12440772050874E-4	5.33434196599486E-7	1.00450674270307E-8
-6.9	3.8	1.8728438682572E-4	6.78733373136749E-8	1.00191638977173E-8
-6.9	4	1.58092910059785E-4	2.98882036707945E-9	1.00031356714205E-8
-6.9	4.2	1.26765415916585E-4	4.16160617903924E-11	1.00001887828681E-8
-6.9	4.4	9.5807841508626E-5	1.31192695571384E-13	1.00000041811952E-8
-6.9	4.6	6.77987337025632E-5	-1.09315807598687E-16	1.00000000340678E-8
-6.9	4.8	4.46931035223055E-5	1.06199832721955E-17	1.00000000001021E-8
-6.9	5	2.73470384337231E-5	6.04570547906551E-19	1.00000000000001E-8
-6.8	-5	0.00591950809905606	1.04360066893483E-5	1.00004666456787E-8
-6.8	-4.8	0.00708630409875206	3.62337673998492E-6	1.00327495226594E-8
-6.8	-4.6	0.00803949754923517	1.0856051407462E-5	1.20864650125182E-8
-6.8	-4.4	0.00870186010041625	4.56420885059662E-5	7.78536423396687E-8
-6.8	-4.2	0.00901956693019233	1.35004808989102E-4	8.98193500101487E-7
-6.8	-4	0.00896078701019118	3.32103137048595E-4	4.23344034505494E-6
-6.8	-3.8	0.0085296351225674	5.43730274137726E-4	8.42853563009135E-6
-6.8	-3.6	0.0077850941039041	6.78425581612967E-4	3.67819678980906E-5
-6.8	-3.4	0.00684340838069985	8.53544334503194E-4	1.79156826364397E-4
-6.8	-3.2	0.00585263745971182	0.00113597570712366	4.51602512052476E-4
-6.8	-3	0.00494967186640774	0.00138570298440807	7.66870378108608E-4
-6.8	-2.8	0.00422313512253692	0.00177001524914846	0.00107866486663619
-6.8	-2.6	0.00369988606405539	0.00258656586303958	0.00135582468048909
-6.8	-2.4	0.00335537065399365	0.0031259174973634	0.0019316766510769
-6.8	-2.2	0.00313444941860305	0.00334118892672737	0.00318533149543396
-6.8	-2	0.00296904243361679	0.00373190894199633	0.00422174134911736
-6.8	-1.8	0.00278863723508188	0.0045434038286066	0.00441829540910878
-6.8	-1.6	0.00252866524178416	0.00469238802315647	0.00464472152283876
-6.8	-1.4	0.00214255393836142	0.00391415239868572	0.0053420178141173
-6.8	-1.2	0.00161719603637878	0.00300598433802371	0.00578180323324463
-6.8	-1	9.8509177600813E-4	0.00231786017345518	0.00559893201677025
-6.8	-0.8	3.24471766866324E-4	0.00191704253496689	0.00500849813323129
-6.8	-0.6	-2.5778915864955E-4	0.00160113095758488	0.00462938894366872
-6.8	-0.4	-6.58155045211916E-4	0.00126244044611793	0.00456311374812852
-6.8	-0.2	-8.12279416989927E-4	6.53892981051238E-4	0.00409140195607592
-6.8	0	-7.18571877418689E-4	3.02012772481677E-4	0.00319620008186604
-6.8	0.2	-4.36973689414795E-4	3.03409272411832E-4	0.00239174467984283
-6.8	0.4	-6.3113437213554E-5	1.84095923051626E-4	0.00165411639026428
-6.8	0.6	3.07894736513522E-4	4.45883324613655E-5	0.00116538998154281
-6.8	0.8	6.08853257679149E-4	2.19732260342536E-4	9.03316697163991E-4
-6.8	1	8.08277351570415E-4	5.14047054423953E-4	5.69437987132908E-4
-6.8	1.2	9.02300390637871E-4	4.78150576114557E-4	2.95700349671153E-4
-6.8	1.4	9.02911164122696E-4	3.06689010757108E-4	2.05526546005249E-4
-6.8	1.6	8.3136845298836E-4	2.33931198024959E-4	1.44113799256092E-4
-6.8	1.8	7.16068475965959E-4	1.8791917987359E-4	6.13141902861394E-5
-6.8	2	5.88944133722356E-4	1.54360691705701E-4	1.73081306916888E-5
-6.8	2.2	4.77810566302475E-4	1.16064182077978E-4	2.63393391896935E-5
-6.8	2.4	3.98436158460161E-4	4.54743362343574E-5	5.1762291259976E-5
-6.8	2.6	3.51890556014968E-4	1.8579025438118E-5	3.75438214226587E-5
-6.8	2.8	3.28619666504369E-4	2.46499419628753E-5	9.92332361569396E-6
-6.8	3	3.15723757200415E-4	1.53678321660104E-5	9.70685742810989E-7
-6.8	3.2	3.02752803579576E-4	5.84383241032442E-6	4.42780230042253E-8
-6.8	3.4	2.83882319055645E-4	3.02226569364189E-6	1.06135930192191E-8
-6.8	3.6	2.57326700246574E-4	1.00289045870283E-6	1.020154418722E-8
-6.8	3.8	2.23899194455516E-4	1.25690955447658E-7	1.00886985360555E-8
-6.8	4	1.85898441937977E-4	5.35183532982503E-9	1.00145152477851E-8
-6.8	4.2	1.46427671999152E-4	6.8490646471961E-11	1.0000873889921E-8
-6.8	4.4	1.08803126981685E-4	1.46310702633693E-13	1.0000019355063E-8
-6.8	4.6	7.58830555090298E-5	-1.42321776603113E-17	1.00000001577023E-8
-6.8	4.8	4.94722542117109E-5	6.28416426497187E-17	1.00000000004727E-8
-6.8	5	3.00598262817394E-5	3.42793914657899E-18	1.00000000000005E-8
-6.7	-5	0.00710299059827801	8.54498545760275E-6	1.00017778140937E-8
-6.7	-4.8	0.00851099084882167	6.47743339368953E-6	1.00799477660169E-8
-6.7	-4.6	0.00967029102320649	2.09940546539849E-5	1.34854253054103E-8
-6.7	-4.4	0.0104891625167269	6.23448963963881E-5	1.05732736423733E-7
-6.7	-4.2	0.0109020658904092	1.6489540676851E-4	1.13757758804626E-6
-6.7	-4	0.0108673401021748	3.92667895439335E-4	5.01463816533063E-6
-6.7	-3.8	0.0103840358460897	6.41427165885311E-4	1.01801912480629E-5
-6.7	-3.6	0.00951606537170474	8.09919254888546E-4	4.43787485376153E-5
-6.7	-3.4	0.00839753978167861	0.0010182929186978	2.01102184589518E-4
-6.7	-3.2	0.00720417537935949	0.00134523107031606	4.92811341094384E-4
-6.7	-3	0.00610165145863691	0.00165042356496037	8.37871168659916E-4
-6.7	-2.8	0.00519913325084246	0.00212788881200719	0.00122016206412785
-6.7	-2.6	0.0045309137604031	0.00308665976364841	0.00162158722702957
-6.7	-2.4	0.00406828418556037	0.00377359329106177	0.00230882450040991
-6.7	-2.2	0.00374610938924877	0.00410686224025824	0.00366353896966056
-6.7	-2	0.00348666179055504	0.00454951840101618	0.00481831004988469
-6.7	-1.8	0.00321394839609462	0.00545942428410676	0.00509567501283254
-6.7	-1.6	0.00286267809324849	0.0056850384484723	0.00536575306928033
-6.7	-1.4	0.00238847549204409	0.00476678304246954	0.00617340693794808
-6.7	-1.2	0.00178090977971287	0.00357880202780801	0.00673248332756722
-6.7	-1	0.00107450712229699	0.00271888016586287	0.00654520587276952
-6.7	-0.8	3.49729117540421E-4	0.00229611183058275	0.00584388433129644
-6.7	-0.6	-2.82567223208261E-4	0.00191580467729224	0.00528946554281727
-6.7	-0.4	-7.13162237487677E-4	0.00146503409597714	0.00516225904101434
-6.7	-0.2	-8.73042872725121E-4	7.3344932962605E-4	0.00473284865215922
-6.7	0	-7.60852157122751E-4	3.21525537460948E-4	0.00379601814834261
-6.7	0.2	-4.4363920586695E-4	3.44697296146788E-4	0.00287300111438281
-6.7	0.4	-2.90690086278783E-5	2.12150008580916E-4	0.00203097547658274
-6.7	0.6	3.7576151927401E-4	4.62287866671516E-5	0.00144840075269447
-6.7	0.8	6.9660914938187E-4	2.66985414106932E-4	0.00110088705864158
-6.7	1	9.01750045533826E-4	5.85557553102404E-4	6.91161281248914E-4
-6.7	1.2	9.92114456456075E-4	5.47093995182647E-4	3.65520346832642E-4
-6.7	1.4	9.85841491024954E-4	4.04777334285898E-4	2.59481088126132E-4
-6.7	1.6	9.08565188967969E-4	3.31094071159743E-4	1.85007122877239E-4
-6.7	1.8	7.90177428097563E-4	2.59610952182361E-4	8.34785433514068E-5
-6.7	2	6.62004101529255E-4	2.18725245606272E-4	2.96051507435058E-5
-6.7	2.2	5.50634312333577E-4	1.77619909234222E-4	3.19567293612833E-5
-6.7	2.4	4.71016901618275E-4	8.74067047809158E-5	5.22173260809277E-5
-6.7	2.6	4.23936229831265E-4	4.08882161571833E-5	3.67507682038319E-5
-6.7	2.8	3.9964180119197E-4	4.04541200621933E-5	9.65280172945642E-6
-6.7	3	3.84728899106265E-4	2.39667716471862E-5	9.43056955311698E-7
-6.7	3.2	3.67977373594015E-4	9.64418562248201E-6	4.34435862780796E-8
-6.7	3.4	3.42958973935031E-4	5.31114576923398E-6	1.11189131477261E-8
-6.7	3.6	3.07913871656244E-4	1.76413983649169E-6	1.08279863143315E-8
-6.7	3.8	2.64455126077266E-4	2.17003798581912E-7	1.03674017616264E-8
-6.7	4	2.16178999026581E-4	8.86021915768895E-9	1.00601261792806E-8
-6.7	4.2	1.67471383864312E-4	1.01389351371835E-10	1.00036198947104E-8
-6.7	4.4	1.22476788319597E-4	1.06133490428236E-13	1.00000801740454E-8
-6.7	4.6	8.42733134299939E-5	2.17720718157947E-15	1.00000006532466E-8
-6.7	4.8	5.44076560373485E-5	3.38565785482247E-16	1.00000000019581E-8
-6.7	5	3.28921847609761E-5	1.82586319280305E-17	1.00000000000022E-8
-6.6	-5	0.008521480631995	6.87296748487375E-6	1.00066498089376E-8
-6.6	-4.8	0.0102208755602664	1.0014452005037E-5	1.02272003570533E-8
-6.6	-4.6	0.0116324774705883	3.36111092875444E-5	1.67275339909512E-8
-6.6	-4.4	0.0126473689717142	8.18012017315063E-5	1.66125214618715E-7
-6.6	-4.2	0.0131854911027534	1.9523334383677E-4	1.74207970100639E-6
-6.6	-4	0.0131926971383583	4.55088060707132E-4	7.80931282915778E-6
-6.6	-3.8	0.0126613566798372	7.49117996476142E-4	1.77876616477007E-5
-6.6	-3.6	0.0116605485049058	9.63208217835197E-4	6.19882512666683E-5
-6.6	-3.4	0.0103443706734099	0.00121524938316002	2.30347570785676E-4
-6.6	-3.2	0.00891934794340332	0.00159536148497365	5.29512754727589E-4
-6.6	-3	0.00758294603391314	0.00197598534678356	9.02432211623168E-4
-6.6	-2.8	0.00646691737881011	0.00258158736876584	0.00137717648183224
-6.6	-2.6	0.005614070687166	0.0036947063991114	0.00193737544698908
-6.6	-2.4	0.0049923084250828	0.00451930899511033	0.00275573517812889
-6.6	-2.2	0.00452773649479881	0.0049586631004968	0.00418103671879648
-6.6	-2	0.00413503285803455	0.00545660768029074	0.00542479832150462
-6.6	-1.8	0.00373522582816056	0.00648164065165859	0.00581474059102759
-6.6	-1.6	0.00326437022933969	0.00680100126019364	0.00616813923668717
-6.6	-1.4	0.00268106094189822	0.00574105627925809	0.00710652957314781
-6.6	-1.2	0.00197669922525709	0.00425514663683082	0.00781339255574595
-6.6	-1	0.00118578636646322	0.00320966717469524	0.00765605743102123
-6.6	-0.8	3.88687256852186E-4	0.00276449811989443	0.00685311131752046
-6.6	-0.6	-3.01391466883335E-4	0.00232327901067061	0.00608584949636864
-6.6	-0.4	-7.69944778311389E-4	0.00176033898837437	0.00584491091901846
-6.6	-0.2	-9.42574320474782E-4	8.81837362219214E-4	0.00541997812728973
-6.6	0	-8.16944165889695E-4	3.81575085394374E-4	0.00445087893907639
-6.6	0.2	-4.66221230234891E-4	4.07071944560037E-4	0.00342399070276783
-6.6	0.4	-9.75993531040572E-6	2.53787117064924E-4	0.00246979058693451
-6.6	0.6	4.33057814672254E-4	6.27790157412363E-5	0.00176675917132975
-6.6	0.8	7.80245309957645E-4	3.28972596494011E-4	0.00130312117600852
-6.6	1	9.99012405744884E-4	6.61063503966273E-4	8.06726711797604E-4
-6.6	1.2	0.00109424910810184	6.16549262406222E-4	4.3620040777688E-4
-6.6	1.4	0.00108936884626762	5.14329102610842E-4	3.20375945718582E-4
-6.6	1.6	0.00101341580123351	4.41300359649111E-4	2.30292714791604E-4
-6.6	1.8	8.968098071981E-4	3.38028780369824E-4	1.0463160176643E-4
-6.6	2	7.69571772829728E-4	2.87607037882246E-4	3.93584966699265E-5
-6.6	2.2	6.56952906897869E-4	2.4469778876051E-4	3.38209522013222E-5
-6.6	2.4	5.73671708386218E-4	1.35310364711904E-4	4.73024683836579E-5
-6.6	2.6	5.21296009933196E-4	6.86700435802597E-5	3.23351651592377E-5
-6.6	2.8	4.90983306488476E-4	6.09103965075271E-5	8.44305347149582E-6
-6.6	3	4.69574010535059E-4	3.51584800913593E-5	8.25177121712785E-7
-6.6	3.2	4.45348829314281E-4	1.50251179425337E-5	3.98178692289119E-8
-6.6	3.4	4.11206256783652E-4	8.75454484315599E-6	1.29132085191875E-8
-6.6	3.6	3.65238844154566E-4	2.90138332723049E-6	1.30631136672225E-8
-6.6	3.8	3.09746496712912E-4	3.48883813833105E-7	1.1361827662457E-8
-6.6	4	2.49601267580856E-4	1.35318048748645E-8	1.02228680782447E-8
-6.6	4.2	1.90483623957578E-4	1.34680724233337E-10	1.00134177657239E-8
-6.6	4.4	1.37346665308278E-4	9.77647331960334E-14	1.00002971789622E-8
-6.6	4.6	9.34138650352901E-5	1.57961804556769E-14	1.00000024213715E-8
-6.6	4.8	5.98652365393293E-5	1.69369946705877E-15	1.00000000072579E-8
-6.6	5	3.61315809396679E-5	9.13841678928729E-17	1.0000000000008E-8
-6.5	-5	0.010222308252213	5.64250987329841E-6	1.00231495687313E-8
-6.5	-4.8	0.0122721920754737	1.444069395932E-5	1.06774879405032E-8
-6.5	-4.6	0.0139897790283392	4.87983636978485E-5	2.41319359182114E-8
-6.5	-4.4	0.0152460796645023	1.03158587557598E-4	2.77777417300709E-7
-6.5	-4.2	0.0159437536442933	2.23663602491736E-4	2.85380812837407E-6
-6.5	-4	0.0160136580653147	5.1712530408942E-4	1.33102906056128E-5
-6.5	-3.8	0.0154400178076757	8.66537563640044E-4	3.29801971340405E-5
-6.5	-3.6	0.014297398871022	0.0011392320943548	9.23983534873975E-5
-6.5	-3.4	0.012761935940381	0.0014460975414106	2.72694196850199E-4
-6.5	-3.2	0.01107384528215	0.00189231896417811	5.72380832997812E-4
-6.5	-3	0.00946498066647497	0.00237601967394116	9.73395707680346E-4
-6.5	-2.8	0.0080914044344942	0.00314926967684504	0.00156207362633447
-6.5	-2.6	0.00700553108219901	0.00442744806738126	0.00230747366588522
-6.5	-2.4	0.00617316870491434	0.00537246451939112	0.00326691315369586
-6.5	-2.2	0.0055139448710078	0.00589465257118922	0.00473215423446106
-6.5	-2	0.00493830726539592	0.006450895317826	0.00604548876450302
-6.5	-1.8	0.00436797089470805	0.00761187413832917	0.00660266039813032
-6.5	-1.6	0.00374303820700205	0.00803848591800343	0.00709163198803882
-6.5	-1.4	0.00302579810734597	0.00683569775518532	0.00816411295949594
-6.5	-1.2	0.00220804343287753	0.00504254979447758	0.00903296521241058
-6.5	-1	0.00132136744253723	0.00379884390817332	0.00895354303694362
-6.5	-0.8	4.42953017490275E-4	0.00332172876233739	0.00808150172455967
-6.5	-0.6	-3.13753986719696E-4	0.00282841154240447	0.00708923899433548
-6.5	-0.4	-8.29475451135047E-4	0.00216946321699519	0.00667831342183699
-6.5	-0.2	-0.00102347984447783	0.00112754075446231	0.00619164018406757
-6.5	0	-8.90788433553887E-4	5.06214463536822E-4	0.00518369895587668
-6.5	0.2	-5.0922358957761E-4	5.03234989315198E-4	0.00406028035602875
-6.5	0.4	-9.20033856098459E-6	3.16436026275063E-4	0.00297819579818245
-6.5	0.6	4.77287240968211E-4	1.02455465638634E-4	0.00212609141667384
-6.5	0.8	8.59521402172866E-4	4.09376036373708E-4	0.00151396613348086
-6.5	1	0.00110242532182725	7.41052546378843E-4	9.15283540716739E-4
-6.5	1.2	0.00121367446159557	6.87082866698252E-4	5.05860201766729E-4
-6.5	1.4	0.00122085066613119	6.33932382839202E-4	3.88201577160189E-4
-6.5	1.6	0.00115526223312917	5.60579508731503E-4	2.80365269590326E-4
-6.5	1.8	0.00104668623676335	4.18726325246098E-4	1.24884446256689E-4
-6.5	2	9.2292952764974E-4	3.57214635079995E-4	4.69496858097259E-5
-6.5	2.2	8.07678446229158E-4	3.13480395693568E-4	3.33522006245688E-5
-6.5	2.4	7.16095843207917E-4	1.86772240033022E-4	3.95064946664373E-5
-6.5	2.6	6.51896362175833E-4	1.01243047821249E-4	2.60311730973476E-5
-6.5	2.8	6.08648685449405E-4	8.55481624699664E-5	6.7498045736058E-6
-6.5	3	5.74542656203798E-4	4.8624612851357E-5	6.61653881160856E-7
-6.5	3.2	5.37836765389306E-4	2.20834443262974E-5	3.58265016456285E-8
-6.5	3.4	4.90726718015966E-4	1.3524271409027E-5	1.87042845608314E-8
-6.5	3.6	4.30905893446731E-4	4.45846642170438E-6	2.01553453797757E-8
-6.5	3.8	3.61119758046999E-4	5.21959890810459E-7	1.45170073359186E-8
-6.5	4	2.87370610682284E-4	1.90797660297732E-8	1.0739225964623E-8
-6.5	4.2	2.16557034084244E-4	1.67003699313945E-10	1.00445050743695E-8
-6.5	4.4	1.54376743329056E-4	7.76526956000604E-13	1.00009857059617E-8
-6.5	4.6	1.04116332393644E-4	8.01294808164256E-14	1.00000080313906E-8
-6.5	4.8	6.64932352450321E-5	7.93421705736373E-15	1.00000000240735E-8
-6.5	5	4.02692214751051E-5	4.29819088353582E-16	1.00000000000265E-8
-6.4	-5	0.0122626758431367	4.96292473476897E-6	1.0073408338165E-8
-6.4	-4.8	0.0147325558244695	1.98857208612961E-5	1.19776762768453E-8
-6.4	-4.6	0.0168181393283414	6.64403838704179E-5	4.1387636539147E-8
-6.4	-4.4	0.0183672516866493	1.25376100320951E-4	4.74033314951497E-7
-6.4	-4.2	0.0192626707128281	2.4833149793535E-4	4.64524510880007E-6
-6.4	-4	0.0194180774913569	5.77894852424427E-4	2.22045089496794E-5
-6.4	-3.8	0.01880840926731	9.94876458863769E-4	5.70219984823602E-5
-6.4	-3.6	0.0175142363853123	0.00133977335536588	1.36481371081E-4
-6.4	-3.4	0.0157357788623793	0.00171340020705699	3.31249132340869E-4
-6.4	-3.2	0.0137496092445263	0.00224487529908882	6.31926705653587E-4
-6.4	-3	0.0118242140335453	0.00286705275268189	0.00106574763311147
-6.4	-2.8	0.0101413860623806	0.00384733497976442	0.00178743383065912
-6.4	-2.6	0.00876424207998683	0.0052986412290433	0.00273567439130949
-6.4	-2.4	0.00765830410624507	0.00634380041872383	0.00383827304127303
-6.4	-2.2	0.00674004185471654	0.00692035123551427	0.00532024783392556
-6.4	-2	0.00592037704269566	0.00753973192983266	0.00670303525131604
-6.4	-1.8	0.00512661415375739	0.00885602677960918	0.00750047061309738
-6.4	-1.6	0.00430634721694793	0.00939398165737421	0.00818193755066699
-6.4	-1.4	0.00342634256860491	0.00804805988583789	0.0093722899528108
-6.4	-1.2	0.00247680423363423	0.00594795139767941	0.010398583589401
-6.4	-1	0.00148266040086876	0.00449331319075181	0.0104504051356133
-6.4	-0.8	5.13924646899193E-4	0.0039636486515008	0.00956581253353319
-6.4	-0.6	-3.18504494269117E-4	0.00342989811634768	0.00836796608847869
-6.4	-0.4	-8.91371880922956E-4	0.00270520893623	0.00773083820931457
-6.4	-0.2	-0.00111650986138481	0.00149287461831	0.00709494495435034
-6.4	0	-9.84152056216461E-4	7.16455572867567E-4	0.00602504338145033
-6.4	0.2	-5.74766295130208E-4	6.46584133252049E-4	0.00480004617231816
-6.4	0.4	-2.88763826180796E-5	4.0931724611807E-4	0.0035617104618261
-6.4	0.6	5.08526648031604E-4	1.73453669349124E-4	0.00252723773546308
-6.4	0.8	9.36642813384493E-4	5.11841277231714E-4	0.0017373540824453
-6.4	1	0.00121645660524749	8.27455342817692E-4	0.00102284495047647
-6.4	1.2	0.00135697097480514	7.60473516964419E-4	5.79972549094771E-4
-6.4	1.4	0.00138873614994921	7.61575571776272E-4	4.66040622008747E-4
-6.4	1.6	0.00134414728772739	6.83711915325564E-4	3.36728004782313E-4
-6.4	1.8	0.00125105198282176	4.96471205865144E-4	1.45785311809286E-4
-6.4	2	0.00113391235746582	4.23345121216199E-4	5.33075651516701E-5
-6.4	2.2	0.0010144214416768	3.79903824674345E-4	3.20700903282338E-5
-6.4	2.4	9.08839960855199E-4	2.39228826087587E-4	3.19207504657047E-5
-6.4	2.6	8.24612577962996E-4	1.37491691477253E-4	2.01371157194864E-5
-6.4	2.8	7.59601238087925E-4	1.13165408608715E-4	5.19055865052735E-6
-6.4	3	7.04828490210337E-4	6.35209699503473E-5	5.13630747692923E-7
-6.4	3.2	6.49254613983102E-4	3.05940937401456E-5	3.57114325672935E-8
-6.4	3.4	5.84413469730228E-4	1.95656936609755E-5	3.51665583877088E-8
-6.4	3.6	5.07276834789769E-4	6.39925479254605E-6	4.01386604908098E-8
-6.4	3.8	4.20653623214252E-4	7.27276163318943E-7	2.34068052461219E-8
-6.4	4	3.31387665765755E-4	2.5110516636937E-8	1.21940759605652E-8
-6.4	4.2	2.47417442073025E-4	2.31635994609715E-10	1.01320942532377E-8
-6.4	4.4	1.75076182453815E-4	4.72445163240935E-12	1.00029256459225E-8
-6.4	4.6	1.17633749783968E-4	3.47334238772355E-13	1.00000238377427E-8
-6.4	4.8	7.52763402245242E-5	3.49231290744977E-14	1.00000000714519E-8
-6.4	5	4.60388016905345E-5	1.89989143294914E-15	1.00000000000788E-8
-6.3	-5	0.0147099514193892	4.83625275424446E-6	1.02100806352022E-8
-6.3	-4.8	0.0176812923705128	2.63385070769605E-5	1.54179989638655E-8
-6.3	-4.6	0.0202060706859066	8.6182434958129E-5	8.1352670109869E-8
-6.3	-4.4	0.0221055431021733	1.4760943164546E-4	8.1647413215776E-7
-6.3	-4.2	0.023240269630305	2.68724170039735E-4	7.31162787505316E-6
-6.3	-4	0.023505063631766	6.38650551796707E-4	3.49769191746751E-5
-6.3	-3.8	0.0228648896708077	0.00113753375708399	9.03216510790932E-5
-6.3	-3.6	0.0214071388834963	0.00156904474900375	1.93096963329472E-4
-6.3	-3.4	0.0193582648612737	0.00202303519128258	4.05534803054242E-4
-6.3	-3.2	0.0170337672951657	0.00266637905549996	7.14862475429658E-4
-6.3	-3	0.0147407878378097	0.00346878639561983	0.00119208598629967
-6.3	-2.8	0.012688069586946	0.00469013583804497	0.00206248708959442
-6.3	-2.6	0.0109505641898997	0.00631879666419677	0.00322426707948249
-6.3	-2.4	0.00949578345902762	0.00744563302651465	0.00447082986463827
-6.3	-2.2	0.00824131032835151	0.00805115164834887	0.00596129338909373
-6.3	-2	0.00710450923473031	0.0087432788372793	0.00743471258936988
-6.3	-1.8	0.00602440587888487	0.010225631832625	0.00855136554888576
-6.3	-1.6	0.00496035242153307	0.0108638895596401	0.00948000794099874
-6.3	-1.4	0.0038845738004132	0.00937700892357096	0.0107598503445257
-6.3	-1.2	0.00278328555243355	0.00698074075537919	0.011923320161524
-6.3	-1	0.00167014387351997	0.005301793677038	0.0121553369734679
-6.3	-0.8	6.02998278275015E-4	0.004687681881528	0.0113290503233009
-6.3	-0.6	-3.13460304649956E-4	0.00412512536076918	0.00996769574082087
-6.3	-0.4	-9.53282848761742E-4	0.00337302952034113	0.00904859577410531
-6.3	-0.2	-0.00121973466325375	0.00199144481119196	0.00817031410837494
-6.3	0	-0.00109566044067155	0.00102738046655319	0.00700787018104367
-6.3	0.2	-6.61578709507941E-4	8.49383029972464E-4	0.00566526699844638
-6.3	0.4	-6.68189244345337E-5	5.42167054297603E-4	0.00422515602655181
-6.3	0.6	5.30167701419135E-4	2.83213108561467E-4	0.00296422562685227
-6.3	0.8	0.00101673710169994	6.40109643717899E-4	0.00197409068688876
-6.3	1	0.00134784339268119	9.23588248109249E-4	0.00114152864912138
-6.3	1.2	0.00153215701250122	8.39667271321554E-4	6.71557265621229E-4
-6.3	1.4	0.00160206675066971	8.95198772051741E-4	5.5996838750874E-4
-6.3	1.6	0.00159003123601628	8.05237793890741E-4	4.02158846759363E-4
-6.3	1.8	0.00152069535452936	5.6631063058035E-4	1.70828621179412E-4
-6.3	2	0.00141385161383753	4.82126572909684E-4	6.06442080548676E-5
-6.3	2.2	0.00128849849557788	4.40238645730047E-4	3.16499176634585E-5
-6.3	2.4	0.00116250063713589	2.90241717283885E-4	2.73682012374175E-5
-6.3	2.6	0.00104871127048354	1.75922350926216E-4	1.67806691751245E-5
-6.3	2.8	9.51465633682528E-4	1.41951181669889E-4	4.34520147561356E-6
-6.3	3	8.66455609319967E-4	7.85400795746704E-5	4.39525827839225E-7
-6.3	3.2	7.84328651863993E-4	3.99134633324356E-5	4.59272980438726E-8
-6.3	3.4	6.96096083769982E-4	2.64929745866337E-5	7.64201459503288E-8
-6.3	3.6	5.9763606820576E-4	8.58377577487378E-6	9.00454063229232E-8
-6.3	3.8	4.9130669033842E-4	9.48434571088896E-7	4.56078290013311E-8
-6.3	4	3.84362629725614E-4	3.205736890359E-8	1.58273522731826E-8
-6.3	4.2	2.85504233421161E-4	4.77090368271604E-10	1.03508353937383E-8
-6.3	4.4	2.01553361210433E-4	2.01161928919384E-11	1.00077703612846E-8
-6.3	4.6	1.35697612785891E-4	1.37295071550084E-12	1.00000633117882E-8
-6.3	4.8	8.75629293789624E-5	1.44597578728109E-13	1.00000001897726E-8
-6.3	5	5.44378964696281E-5	7.89238074408367E-15	1.00000000002093E-8
-6.2	-5	0.0176412856767099	5.18571971657958E-6	1.05403714778402E-8
-6.2	-4.8	0.0212089591298026	3.36254101395729E-5	2.36147466519505E-8
-6.2	-4.6	0.0242541207752376	1.07494849647022E-4	1.69593306238991E-7
-6.2	-4.4	0.0265677753917194	1.69700531125972E-4	1.41500600516326E-6
-6.2	-4.2	0.0279862813062975	2.86401788795207E-4	1.10597257781502E-5
-6.2	-4	0.0283844958013136	7.03151924159258E-4	5.1607509661977E-5
-6.2	-3.8	0.0277172674024021	0.00130042761306076	1.31862409235093E-4
-6.2	-3.6	0.0260799893578733	0.0018350767005478	2.59497459721304E-4
-6.2	-3.4	0.023727700664002	0.00238654273640001	4.92779791941344E-4
-6.2	-3.2	0.0210174819386067	0.00317594788049205	8.23654651259943E-4
-6.2	-3	0.0182971510631296	0.00420366178360764	0.00136064536993104
-6.2	-2.8	0.0158036095030541	0.00569007221284159	0.00239192422841861
-6.2	-2.6	0.0136248965831081	0.00749581841070122	0.00377326708694773
-6.2	-2.4	0.0117332080841386	0.00869236066533799	0.00517073223411966
-6.2	-2.2	0.010052311360217	0.00931320595250178	0.00668194647160379
-6.2	-2	0.00851307372810429	0.0100952154956728	0.00828336450800343
-6.2	-1.8	0.00707349794387991	0.0117389753857816	0.00978727867271519
-6.2	-1.6	0.00570980230875472	0.0124473099860432	0.0110105239859148
-6.2	-1.4	0.00440097796637455	0.0108261985338014	0.012352797144697
-6.2	-1.2	0.00312659189910485	0.00815589616397734	0.0136269598780129
-6.2	-1	0.00188366183763242	0.00623928714771331	0.0140770411838004
-6.2	-0.8	7.11833663003502E-4	0.00549953217371689	0.0133764562685194
-6.2	-0.6	-2.95096651425755E-4	0.00491678727501904	0.0118952062016847
-6.2	-0.4	-0.00101045725263697	0.00417462024154845	0.0106389989373773
-6.2	-0.2	-0.00132795636190306	0.00262851465713413	0.00944026504841433
-6.2	0	-0.00122008470498983	0.00144755858213626	0.00816081391740159
-6.2	0.2	-7.64258055217045E-4	0.00112130272839619	0.00667850447011935
-6.2	0.4	-1.16958762938784E-4	7.23531247524676E-4	0.00497388275930113
-6.2	0.6	5.49351139246333E-4	4.37963745385547E-4	0.00342872312654373
-6.2	0.8	0.00110800313051198	7.98419980515612E-4	0.0022241257342244
-6.2	1	0.00150542271472071	0.00103402188647868	0.00128680983802163
-6.2	1.2	0.00174819455315762	9.28856766252594E-4	7.9574734558343E-4
-6.2	1.4	0.00186966761633434	0.00103359394875751	6.75096206751081E-4
-6.2	1.6	0.00190170278306874	9.20807420817699E-4	4.7889997928172E-4
-6.2	1.8	0.00186465201397037	6.24961279900551E-4	2.04718045142355E-4
-6.2	2	0.00177219419113798	5.31037735731354E-4	7.27531155771212E-5
-6.2	2.2	0.00163961844573541	4.9174471197163E-4	3.41821077298498E-5
-6.2	2.4	0.00148661690867084	3.37714148295295E-4	2.79016156344407E-5
-6.2	2.6	0.00133305056181127	2.14784904963369E-4	1.73910919548714E-5
-6.2	2.8	0.00119205258753677	1.69831731972833E-4	4.60361588206503E-6
-6.2	3	0.00106608188499251	9.21565836030939E-5	4.80137513542113E-7
-6.2	3.2	9.48693945994133E-4	4.89964079357832E-5	7.58032504194688E-8
-6.2	3.4	8.30635169296136E-4	3.35744599503045E-5	1.67629661798058E-7
-6.2	3.6	7.06307256193839E-4	1.0789198223531E-5	2.00243039516119E-7
-6.2	3.8	5.77009800361102E-4	1.17448680702884E-6	9.46275989697812E-8
-6.2	4	4.49867104059355E-4	4.34435594300118E-8	2.38495679145214E-8
-6.2	4.2	3.33987075882041E-4	1.34425195286755E-9	1.08338117379238E-8
-6.2	4.4	2.36512475560923E-4	7.00432157348842E-11	1.00184673997402E-8
-6.2	4.6	1.60508810679998E-4	5.08192613611347E-12	1.00001504697333E-8
-6.2	4.8	1.05059000882657E-4	5.63316061903884E-13	1.00000004510225E-8
-6.2	5	6.6727380079396E-5	3.08127471727747E-14	1.00000000004973E-8
-6.1	-5	0.0211425825168911	5.89634267026917E-6	1.12471857512784E-8
-6.1	-4.8	0.0254160998005231	4.1454284978152E-5	4.10252031439236E-8
-6.1	-4.6	0.0290735022355837	1.29857528710472E-4	3.49327395118469E-7
-6.1	-4.4	0.031871552661667	1.92642855269167E-4	2.44736861590581E-6
-6.1	-4.2	0.0336208490212192	3.05395408900771E-4	1.61206566968845E-5
-6.1	-4	0.0341758729952933	7.77541164339464E-4	7.14087247620984E-5
-6.1	-3.8	0.0334817716466734	0.00149176496925588	1.7888088279648E-4
-6.1	-3.6	0.0316434927572973	0.00215028870492325	3.31929236050019E-4
-6.1	-3.4	0.0289472938790068	0.00282239499319509	5.90192255380479E-4
-6.1	-3.2	0.0257947705676374	0.00379843502006232	9.5872191687301E-4
-6.1	-3	0.0225767215741821	0.00509546476171214	0.00157614657419717
-6.1	-2.8	0.0195596788515975	0.00685785485969778	0.002777158044775
-6.1	-2.6	0.0168463030496631	0.00883649439684263	0.00438039368567458
-6.1	-2.4	0.0144165724364392	0.0101013784413517	0.00594641348009927
-6.1	-2.2	0.0122061360537135	0.0107426318687093	0.00751365672092953
-6.1	-2	0.0101672658005053	0.0116407211080809	0.00928783892368305
-6.1	-1.8	0.00828511224893042	0.0134217473683626	0.0112205969429321
-6.1	-1.6	0.00655863189979851	0.0141498328230978	0.0127747689978584
-6.1	-1.4	0.0049752877098202	0.0124073792695289	0.0141670984524356
-6.1	-1.2	0.00350523651510998	0.00949650654341316	0.015530955187523
-6.1	-1	0.00212287880252565	0.00733122471694428	0.0162223383124804
-6.1	-0.8	8.42628155552447E-4	0.00641946142334665	0.0156913469844847
-6.1	-0.6	-2.58391424959532E-4	0.00581886210849135	0.0141131820833203
-6.1	-0.4	-0.00105559870451648	0.0051123242242739	0.0124699442123142
-6.1	-0.2	-0.00143248504234952	0.00340365252959018	0.0109079899400061
-6.1	0	-0.00134802539726461	0.00198069982732118	0.0095022898768442
-6.1	0.2	-8.72931213620588E-4	0.00146883400413196	0.00785389789319327
-6.1	0.4	-1.68885030219638E-4	9.59283084854822E-4	0.00581211668727947
-6.1	0.6	5.77001493209635E-4	6.4258261737828E-4	0.00391893118324634
-6.1	0.8	0.00122147562732209	9.92037223185817E-4	0.00249366311367156
-6.1	1	0.00169961147768132	0.00116464596181227	0.00147375084050794
-6.1	1.2	0.00201419483482228	0.00103374517174532	9.60667308958336E-4
-6.1	1.4	0.00219909286044202	0.00117729707670566	8.0927209304183E-4
-6.1	1.6	0.00228548539649206	0.0010284270379771	5.65660972528938E-4
-6.1	1.8	0.00228872537545384	6.7211619285722E-4	2.51619077524797E-4
-6.1	2	0.00221494105376576	5.69948253180678E-4	9.43444299812807E-5
-6.1	2.2	0.00207438566255303	5.33289097257514E-4	4.21734441136345E-5
-6.1	2.4	0.00188838921587997	3.80067007904047E-4	3.46287954036349E-5
-6.1	2.6	0.00168512180181695	2.52274917359209E-4	2.24409459319586E-5
-6.1	2.8	0.00148875536391995	1.9497718192522E-4	6.08160086568063E-6
-6.1	3	0.00131070649112559	1.03029675801356E-4	6.50927387312125E-7
-6.1	3.2	0.00114881932460176	5.65841045375351E-5	1.37743736281028E-7
-6.1	3.4	9.93958308626778E-4	3.98724210210561E-5	3.45232835072265E-7
-6.1	3.6	8.38712650811684E-4	1.27996564002507E-5	4.14617041687969E-7
-6.1	3.8	6.8269717825569E-4	1.42782747900269E-6	1.89981033418689E-7
-6.1	4	5.32322166258991E-4	7.00762598423292E-8	3.94541810541977E-8
-6.1	4.2	3.96721472845081E-4	3.91191987846661E-9	1.17732822157898E-8
-6.1	4.4	2.83196961910844E-4	2.1547262783572E-10	1.0039274934147E-8
-6.1	4.6	1.94686480119174E-4	1.77994140055861E-11	1.00003200066825E-8
-6.1	4.8	1.29791354817044E-4	2.06468364461915E-12	1.00000009591993E-8
-6.1	5	8.44096826547787E-5	1.13058924998762E-13	1.00000000010577E-8
-6	-5	0.0253069259492927	6.86114638189891E-6	1.25817667939624E-8
-6	-4.8	0.0304113690923163	4.95360376050573E-5	7.37817530868939E-8
-6	-4.6	0.0347840472247099	1.53050175664703E-4	6.80037479455102E-7
-6	-4.4	0.0381432055614246	2.18867658318644E-4	4.15690133732922E-6
-6	-4.2	0.0402726056840486	3.32102723677031E-4	2.27896743834919E-5
-6	-4	0.0410066171399206	8.69798941639607E-4	9.32830171744549E-5
-6	-3.8	0.0402816042061827	0.00172136577456643	2.27450320658402E-4
-6	-3.6	0.0382139292884204	0.00253087026407371	4.06418725611247E-4
-6	-3.4	0.0351240101195111	0.00335539865258807	6.96457511918156E-4
-6	-3.2	0.0314613545168341	0.00456274237761013	0.00112071215315639
-6	-3	0.0276626481317282	0.00616704345076948	0.00184147691064171
-6	-2.8	0.0240261407231085	0.00820283592433978	0.0032180831989449
-6	-2.6	0.0206711828629133	0.0103486818552271	0.0050415051118319
-6	-2.4	0.0175890974803563	0.0116942684028038	0.00680532559915652
-6	-2.2	0.0147335836837457	0.0123831091849468	0.00848683219767839
-6	-2	0.0120867624943164	0.0134321694779638	0.0104785808442183
-6	-1.8	0.00966970503032816	0.0153071360235114	0.0128467983912323
-6	-1.6	0.00751053971768136	0.0159877055681715	0.0147532170685216
-6	-1.4	0.00560727347768768	0.0141434241120551	0.016206044643544
-6	-1.2	0.003917906929565	0.0110352222314306	0.0176529031881861
-6	-1	0.00238781929491603	0.00861584206320383	0.0185900934899091
-6	-0.8	9.98338957668227E-4	0.00748584614939572	0.0182332829814912
-6	-0.6	-1.96880221215051E-4	0.00685938516888708	0.0165498457611217
-6	-0.4	-0.00107906764265784	0.00619206850800757	0.0144859620331093
-6	-0.2	-0.00152135101071051	0.00431391887026748	0.0125664391149839
-6	0	-0.00146606934728226	0.00262837110349669	0.0110386275518404
-6	0.2	-9.73389122457776E-4	0.0018958309934553	0.00918743216431741
-6	0.4	-2.0805392712441E-4	0.00125216080968366	0.00673913022523718
-6	0.6	6.27448618279584E-4	9.00719682469776E-4	0.00444731421143497
-6	0.8	0.00137043104819018	0.0012275866897696	0.00280220818804377
-6	1	0.00194160329698546	0.00132296409060946	0.00171411657541584
-6	1.2	0.00233843400853379	0.00116181417138447	0.00116053370906093
-6	1.4	0.00259547855558712	0.00132897324812834	9.49169025710153E-4
-6	1.6	0.00274393539836923	0.00112909020511972	6.56161390420229E-4
-6	1.8	0.00279405359491249	7.11196971204477E-4	3.1371714636372E-4
-6	2	0.00274315179168502	6.01829282162376E-4	1.29540836425025E-4
-6	2.2	0.00259485866886	5.6578460420553E-4	5.79499129098952E-5
-6	2.4	0.00237142610500635	4.16407711632436E-4	4.76238076002402E-5
-6	2.6	0.00211008920603649	2.86819729923742E-4	3.13790778231034E-5
-6	2.8	0.00184792176397658	2.16342304101978E-4	8.59692710885851E-6
-6	3	0.0016073403675095	1.10472963171442E-4	9.43275246555924E-7
-6	3.2	0.00139188997371503	6.15660275339412E-5	2.46151459659745E-7
-6	3.4	0.00119305180702577	4.45516654447611E-5	6.48604960886993E-7
-6	3.6	0.00100138793394674	1.456475700936E-5	7.80131198737677E-7
-6	3.8	8.14294330929536E-4	1.80660576949092E-6	3.52526725303836E-7
-6	4	6.36946615797495E-4	1.36527100002863E-7	6.60537385392582E-8
-6	4.2	4.78169969323628E-4	1.05175575520825E-8	1.33746855257387E-8
-6	4.4	3.45305030484093E-4	6.10574267240441E-10	1.00747430293594E-8
-6	4.6	2.41195054500668E-4	5.91679340299297E-11	1.00006089970121E-8
-6	4.8	1.6405384379026E-4	7.11869124005809E-12	1.00000018254425E-8
-6	5	1.09193714945539E-4	3.8989068512161E-13	1.0000000002013E-8
-5.9	-5	0.0302326087684021	8.02959335926357E-6	1.47958199870673E-8
-5.9	-4.8	0.0363092240203346	5.77719879410775E-5	1.28083894382309E-7
-5.9	-4.6	0.0415117224810208	1.7749058539468E-4	1.22267408976367E-6
-5.9	-4.4	0.0455153119133996	2.52227307718104E-4	6.79863081172744E-6
-5.9	-4.2	0.0480763599201604	3.74633096581004E-4	3.14274347681716E-5
-5.9	-4	0.0490100354558486	9.88939145858943E-4	1.16373779341708E-4
-5.9	-3.8	0.0482452283499865	0.00199978029651259	2.7415267029526E-4
-5.9	-3.6	0.0459117554401016	0.00299502124303539	4.79937799685022E-4
-5.9	-3.4	0.0423674098775884	0.00401396392803322	8.11690632047883E-4
-5.9	-3.2	0.0381136118680795	0.00549843299315457	0.00131080905786929
-5.9	-3	0.0336367574613289	0.00743750993051559	0.00215816072331674
-5.9	-2.8	0.0292699217718623	0.00973341663408329	0.00371351971072038
-5.9	-2.6	0.0251520995190214	0.0120438472644841	0.00575121253214945
-5.9	-2.4	0.0212901434735248	0.0134978630385877	0.00775246242673068
-5.9	-2.2	0.0176623439360778	0.0142822173657189	0.00962771197073965
-5.9	-2	0.0142893421483376	0.0155235599885854	0.0118800793162573
-5.9	-1.8	0.0112370990115997	0.0174352587674872	0.0146579044859751
-5.9	-1.6	0.00856956956725309	0.0179913671926416	0.0169189065907788
-5.9	-1.4	0.0062975774595186	0.0160706329078975	0.0184661133515209
-5.9	-1.2	0.00436427744557195	0.0128144402111209	0.0200064826456711
-5.9	-1	0.002679404783168	0.0101436070028288	0.021168450434325
-5.9	-0.8	0.00118280304028034	0.00875405460003257	0.0209447319780395
-5.9	-0.6	-1.02938653984859E-4	0.00807834247798095	0.0191223770153575
-5.9	-0.4	-0.00106942688610775	0.00742318935423611	0.0166342170769375
-5.9	-0.2	-0.00157994054395721	0.00535569171828066	0.0144119387538897
-5.9	0	-0.00155740258055681	0.00339217305887203	0.0127674074439977
-5.9	0.2	-0.0010476659920296	0.00240514647400821	0.0106548979522762
-5.9	0.4	-2.16397618290043E-4	0.0016029404281111	0.00774743972729848
-5.9	0.6	7.17718784125666E-4	0.00121515861591552	0.00504157041393491
-5.9	0.8	0.00156955479952776	0.00151277863045812	0.00318322284592171
-5.9	1	0.00224244010303742	0.00151827149619072	0.00201572995172506
-5.9	1.2	0.0027273749200618	0.00132225456886785	0.00137675139645628
-5.9	1.4	0.00306053968489239	0.00149295494138943	0.00107331965308959
-5.9	1.6	0.00327480866742445	0.0012264625336262	7.41637438016306E-4
-5.9	1.8	0.00337603371647482	7.49207793544808E-4	3.91396010420627E-4
-5.9	2	0.00335184128418635	6.32841260769349E-4	1.80417327370639E-4
-5.9	2.2	0.0031974783246038	5.92339673585427E-4	8.27385644475301E-5
-5.9	2.4	0.00293479263070688	4.46734329633893E-4	6.5903826724566E-5
-5.9	2.6	0.00261004109097013	3.17448896596496E-4	4.27640909461609E-5
-5.9	2.8	0.00227434967169269	2.34105931345076E-4	1.17259464390127E-5
-5.9	3	0.00196273138552482	1.14862134600707E-4	1.34235650567627E-6
-5.9	3.2	0.00168570181641441	6.34367344065366E-5	4.16233676927974E-7
-5.9	3.4	0.0014359453888557	4.72863534939099E-5	1.10047847620714E-6
-5.9	3.6	0.00120198859267254	1.63873606887579E-5	1.3219853903058E-6
-5.9	3.8	9.78705388657338E-4	2.53339640283966E-6	5.93347572475698E-7
-5.9	4	7.69714567504478E-4	2.89706630316095E-7	1.0545793583887E-7
-5.9	4.2	5.83339468945373E-4	2.58115452316842E-8	1.57469232422161E-8
-5.9	4.4	4.26922704299508E-4	1.63301812857606E-9	1.01272837039967E-8
-5.9	4.6	3.03285356393504E-4	1.86613429373253E-10	1.0001037101774E-8
-5.9	4.8	2.10361573343281E-4	2.30851999865009E-11	1.00000031087689E-8
-5.9	5	1.42961572781879E-4	1.26374272048775E-12	1.00000000034285E-8
-5.8	-5	0.0360209150692436	9.45424962095036E-6	1.80065063792531E-8
-5.8	-4.8	0.0432273865504565	6.64667880523873E-5	2.06988613131249E-7
-5.8	-4.6	0.0493859520349951	2.04528620737051E-4	2.01010941718685E-6
-5.8	-4.4	0.0541240625289206	2.97639400496196E-4	1.05233170208811E-5
-5.8	-4.2	0.0571706537833594	4.4172014720504E-4	4.23195006146106E-5
-5.8	-4	0.0583231734832566	0.00114413154628492	1.40612164666811E-4
-5.8	-3.8	0.0575045788843766	0.00233745773233132	3.17965145434752E-4
-5.8	-3.6	0.0548601887965636	0.00356050568513581	5.5176153764877E-4
-5.8	-3.4	0.0507885688244881	0.00482565105950882	9.36511991767406E-4
-5.8	-3.2	0.0458477325199764	0.00663107358390869	0.00152924619442996
-5.8	-3	0.0405788082015679	0.008919510362883	0.00252533735547665
-5.8	-2.8	0.0353542507616168	0.0114575663188379	0.004260589438482
-5.8	-2.6	0.0303369702757065	0.0139393943129505	0.00650448768158669
-5.8	-2.4	0.0255544230022174	0.0155447443598313	0.00879143794323093
-5.8	-2.2	0.0210163858431374	0.0164873502881893	0.010956963902867
-5.8	-2	0.0167906135294436	0.017965175014063	0.0135153882573798
-5.8	-1.8	0.012996648235577	0.0198519706767466	0.0166585525347258
-5.8	-1.6	0.00974067808976873	0.0202072802325698	0.0192555885878789
-5.8	-1.4	0.00704851067217553	0.0182397188578379	0.020948186365925
-5.8	-1.2	0.00484576997082792	0.0148852290488555	0.0226072407993667
-5.8	-1	0.00299991375692527	0.0119733487553509	0.0239419229471341
-5.8	-0.8	0.00140073382789961	0.0102899671895711	0.0237704323857278
-5.8	-0.6	3.17466240565948E-5	0.00952075427290807	0.0217678846843323
-5.8	-0.4	-0.00101424591349993	0.00881513788506549	0.0188895009059809
-5.8	-0.2	-0.00159194439700467	0.00652434462676248	0.0164540209502035
-5.8	0	-0.00160275643239935	0.0042743788565594	0.0146838067532494
-5.8	0.2	-0.00107493031627911	0.00300102948780944	0.0122224018088029
-5.8	0.4	-1.73183456490321E-4	0.00201330443547001	0.00882690425546976
-5.8	0.6	8.66669541642007E-4	0.00158842346373104	0.00573684694507888
-5.8	0.8	0.00183407170539264	0.0018552475411445	0.00367501816326274
-5.8	1	0.00261218761173601	0.00176116550236801	0.00238322857011844
-5.8	1.2	0.00318495106329175	0.00152531456583922	0.00158753625940326
-5.8	1.4	0.00359199625701901	0.00167404788410471	0.00116218378980589
-5.8	1.6	0.00387061224928813	0.00132567580327728	8.16691655517367E-4
-5.8	1.8	0.00402394582396039	7.95635527616793E-4	4.84959226261512E-4
-5.8	2	0.00402962224096676	6.71699245987874E-4	2.46628920937907E-4
-5.8	2.2	0.00387270485733402	6.18097023883168E-4	1.1622676418E-4
-5.8	2.4	0.00357265755557331	4.72213823591325E-4	8.77339797351876E-5
-5.8	2.6	0.00318368743807851	3.44246101099125E-4	5.47137286207714E-5
-5.8	2.8	0.00277107279392671	2.49916825910304E-4	1.49867709128362E-5
-5.8	3	0.00238325232282817	1.1785129523626E-4	1.8750095446616E-6
-5.8	3.2	0.00203863705472551	6.26919517515097E-5	6.68598941877301E-7
-5.8	3.4	0.00173174243836507	4.86106552196402E-5	1.68280532154586E-6
-5.8	3.6	0.00144934032979256	1.90633482536459E-5	2.01117199523204E-6
-5.8	3.8	0.00118385979817584	3.99359688284026E-6	8.99112297599798E-7
-5.8	4	9.3738844989353E-4	6.08549602002607E-7	1.55471185712277E-7
-5.8	4.2	7.17800420670421E-4	5.84878528500914E-8	1.87576476830757E-8
-5.8	4.4	5.32532630355631E-4	4.18087991777408E-9	1.01939668337662E-8
-5.8	4.6	3.84495780922648E-4	5.57618175150948E-10	1.00015805004819E-8
-5.8	4.8	2.7144567962736E-4	7.04065571615259E-11	1.00000047383095E-8
-5.8	5	1.8775783633237E-4	3.85007348478115E-12	1.0000000005228E-8
-5.7	-5	0.0427737841756998	1.13279502598991E-5	2.20526450777389E-8
-5.7	-4.8	0.0512842433973186	7.6502330691404E-5	3.0693939744647E-7
-5.7	-4.6	0.058536943552263	2.36591768886225E-4	3.01545353788148E-6
-5.7	-4.4	0.0641066845928097	3.60472057047467E-4	1.52460500597909E-5
-5.7	-4.2	0.0676954036845322	5.41484405604799E-4	5.53849715605939E-5
-5.7	-4	0.0690847522792442	0.001343919812024	1.66550378502583E-4
-5.7	-3.8	0.0681933562925188	0.00274410387929896	3.60851087600575E-4
-5.7	-3.6	0.0651839068905225	0.00424215759997079	6.24194497797374E-4
-5.7	-3.4	0.06049919224448	0.00581202108618626	0.00107142688781618
-5.7	-3.2	0.0547591933735089	0.00797727335478279	0.00177388355525356
-5.7	-3	0.048566208069567	0.0106172961894241	0.00293863722003126
-5.7	-2.8	0.042338479105195	0.013383453674556	0.00485506782008922
-5.7	-2.6	0.0362688948242425	0.0160600627225253	0.00730076249647204
-5.7	-2.4	0.030411829116538	0.017872990002372	0.00992756657541608
-5.7	-2.2	0.0248158605445487	0.0190426249494751	0.012487142803409
-5.7	-2	0.019604104858575	0.0208002372212001	0.015405010096612
-5.7	-1.8	0.0149575925742189	0.0226074193869878	0.0188724428400709
-5.7	-1.6	0.011030342238874	0.0226973935841391	0.0217696425672535
-5.7	-1.4	0.00786478701678069	0.0207149245860937	0.0236653548766574
-5.7	-1.2	0.00536620407374059	0.0173052059043841	0.0254784837782658
-5.7	-1	0.00335332725109234	0.0141659482557692	0.0269073265297195
-5.7	-0.8	0.00165761892739232	0.0121593904587879	0.0266852407086435
-5.7	-0.6	2.15618066541875E-4	0.0112270008992296	0.0244718030871239
-5.7	-0.4	-9.01000879048817E-4	0.0103730015914158	0.0212701142931028
-5.7	-0.2	-0.00154041847587637	0.00781292526702463	0.0187176272636338
-5.7	0	-0.00158147121382432	0.00527741807799089	0.0167866407815288
-5.7	0.2	-0.00103246737949826	0.00369175120651257	0.0138660346843309
-5.7	0.4	-5.58979737757204E-5	0.00248969083174322	0.00997428165996851
-5.7	0.6	0.00109420356471392	0.00202364570842344	0.00656263746227718
-5.7	0.8	0.00217908658915246	0.00226064802220416	0.00430493372988729
-5.7	1	0.00305947215124873	0.00206207228544246	0.00281801734947619
-5.7	1.2	0.00371237988420168	0.00178116843183242	0.00178030913699892
-5.7	1.4	0.00418370705345075	0.00187623767676272	0.00120981764623448
-5.7	1.6	0.00451903313778237	0.00143173941463119	8.84496670251487E-4
-5.7	1.8	0.00472158174724467	8.60691343088354E-4	5.96153940440434E-4
-5.7	2	0.00475940065358753	7.28462811129519E-4	3.26399441287045E-4
-5.7	2.2	0.00460565525460562	6.49825304948815E-4	1.57173048550651E-4
-5.7	2.4	0.00427479444262749	4.95535532624933E-4	1.11407552085648E-4
-5.7	2.6	0.00382670654695896	3.68848505886695E-4	6.56606671279403E-5
-5.7	2.8	0.00333958239373593	2.66912251127481E-4	1.8146315430299E-5
-5.7	3	0.00287504864594156	1.22309161877619E-4	2.69602775857645E-6
-5.7	3.2	0.00245978616165343	6.09839366630201E-5	1.0510108275193E-6
-5.7	3.4	0.00209074833198477	5.00283858434196E-5	2.32733109725593E-6
-5.7	3.6	0.00175358743955452	2.38827006070909E-5	2.74527216219265E-6
-5.7	3.8	0.00143887945002516	6.74217906248031E-6	1.22300170250552E-6
-5.7	4	0.00114769367171878	1.21299274622538E-6	2.0839004993398E-7
-5.7	4.2	8.87853092239006E-4	1.24080987794057E-7	2.19426608635195E-8
-5.7	4.4	6.67156391780375E-4	1.03179948666987E-8	1.02645202177033E-8
-5.7	4.6	4.88759821005052E-4	1.57597867548299E-9	1.00021558023296E-8
-5.7	4.8	3.50322576644029E-4	2.01936939325649E-10	1.00000064670808E-8
-5.7	5	2.45824425361945E-4	1.10253656102721E-11	1.00000000071496E-8
-5.6	-5	0.0505914410586464	1.40000143740035E-5	2.6466366751161E-8
-5.6	-4.8	0.0605962781444459	8.93998790394924E-5	4.16807607124226E-7
-5.6	-4.6	0.0690931172649461	2.77096204661019E-4	4.14348819019039E-6
-5.6	-4.4	0.0755990217513658	4.4584403208268E-4	2.06023646951346E-5
-5.6	-4.2	0.0797897227110945	6.80417351615274E-4	6.99297056989941E-5
-5.6	-4	0.0814332858295845	0.00159565066041155	1.94447920697359E-4
-5.6	-3.8	0.080445496522363	0.00322817655179312	4.06309539821478E-4
-5.6	-3.6	0.0770079469758114	0.00504988265154844	7.01886542234534E-4
-5.6	-3.4	0.071611013670318	0.00698417879503886	0.0012170588702951
-5.6	-3.2	0.0649426659238208	0.00954086610099344	0.0020405625040108
-5.6	-3	0.0576743540071235	0.0125264337832613	0.00339079028101114
-5.6	-2.8	0.0502787100707973	0.0155202051714155	0.00549443662707243
-5.6	-2.6	0.0429869177144748	0.0184377448669964	0.00815043523328868
-5.6	-2.4	0.0358882181109523	0.0205252824601377	0.011171536796085
-5.6	-2.2	0.0290778599448179	0.0219883645651163	0.0142183302526988
-5.6	-2	0.0227420087008429	0.0240651399627776	0.0175570628749103
-5.6	-1.8	0.0171298135022741	0.0257549783784519	0.0213318551767012
-5.6	-1.6	0.0124473201790094	0.0255362746946313	0.024486837169908
-5.6	-1.4	0.00875422711917859	0.0235711212344645	0.0266398442974384
-5.6	-1.2	0.00593233195640401	0.0201358409859708	0.0286506425270415
-5.6	-1	0.00374557215639838	0.0167775688346452	0.0300894938443013
-5.6	-0.8	0.00195959115410424	0.0144164525114443	0.0297173500765572
-5.6	-0.6	4.56748136420345E-4	0.0132238413196273	0.0272824677170803
-5.6	-0.4	-7.17853918500227E-4	0.0120950136381989	0.0238413084279696
-5.6	-0.2	-0.00140870065688718	0.00921255147213014	0.0212402630615814
-5.6	0	-0.00147240967478211	0.00640387573715612	0.0190824815023885
-5.6	0.2	-8.96490877555821E-4	0.00449186143773673	0.0155904788759171
-5.6	0.4	1.59096370046088E-4	0.00304677016388896	0.011203210944792
-5.6	0.6	0.00142080437758244	0.00252562240397283	0.00753207553751074
-5.6	0.8	0.00261936990546644	0.00273068581023559	0.0050760603704873
-5.6	1	0.00359160449240661	0.00242909289979295	0.00331698615942327
-5.6	1.2	0.00430871978457462	0.00209877955941883	0.00195941371513005
-5.6	1.4	0.00482671387767528	0.00210217594989069	0.00122999720222738
-5.6	1.6	0.00520443765990118	0.00154839270555292	9.57070836402087E-4
-5.6	1.8	0.00544906440345559	9.53489328122729E-4	7.27554875872995E-4
-5.6	2	0.0055203020030619	8.13101508667322E-4	4.18038066650937E-4
-5.6	2.2	0.00537790531628847	6.95372041326011E-4	2.04763001742949E-4
-5.6	2.4	0.00502807909483369	5.21262053554194E-4	1.36164373594896E-4
-5.6	2.6	0.00453285398760017	3.94885196831901E-4	7.50972259612152E-5
-5.6	2.8	0.00398056664812811	2.89508248527827E-4	2.15362587826323E-5
-5.6	3	0.00344450081645923	1.31953240340232E-4	4.20049159663211E-6
-5.6	3.2	0.00295925421107772	6.09132771584926E-5	1.68877956917423E-6
-5.6	3.4	0.00252472924267256	5.37555511155404E-5	2.94425925299718E-6
-5.6	3.6	0.00212647421571032	3.24293673872552E-5	3.3673942574681E-6
-5.6	3.8	0.00175440684319788	1.14596431837094E-5	1.49198797956745E-6
-5.6	4	0.00140967924171012	2.26989914905177E-6	2.52157103327833E-7
-5.6	4.2	0.00110088479649804	2.49458159707722E-7	2.45753532937071E-8
-5.6	4.4	8.36669936351026E-4	2.45913011691898E-8	1.03229021284401E-8
-5.6	4.6	6.20653094001239E-4	4.20685189503996E-9	1.00026338295608E-8
-5.6	4.8	4.50463858612436E-4	5.44670950145191E-10	1.00000079226297E-8
-5.6	5	3.19700759969563E-4	2.96791794983928E-11	1.00000000088345E-8
-5.5	-5	0.0595700352098861	1.79600488166957E-5	3.06738504716516E-8
-5.5	-4.8	0.0712755534036095	1.07213526194102E-4	5.21782092246053E-7
-5.5	-4.6	0.0811786243721351	3.3008158147455E-4	5.26494350292634E-6
-5.5	-4.4	0.0887332328023545	5.58032449249591E-4	2.60770012462284E-5
-5.5	-4.2	0.0935898773775803	8.62909240383546E-4	8.47460789870413E-5
-5.5	-4	0.0955053407490441	0.00190516856744225	2.23418651270731E-4
-5.5	-3.8	0.0943937987932897	0.00379634952458549	4.56922549227792E-4
-5.5	-3.6	0.0904568124345099	0.00598745254449833	7.90001170254114E-4
-5.5	-3.4	0.084235507560702	0.00834038620089099	0.00137490829934582
-5.5	-3.2	0.0764924160720427	0.0113118596435418	0.00232553297654542
-5.5	-3	0.0679776973604816	0.0146359358248263	0.00387497473551274
-5.5	-2.8	0.0592293930095226	0.0178789080999973	0.00618288958578595
-5.5	-2.6	0.0505279372215802	0.0211094188781886	0.00907990723804752
-5.5	-2.4	0.042007401947388	0.0235475307376235	0.0125412396379165
-5.5	-2.2	0.033818300065175	0.0253638926327882	0.0161351117290723
-5.5	-2	0.0262168305322015	0.0277937602281715	0.0199547878753247
-5.5	-1.8	0.0195251881945893	0.0293510274998386	0.0240551921584359
-5.5	-1.6	0.0140036977955765	0.0288065853422955	0.0274348028425118
-5.5	-1.4	0.0097285072430316	0.0268893840499741	0.0298898906888456
-5.5	-1.2	0.00655430567846016	0.0234398788109324	0.0321528567790332
-5.5	-1	0.0041847215623068	0.0198548231026422	0.0335459379975434
-5.5	-0.8	0.00231337895449106	0.0170949301062591	0.0329522801991791
-5.5	-0.6	7.62569849541666E-4	0.0155197171340304	0.0303035194632865
-5.5	-0.4	-4.54087849125984E-4	0.0139748738909441	0.0267047176859474
-5.5	-0.2	-0.00118092942508999	0.0107171338800222	0.0240676550740008
-5.5	0	-0.00125446353996976	0.00765883824283637	0.02158763108152
-5.5	0.2	-6.42544732095608E-4	0.00542354641025018	0.0174358192189122
-5.5	0.4	4.96343952343469E-4	0.00370909484670749	0.0125485097815471
-5.5	0.6	0.0018675784139862	0.00310187884367484	0.00864111988864014
-5.5	0.8	0.00316974551870969	0.00326211908677901	0.00596655009361008
-5.5	1	0.0042154187924461	0.00286609922242477	0.00387288642931275
-5.5	1.2	0.00497226626667207	0.00248533244031049	0.00214604632106233
-5.5	1.4	0.00551125607274714	0.00235407727525006	0.00125354583217802
-5.5	1.6	0.00591046638323574	0.00167822894400248	0.0010500751096681
-5.5	1.8	0.00618585405455527	0.00108090348474395	8.79759956004772E-4
-5.5	2	0.00629080629824079	9.34291409173484E-4	5.20765093856891E-4
-5.5	2.2	0.00617042747840944	7.63092968662136E-4	2.59672218372889E-4
-5.5	2.4	0.00581895589072554	5.56016079091523E-4	1.6258179587048E-4
-5.5	2.6	0.00529581167808073	4.28159260875316E-4	8.38330712944057E-5
-5.5	2.8	0.00469515091213106	3.2296068267327E-4	2.61839869364325E-5
-5.5	3	0.00409898862137118	1.50737178897804E-4	7.11745293780637E-6
-5.5	3.2	0.00354864230255447	6.54643580452217E-5	2.8622426525616E-6
-5.5	3.4	0.0030472950256925	6.2109646841931E-5	3.49640693048661E-6
-5.5	3.6	0.00258175549209827	4.61854036314597E-5	3.73037051910948E-6
-5.5	3.8	0.00214309229538499	1.88488104428649E-5	1.63340883719771E-6
-5.5	4	0.00173426378780466	3.99383730684088E-6	2.74649699874199E-7
-5.5	4.2	0.00136591903969036	4.7994462836155E-7	2.59260749962522E-8
-5.5	4.4	0.00104829521428252	5.65158365363113E-8	1.0353193973761E-8
-5.5	4.6	7.85785641931793E-4	1.05942605156619E-8	1.00028916059653E-8
-5.5	4.8	5.76075202469871E-4	1.38157104422139E-9	1.00000088009731E-8
-5.5	5	4.12399189941404E-4	7.51050374309127E-11	1.0000000010175E-8
-5.4	-5	0.0697993026632547	2.37837313488032E-5	3.44074334872792E-8
-5.4	-4.8	0.0834272033950563	1.32238877056666E-4	6.11325453813902E-7
-5.4	-4.6	0.0949108515221068	3.99590199232614E-4	6.28358337118414E-6
-5.4	-4.4	0.10363545273542	7.00112436387776E-4	3.12693867698636E-5
-5.4	-4.2	0.109227198095215	0.00109145145159239	9.86680830596669E-5
-5.4	-4	0.111433766147761	0.00227678050796046	2.51638368463863E-4
-5.4	-3.8	0.110168570768651	0.00445285009665015	5.13021184618988E-4
-5.4	-3.6	0.105653682298344	0.00705219855302515	8.92570750802026E-4
-5.4	-3.4	0.0984838424305401	0.0098667145691664	0.00154798595244379
-5.4	-3.2	0.0895031431813044	0.0132693446336572	0.0026286908288407
-5.4	-3	0.0795514987093498	0.0169331516616817	0.00438991098774322
-5.4	-2.8	0.0692458690349176	0.0204740523696805	0.00693447015456192
-5.4	-2.6	0.0589297753665867	0.0241134866635553	0.0101283620981242
-5.4	-2.4	0.0487943961790872	0.0269868418612668	0.0140583190818257
-5.4	-2.2	0.0390550024572576	0.0292124957017024	0.0182088757563205
-5.4	-2	0.0300440322849482	0.0320244539614331	0.0225528387868272
-5.4	-1.8	0.0221596385992624	0.0334553490688867	0.0270282735848504
-5.4	-1.6	0.0157163116835839	0.0325938149337645	0.0306234350211058
-5.4	-1.4	0.0108040337456383	0.0307520419542553	0.0334166061843469
-5.4	-1.2	0.0072461520488957	0.0272795028953366	0.0360024588151177
-5.4	-1	0.00468123658818301	0.0234336016891098	0.037355656418498
-5.4	-0.8	0.00272644574995516	0.0202057900916517	0.0365117187791045
-5.4	-0.6	0.00113998018471244	0.0181066478226153	0.0336631880291567
-5.4	-0.4	-1.0002426249108E-4	0.0160096008291519	0.0299723398009321
-5.4	-0.2	-8.41980928856993E-4	0.0123327376648471	0.0272467274147018
-5.4	0	-9.06480618237653E-4	0.00905497934621714	0.0243270241015376
-5.4	0.2	-2.45351976740569E-4	0.00651667695944028	0.0194681786799084
-5.4	0.4	9.81622046819891E-4	0.00451005779783913	0.0140618598137688
-5.4	0.6	0.00245686521768177	0.00376353225784993	0.00987941811785058
-5.4	0.8	0.00384610030865352	0.00384769296474045	0.00694450317095411
-5.4	1	0.00493880184655933	0.00337219874301911	0.00447968539652883
-5.4	1.2	0.0057027120313125	0.0029465203071093	0.00237323812482505
-5.4	1.4	0.00622962345153428	0.00263598811570723	0.00131983146347485
-5.4	1.6	0.00662353554583274	0.00182454741794077	0.00117633969000659
-5.4	1.8	0.00691470616919939	0.00124774932568407	0.00104884072285604
-5.4	2	0.00705283312854409	0.00109888281957498	6.34308869162399E-4
-5.4	2.2	0.00696741121902936	8.61380917824929E-4	3.23882289138125E-4
-5.4	2.4	0.00663665159725355	6.08324397768086E-4	1.92031816088238E-4
-5.4	2.6	0.00611160265302052	4.76351834546625E-4	9.3535739097906E-5
-5.4	2.8	0.00548651291942037	3.72697511094268E-4	3.36132909659257E-5
-5.4	3	0.00484787040552665	1.8211901909698E-4	1.25117579980771E-5
-5.4	3.2	0.00424164074336032	7.72436770691086E-5	5.08107981487146E-6
-5.4	3.4	0.00367435193968075	7.67230896756514E-5	4.09242939881532E-6
-5.4	3.6	0.00313568104662618	6.60288421713266E-5	3.77975768396248E-6
-5.4	3.8	0.00262018028840881	2.94819017585315E-5	1.60939924207736E-6
-5.4	4	0.00213490485186287	6.64205763701873E-6	2.69260997503186E-7
-5.4	4.2	0.00169429833861902	8.90212073034758E-7	2.56045076740253E-8
-5.4	4.4	0.00131122010856476	1.24829591340297E-7	1.0347720254351E-8
-5.4	4.6	9.91306000682323E-4	2.51499294340274E-8	1.00028926461299E-8
-5.4	4.8	7.32465637160566E-4	3.29569510344241E-9	1.00000092424787E-8
-5.4	5	5.27649250613496E-4	1.7867753226489E-10	1.00000000122044E-8
-5.3	-5	0.0813602642868284	3.20463786834873E-5	3.81241249519299E-8
-5.3	-4.8	0.0971468806407983	1.66579992722574E-4	6.8657288395635E-7
-5.3	-4.6	0.110397771408299	4.88886785664018E-4	7.19285801303609E-6
-5.3	-4.4	0.120423201528753	8.73840137106472E-4	3.61235622708058E-5
-5.3	-4.2	0.126825684390681	0.0013673847064837	1.11299021460321E-4
-5.3	-4	0.129345627894024	0.00271347227965157	2.77773896210534E-4
-5.3	-3.8	0.127896045444709	0.0051988350881213	5.73689233952307E-4
-5.3	-3.6	0.12271950352111	0.00823568479294905	0.00101222555850371
-5.3	-3.4	0.114466864758955	0.0115409428885818	0.00174088434917839
-5.3	-3.2	0.104071037448167	0.0153883860141727	0.00295545819648225
-5.3	-3	0.0924740251568336	0.0194107914366844	0.00494318674042556
-5.3	-2.8	0.0803875950499399	0.0233254572636677	0.00776942964073747
-5.3	-2.6	0.0682351259568762	0.0274854535419689	0.0113318063716118
-5.3	-2.4	0.056279655990097	0.0308883764339037	0.0157371907830249
-5.3	-2.2	0.0448117497297351	0.0335854185545261	0.0204057943057477
-5.3	-2	0.0342455120097708	0.0368063660616053	0.0252896292901448
-5.3	-1.8	0.0250557910464842	0.0381310780482916	0.0302047455705949
-5.3	-1.6	0.0176085329965738	0.0369810371899788	0.0340387541009141
-5.3	-1.4	0.012002978471636	0.035238226912041	0.0372029645972118
-5.3	-1.2	0.00802631904605714	0.031715394065418	0.0402004464095873
-5.3	-1	0.00524832322150438	0.0275417197780056	0.0415965670352299
-5.3	-0.8	0.00320739094641965	0.0237421734254995	0.0405150686941055
-5.3	-0.6	0.00159588465048234	0.0209687407389128	0.0374698858861833
-5.3	-0.4	3.53636120890608E-4	0.0182105855439348	0.0337282583364462
-5.3	-0.2	-3.76777174011901E-4	0.0140883300167981	0.0308124444964358
-5.3	0	-4.06590144076817E-4	0.0106183448801606	0.0273289635999562
-5.3	0.2	3.218750466039E-4	0.00780723337697291	0.0217594059004099
-5.3	0.4	0.00164275149407504	0.0054883588784518	0.0158013141039831
-5.3	0.6	0.00321330970762583	0.00452593001064459	0.0112471631571992
-5.3	0.8	0.00466686112210381	0.00447945370073721	0.00799089564835334
-5.3	1	0.00577270607745684	0.00394326093799379	0.00514203030232196
-5.3	1.2	0.00650380403785089	0.00348748034567163	0.00268066773383562
-5.3	1.4	0.00697951107542821	0.00295663999046906	0.00146838449173498
-5.3	1.6	0.00733683779621618	0.00199470171935377	0.00134349444557211
-5.3	1.8	0.00762611873903155	0.00145854720239141	0.00122698609849587
-5.3	2	0.00779629401179721	0.00131232502528535	7.57714787594163E-4
-5.3	2.2	0.00776050778788139	9.98436123023437E-4	3.99103374842643E-4
-5.3	2.4	0.0074767440205388	6.88038598675998E-4	2.25503974099774E-4
-5.3	2.6	0.00698126822318867	5.48128925148546E-4	1.05850098242233E-4
-5.3	2.8	0.00636165918250762	4.43467669939973E-4	4.535058948801E-5
-5.3	3	0.00570353302960787	2.28390790190771E-4	2.16223080552765E-5
-5.3	3.2	0.00505462895259709	9.77841957062849E-5	9.09236067668342E-6
-5.3	3.4	0.00442452999950804	9.7865147999673E-5	5.04159206373319E-6
-5.3	3.6	0.00380744922944557	9.17781644448386E-5	3.60576715496713E-6
-5.3	3.8	0.00320407545060687	4.36277916475487E-5	1.43858140600753E-6
-5.3	4	0.00262826379368863	1.05054804978956E-5	2.38507361042648E-7
-5.3	4.2	0.00210037804265925	1.59965053897003E-6	2.37994240391996E-8
-5.3	4.4	0.00163724200495565	2.6394968029973E-7	1.03140162690874E-8
-5.3	4.6	0.00124643839807442	5.62486181456757E-8	1.00027869341214E-8
-5.3	4.8	9.26455906026815E-4	7.39396116749787E-9	1.00000105447669E-8
-5.3	5	6.70182774550917E-4	3.99651972990743E-10	1.0000000019337E-8
-5.2	-5	0.0943229977569719	4.3224096701026E-5	4.31291524726578E-8
-5.2	-4.8	0.112518132069759	2.11681395676482E-4	7.61643871066298E-7
-5.2	-4.6	0.127735033681565	5.99698794693386E-4	8.07714687768622E-6
-5.2	-4.4	0.139202353803169	0.00107971156979524	4.09469303950816E-5
-5.2	-4.2	0.146499055898425	0.00169186084664315	1.23428457504099E-4
-5.2	-4	0.149359563571849	0.0032173561784723	3.02673443576115E-4
-5.2	-3.8	0.147696270915615	0.00603223941537563	6.39198597218738E-4
-5.2	-3.6	0.141771651952452	0.00952547726537537	0.00115114838653242
-5.2	-3.4	0.132294764439141	0.0133389407626316	0.00195919795362319
-5.2	-3.2	0.120294643006994	0.0176492939663245	0.00331552770184712
-5.2	-3	0.106828694835794	0.0220742252895143	0.00554867814630372
-5.2	-2.8	0.0927214711957769	0.0264602751465016	0.00870218226811094
-5.2	-2.6	0.0784957554460967	0.0312543233158343	0.0126986297145107
-5.2	-2.4	0.0645036749896629	0.0352908570750121	0.0175693282312663
-5.2	-2.2	0.0511227480485449	0.0385411195620348	0.0226962388004997
-5.2	-2	0.0388534623328749	0.0422009624037871	0.0281116552184162
-5.2	-1.8	0.0282459299039893	0.0434429033511772	0.0335279000234503
-5.2	-1.6	0.0197122381663648	0.0420442313551518	0.037656407272161
-5.2	-1.4	0.0133544156481369	0.0404204619591482	0.0412289083109989
-5.2	-1.2	0.00891830090842219	0.0368061016072932	0.0447367044814563
-5.2	-1	0.0059024263089099	0.0322038303758532	0.0463219630796085
-5.2	-0.8	0.0037666105489313	0.0276904361877432	0.0450412007120052
-5.2	-0.6	0.00213813771542639	0.0240949338257139	0.0417724514905975
-5.2	-0.4	9.16960374101816E-4	0.020613070396494	0.0379919812000481
-5.2	-0.2	2.30904366297937E-4	0.0160419488056692	0.0347714362192685
-5.2	0	2.68907331134053E-4	0.0123909201240809	0.0306179004970086
-5.2	0.2	0.00108846013522521	0.00933391405694919	0.0243680462675081
-5.2	0.4	0.00251064935996541	0.00668317568801184	0.0178211960000144
-5.2	0.6	0.00416511205577386	0.00540932967975938	0.0127689094817471
-5.2	0.8	0.00565461054916301	0.00515415713504274	0.00911750840116617
-5.2	1	0.00673326810777274	0.00457539416011238	0.00588301999283292
-5.2	1.2	0.0073860593028589	0.00411382084529356	0.00311097603459934
-5.2	1.4	0.00776736692819044	0.00333167500598657	0.001733928817005
-5.2	1.6	0.00805426220750646	0.00220392691439128	0.00155695503072977
-5.2	1.8	0.00832263819643381	0.00172048256407363	0.00140671659559756
-5.2	2	0.00852347327543592	0.00158002035516239	8.88199080739164E-4
-5.2	2.2	0.00855290810729094	0.00118239242238986	4.84623472807707E-4
-5.2	2.4	0.00834459184629652	8.05435199997551E-4	2.62686744802334E-4
-5.2	2.6	0.00791343830722539	6.5175953083299E-4	1.21780231137328E-4
-5.2	2.8	0.00733311367241759	5.38445301743574E-4	6.23841326529048E-5
-5.2	3	0.006682352919211	2.90264466899536E-4	3.55226933411103E-5
-5.2	3.2	0.00600716728439419	1.27183809055797E-4	1.57506168551001E-5
-5.2	3.4	0.00531947340701236	1.24148793478081E-4	6.81031886418988E-6
-5.2	3.6	0.00461949547497043	1.21947785255586E-4	3.42482037680836E-6
-5.2	3.8	0.00391672547700541	6.11060280836736E-5	1.19054670201102E-6
-5.2	4	0.0032346868042699	1.58997552277666E-5	1.93508394032546E-7
-5.2	4.2	0.00260205487567746	2.79116518598756E-6	2.13092945409668E-8
-5.2	4.4	0.0020412809785729	5.32305289176388E-7	1.02798272655656E-8
-5.2	4.6	0.00156293306734983	1.18477962239996E-7	1.00030638846165E-8
-5.2	4.8	0.00116674260524642	1.56023828283348E-8	1.00000166942381E-8
-5.2	5	8.46008751132769E-4	8.40493930071919E-10	1.00000000448308E-8
-5.1	-5	0.108744559776745	5.76133287670086E-5	5.11950821515181E-8
-5.1	-4.8	0.12960975016318	2.67978176857503E-4	8.56936773556892E-7
-5.1	-4.6	0.147002789877116	7.31726587669015E-4	9.05280782305439E-6
-5.1	-4.4	0.160063597431578	0.00131713684196177	4.62102651776928E-5
-5.1	-4.2	0.168347107963546	0.00206663493513199	1.36891860326032E-4
-5.1	-4	0.171582350501154	0.00379031342125299	3.30078572454981E-4
-5.1	-3.8	0.169680199490068	0.00694855582199834	7.12722880684218E-4
-5.1	-3.6	0.162921812499584	0.0109079877482805	0.00131195435926492
-5.1	-3.4	0.15207597387888	0.0152418400815742	0.0022085023491233
-5.1	-3.2	0.138274954284083	0.0200462768656636	0.00371871855926845
-5.1	-3	0.122705456960109	0.0249463292000505	0.00621765106991171
-5.1	-2.8	0.106324432367879	0.0299140911821882	0.00972640402110494
-5.1	-2.6	0.0897760329777134	0.0354410367078913	0.0141908652577754
-5.1	-2.4	0.0735210082877267	0.040221444619674	0.0195120442178637
-5.1	-2.2	0.0580366238335537	0.0441376926182573	0.0250602154987065
-5.1	-2	0.0439138735152841	0.0482761093223347	0.0309958100496422
-5.1	-1.8	0.0317746973468762	0.0494529509232592	0.0369598486729227
-5.1	-1.6	0.0220696148078274	0.0478486573683881	0.0414653047927265
-5.1	-1.4	0.0148953735903528	0.0463621186917564	0.0454935338750034
-5.1	-1.2	0.0099512563817156	0.0426065969554575	0.0496009049167951
-5.1	-1	0.00666380024577872	0.0374461234119684	0.0515451435582758
-5.1	-0.8	0.0044171180950387	0.0320437898227685	0.0501070349009795
-5.1	-0.6	0.00277670654825428	0.0274920026573235	0.0465448777612903
-5.1	-0.4	0.00160216860248775	0.0232789343862741	0.0427053701973498
-5.1	-0.2	9.99810506080922E-4	0.0182766234969091	0.0390947042980607
-5.1	0	0.00114673536725777	0.0144263616192923	0.0342115342107856
-5.1	0.2	0.00208724563590243	0.0111330427332832	0.0273329244961089
-5.1	0.4	0.00362022044184304	0.00812963942126258	0.020168431566344
-5.1	0.6	0.00534502668706859	0.0064400369015029	0.0144978724046709
-5.1	0.8	0.00683738377223296	0.00587983208164954	0.0103705303909058
-5.1	1	0.00784353809499546	0.00526954165827866	0.00674402757176715
-5.1	1.2	0.00836899583785743	0.00483222814051684	0.00370533826880322
-5.1	1.4	0.00861112982932592	0.00378414539989339	0.00214313166454865
-5.1	1.6	0.00879357357428027	0.00247806767777332	0.00182381433445833
-5.1	1.8	0.00902233006613621	0.00204648598246403	0.00158556531146704
-5.1	2	0.00925255596714334	0.00190914658016436	0.00102072900796505
-5.1	2.2	0.00936264253793114	0.00142176358398024	5.76041122568971E-4
-5.1	2.4	0.00925813459512069	9.70252858356554E-4	3.0219762060356E-4
-5.1	2.6	0.00892644800372011	7.93607432950738E-4	1.41894056264384E-4
-5.1	2.8	0.00842030535665464	6.585213528523E-4	8.49037943505604E-5
-5.1	3	0.00780544817161448	3.66869654568575E-4	5.46970469632945E-5
-5.1	3.2	0.00712230015400881	1.64247363829083E-4	2.5725362952962E-5
-5.1	3.4	0.00638390406748746	1.5277378196544E-4	9.86019564782003E-6
-5.1	3.6	0.00559748725887008	1.53829071747383E-4	3.49271338440341E-6
-5.1	3.8	0.00478364976038658	8.12199946650722E-5	9.56917430526245E-7
-5.1	4	0.00397830355863205	2.31600643839751E-5	1.50226052921685E-7
-5.1	4.2	0.00322092920645217	4.72854941214374E-6	1.94515044489666E-8
-5.1	4.4	0.00254158208444884	1.02063759748402E-6	1.03004288676581E-8
-5.1	4.6	0.00195528411059921	2.34974139478648E-7	1.00048540624483E-8
-5.1	4.8	0.00146411185779128	3.09685082039874E-8	1.00000375847583E-8
-5.1	5	0.00106260753936857	1.66210851307719E-9	1.00000001224776E-8
-5	-5	0.124667170037027	7.53005399365915E-5	6.3708146850805E-8
-5	-4.8	0.148473228904808	3.3481698769629E-4	9.87794705441315E-7
-5	-4.6	0.168262382776498	8.82676581577004E-4	1.01920851692307E-5
-5	-4.4	0.183078485018245	0.00158473579440936	5.23055433889556E-5
-5	-4.2	0.192451417387583	0.00249441221969002	1.54054379522697E-4
-5	-4	0.196104643402285	0.00443472162268068	3.65875662808259E-4
-5	-3.8	0.193945817603299	0.00794263895929697	7.9989877209529E-4
-5	-3.6	0.186272781809894	0.0123719285710884	0.00149733244191949
-5	-3.4	0.173914844405262	0.0172417383402101	0.00249324861633601
-5	-3.2	0.158114112421558	0.0225921058522625	0.00417069361292734
-5	-3	0.140200594167258	0.028067327333465	0.00694940625351186
-5	-2.8	0.121284332387197	0.03372984621067	0.0108085763223938
-5	-2.6	0.102154712294738	0.0400596148657564	0.0157272388214855
-5	-2.4	0.0834026137160925	0.0456918362298198	0.0214925565884042
-5	-2.2	0.0656189071436755	0.0504198480280818	0.0274864847691613
-5	-2	0.0494887721560483	0.0550932080621983	0.033955102346993
-5	-1.8	0.0357008246350196	0.0562150531786135	0.0404975789336345
-5	-1.6	0.0247343012456705	0.0544467653157304	0.0454827162303535
-5	-1.4	0.0166714875768717	0.0531150690715397	0.0500274402485602
-5	-1.2	0.0111604298426201	0.0491649637229527	0.0547895064197822
-5	-1	0.00755700403921439	0.0432986658778247	0.0572349087721585
-5	-0.8	0.00517533338786609	0.0368143656422904	0.0556694998971971
-5	-0.6	0.00352477909080882	0.0311937197973636	0.051705971967509
-5	-0.4	0.00242488594915111	0.0262900074392594	0.0477586994158941
-5	-0.2	0.00195234059614097	0.0208843621636953	0.0437312284330699
-5	0	0.00225744441999463	0.0167782434197876	0.0381267038292015
-5	0.2	0.00335504135527134	0.0132325078714515	0.0306808784772588
-5	0.4	0.00501059586537205	0.00985583130456454	0.0228850794783826
-5	0.6	0.00679061777548343	0.00765213528252388	0.0165086370592341
-5	0.8	0.00824914692900531	0.0066821292143422	0.011819051241511
-5	1	0.00913430320418646	0.0060360560562246	0.00777502273726145
-5	1.2	0.00948233317284185	0.00565051191903565	0.00449598572713389
-5	1.4	0.00954177508529297	0.00434275512012319	0.00270989496722787
-5	1.6	0.00958823601173009	0.00285360948633213	0.00215209334370992
-5	1.8	0.00976079079572318	0.00245695807773577	0.00176743674215488
-5	2	0.0100197132734518	0.00231010094734365	0.00114893730977166
-5	2.2	0.0102245975537753	0.00172591117494314	6.66294477130417E-4
-5	2.4	0.0102496834789794	0.0011909321084935	3.43153128910496E-4
-5	2.6	0.0100497627347275	9.76991577837812E-4	1.67245688586751E-4
-5	2.8	0.00965054181520057	8.02036609003506E-4	1.12469783053203E-4
-5	3	0.00909919005534426	4.56222588593791E-4	7.87120246742569E-5
-5	3.2	0.00842666445252319	2.07141417865392E-4	3.91253693937382E-5
-5	3.4	0.00764542930777481	1.80270777740214E-4	1.44175709090491E-5
-5	3.6	0.00676994608029261	1.83917256727835E-4	3.99427951588599E-6
-5	3.8	0.00583348107321546	1.02810354240338E-4	8.18245269892292E-7
-5	4	0.00488657421966474	3.26381507242112E-5	1.25701166847328E-7
-5	4.2	0.00398192014332895	7.76220454961836E-6	2.00678174417296E-8
-5	4.4	0.00315943726419839	1.85609515356381E-6	1.04747250083268E-8
-5	4.6	0.00244057189363511	4.38746906623188E-7	1.00104748593456E-8
-5	4.8	0.0018313919881522	5.78230780212678E-8	1.00000946160938E-8
-5	5	0.0013289654407079	3.09093708339736E-9	1.00000003267135E-8
-4.9	-5	0.142116777503967	9.61988703539264E-5	8.06464219498479E-8
-4.9	-4.8	0.169140518430624	4.10729627788287E-4	1.1545290567361E-6
-4.9	-4.6	0.191553160169339	0.00104894839666664	1.14814534390682E-5
-4.9	-4.4	0.208295369523871	0.00188079186153986	5.94395444771783E-5
-4.9	-4.2	0.218870664138799	0.00297865544588857	1.77235944096687E-4
-4.9	-4	0.222996058853736	0.00515402756279883	4.16292951396626E-4
-4.9	-3.8	0.220573351698992	0.00901099294054989	9.06494058860639E-4
-4.9	-3.6	0.211914051537388	0.0139113272506557	0.00170838419705031
-4.9	-3.4	0.197907762936892	0.0193438149470592	0.00281572532963814
-4.9	-3.2	0.179912165107773	0.0253164833997797	0.00467166838416501
-4.9	-3	0.159414220307703	0.0314885410162422	0.00772975101782944
-4.9	-2.8	0.137698232096176	0.0379536531695446	0.0118986898374603
-4.9	-2.6	0.115723965225881	0.0451205190796986	0.0172129803767553
-4.9	-2.4	0.0942354676877062	0.0516978094491521	0.0234308590807224
-4.9	-2.2	0.0739519906383592	0.0574052197617086	0.0299675079926212
-4.9	-2	0.0556562870521385	0.0626911909825421	0.0370229279221184
-4.9	-1.8	0.0400971425984193	0.0637689246253427	0.0441645560452303
-4.9	-1.6	0.0277712900970025	0.0618777781102219	0.0497475093923904
-4.9	-1.4	0.0187368574300771	0.0607168594379526	0.0548825193637305
-4.9	-1.2	0.0125871036155088	0.0565170618451464	0.06030056550128
-4.9	-1	0.00861109832771672	0.0497946075622036	0.0633188993144488
-4.9	-0.8	0.00606158873817808	0.042040317495143	0.0616458201870334
-4.9	-0.6	0.0043994876165081	0.0352633896616844	0.0571668156054149
-4.9	-0.4	0.0034048444059657	0.0297332830056691	0.0530486099245646
-4.9	-0.2	0.00311494343654909	0.023942588123133	0.048639186598483
-4.9	0	0.00363531862940526	0.0194845517932555	0.0423893573590595
-4.9	0.2	0.00493204593909908	0.015646281263132	0.0344377232252382
-4.9	0.4	0.00672425034615889	0.0118816174009022	0.026009089763555
-4.9	0.6	0.00854332914442917	0.00908918544469435	0.0188787241553869
-4.9	0.8	0.0099290324599615	0.00760882762264335	0.0135338645590505
-4.9	1	0.0106435859326366	0.00689818869753739	0.00901965549027891
-4.9	1.2	0.0107657374733528	0.00657734279645383	0.00549746580912421
-4.9	1.4	0.010603232594902	0.00503806013188823	0.00343013210746624
-4.9	1.6	0.0104874419120747	0.00337409265645876	0.00254549269028518
-4.9	1.8	0.0105912783970366	0.0029788879349521	0.00196034391450379
-4.9	2	0.0108793708941587	0.00279664400824259	0.00126803272887744
-4.9	2.2	0.0111909565912177	0.0021050197862154	7.49391575825902E-4
-4.9	2.4	0.0113665173508849	0.00147416256633174	3.87207733370323E-4
-4.9	2.6	0.0113246387228346	0.0012018196109852	2.0011366142964E-4
-4.9	2.8	0.0110595898852435	9.65119443454853E-4	1.44373211216777E-4
-4.9	3	0.0105955509419373	5.56093985671577E-4	1.06139752986919E-4
-4.9	3.2	0.00995049052317809	2.54409863479117E-4	5.52196074338727E-5
-4.9	3.4	0.00913415216701756	2.0354475570807E-4	2.02902285546968E-5
-4.9	3.6	0.00816750406065138	2.08601335496465E-4	4.96969809280841E-6
-4.9	3.8	0.00709697501364805	1.24439863271703E-4	8.26192657041029E-7
-4.9	4	0.00598919924476436	4.46908055064281E-5	1.36974995847402E-7
-4.9	4.2	0.00491222638358177	1.23085038677368E-5	2.57375341187891E-8
-4.9	4.4	0.00391831568801868	3.19593466161288E-6	1.09692641767749E-8
-4.9	4.6	0.00303782698724727	7.71279465610845E-7	1.00241270656312E-8
-4.9	4.8	0.00228305726959759	1.01571863113429E-7	1.00002275700274E-8
-4.9	5	0.00165537949215192	5.40584233635653E-9	1.00000007970345E-8
-4.8	-5	0.161102096197159	1.20138511091508E-4	9.9896213049187E-8
-4.8	-4.8	0.191622284418954	4.94001644402316E-4	1.33834216049818E-6
-4.8	-4.6	0.216889747659618	0.00122684789376884	1.28289475483702E-5
-4.8	-4.4	0.235735655451846	0.00220381372197523	6.76565605231727E-5
-4.8	-4.2	0.247636027925038	0.00352290166556403	2.08137428708617E-4
-4.8	-4	0.252300008487618	0.00595280897828199	4.85690956160495E-4
-4.8	-3.8	0.249619823122484	0.0101534713090507	0.00103546876229995
-4.8	-3.6	0.239916273999606	0.0155267491187279	0.00194257756626493
-4.8	-3.4	0.224137626969845	0.0215637279051454	0.00317485353557387
-4.8	-3.2	0.20376163111955	0.0282580217248071	0.00521835490923692
-4.8	-3	0.180445055597856	0.0352612031319386	0.00853971385974389
-4.8	-2.8	0.15566753914101	0.0426275864917792	0.0129548388253318
-4.8	-2.6	0.130585014617138	0.0506345495883119	0.018582989392161
-4.8	-2.4	0.10611874592849	0.0582233616756118	0.0252725251403561
-4.8	-2.2	0.0831318425850068	0.0650758967380217	0.0324949567458392
-4.8	-2	0.0625078539074158	0.0710727666326245	0.0402249266917124
-4.8	-1.8	0.0450482571296442	0.0721354681692387	0.0479844601155478
-4.8	-1.6	0.0312550872557762	0.0701683100191724	0.0542941877729912
-4.8	-1.4	0.0211527185113219	0.069187310430622	0.0601009708842784
-4.8	-1.2	0.0142777896602184	0.0646804311294624	0.0661166545360171
-4.8	-1	0.00985930509767547	0.0569671192302091	0.0696917257179416
-4.8	-0.8	0.00710010725774093	0.0477863597094042	0.0679411758208572
-4.8	-0.6	0.00542195167304527	0.0397891977378847	0.0628821742919708
-4.8	-0.4	0.00456567653028667	0.0336833127526904	0.0585360614087888
-4.8	-0.2	0.00451738535537037	0.0274922960244784	0.0538136080167802
-4.8	0	0.00531698825450472	0.0225554554178692	0.0470358172344809
-4.8	0.2	0.00685987578712058	0.0183716605685969	0.0386272139605302
-4.8	0.4	0.00880468364336933	0.0142188166114028	0.0295644061824913
-4.8	0.6	0.0106461035195606	0.0108043986283212	0.0216619910867035
-4.8	0.8	0.0119191037885587	0.00873071332634849	0.0155639870273501
-4.8	1	0.0124146130049727	0.00789362523172318	0.0105022638433097
-4.8	1.2	0.0122669212144066	0.00762208669098841	0.00670248780675284
-4.8	1.4	0.0118505006889592	0.00589753043763434	0.0042821993885407
-4.8	1.6	0.011554189704028	0.00408324339439296	0.00300095419723398
-4.8	1.8	0.0115828371292232	0.00364203169609441	0.0021747710210591
-4.8	2	0.0119025800241039	0.00338424722997596	0.00137983433682366
-4.8	2.2	0.0123300395156201	0.00256913045073888	8.25467351441508E-4
-4.8	2.4	0.0126703182111524	0.00182463054959061	4.39476508564726E-4
-4.8	2.6	0.0128041106417958	0.001465105102406	2.43430268370455E-4
-4.8	2.8	0.0126920004364822	0.00114260818622937	1.79674598153169E-4
-4.8	3	0.0123324507980687	6.65071121797012E-4	1.34728580257704E-4
-4.8	3.2	0.0117276593818394	3.0608168938817E-4	7.24335974631905E-5
-4.8	3.4	0.0108822292362092	2.20930126096255E-4	2.68530836718767E-5
-4.8	3.6	0.00982190902739659	2.2495747432637E-4	6.31604557174597E-6
-4.8	3.8	0.00860556614681305	1.44678064847215E-4	1.00624943667744E-6
-4.8	4	0.00731643812419529	5.96416199061603E-5	2.02155766741923E-7
-4.8	4.2	0.00603965081145647	1.87891045452281E-5	3.99611687453654E-8
-4.8	4.4	0.00484239752721207	5.20459605992546E-6	1.20307783348552E-8
-4.8	4.6	0.00376689299930697	1.27654403251926E-6	1.00522172014232E-8
-4.8	4.8	0.00283444847728876	1.67872920930485E-7	1.00004976777004E-8
-4.8	5	0.00205299327606748	8.89239439142542E-9	1.0000001748722E-8
-4.7	-5	0.181614117330927	1.46963564109075E-4	1.17438141122948E-7
-4.7	-4.8	0.215906819915147	5.83319245167872E-4	1.50474986627067E-6
-4.7	-4.6	0.244260099560867	0.00141389195547525	1.40955113892632E-5
-4.7	-4.4	0.265390839291343	0.00255297385566149	7.6832721716574E-5
-4.7	-4.2	0.278747224739485	0.00412969010196081	2.47128129673928E-4
-4.7	-4	0.284028851770441	0.00683597660209487	5.74483486044276E-4
-4.7	-3.8	0.281113453962988	0.0113732997423628	0.00118473331138298
-4.7	-3.6	0.270325002339871	0.017223777168918	0.0021925636278217
-4.7	-3.4	0.252666954058764	0.0239207965998694	0.0035647082427408
-4.7	-3.2	0.229740043295683	0.0314521876910638	0.00580584204562139
-4.7	-3	0.203382566437188	0.039423508055293	0.00936699932927682
-4.7	-2.8	0.175290010606076	0.0477808148366691	0.0139657160564149
-4.7	-2.6	0.146840306586788	0.0566149856134	0.0198331521509308
-4.7	-2.4	0.119156440328329	0.0652483483999556	0.0270143457930783
-4.7	-2.2	0.0932612801327219	0.0733791226802956	0.0350597802355308
-4.7	-2	0.0701423089259153	0.0801974606237978	0.043556159458351
-4.7	-1.8	0.0506456028242013	0.0813134353513679	0.0519567935482906
-4.7	-1.6	0.0352658330517504	0.0793326635654553	0.0591247800426887
-4.7	-1.4	0.0239846593216268	0.0785253889622839	0.0656805846714008
-4.7	-1.2	0.0162824395827208	0.0736500547462137	0.0721872955120415
-4.7	-1	0.0113379499853915	0.0648460335310222	0.0762292222511273
-4.7	-0.8	0.00831828958648496	0.0541380575578301	0.0744735674208231
-4.7	-0.6	0.0066164675083496	0.0448739115132911	0.0688770356447574
-4.7	-0.4	0.00593361077171035	0.0381885922892285	0.0642668052166774
-4.7	-0.2	0.00619069752067304	0.0315278208901507	0.0592870853839066
-4.7	0	0.00733858414481017	0.0259712944577561	0.0520963449286731
-4.7	0.2	0.00917809332717601	0.0213912448410988	0.043252781852638
-4.7	0.4	0.0112926250818925	0.0168719707870748	0.0335413865068723
-4.7	0.6	0.0131395713453744	0.0128574691525977	0.0248625762988545
-4.7	0.8	0.0142607152955181	0.0101371368804045	0.0179189274878799
-4.7	1	0.0144923518128292	0.00907332887940866	0.0122229647750319
-4.7	1.2	0.0140382189785403	0.00879503175459322	0.00808752527667623
-4.7	1.4	0.013346104023384	0.00694089262308912	0.0052384910699594
-4.7	1.6	0.0128615897685369	0.00501658079896706	0.00351658908095069
-4.7	1.8	0.0128166248957897	0.00447311730840391	0.00242737591175291
-4.7	2	0.0131737177716861	0.00408699556612064	0.00149850091451214
-4.7	2.2	0.0137237689302112	0.00312624325958563	9.04297657511407E-4
-4.7	2.4	0.0142356615336948	0.00224477766139585	5.07129380051889E-4
-4.7	2.6	0.0145525030996808	0.00176212318034936	2.98614795599695E-4
-4.7	2.8	0.0146013594146062	0.00132933525827255	2.16611515450785E-4
-4.7	3	0.0143542800125329	7.83515761007462E-4	1.61657970296824E-4
-4.7	3.2	0.0137960004259075	3.64543834662329E-4	8.86548784457915E-5
-4.7	3.4	0.0129235735103676	2.3297660425212E-4	3.32374707048813E-5
-4.7	3.6	0.0117649883615283	2.31457692832457E-4	7.85599343392948E-6
-4.7	3.8	0.0103896855045295	1.62414579556428E-4	1.36935888064265E-6
-4.7	4	0.00889704142491844	7.77013406994083E-5	3.39697679071398E-7
-4.7	4.2	0.00739046626185129	2.75273849301552E-5	6.67128227652646E-8
-4.7	4.4	0.00595464825571441	8.01171265560083E-6	1.39482072319528E-8
-4.7	4.6	0.00464687917712964	1.98946281978856E-6	1.01023190114881E-8
-4.7	4.8	0.00350065775151886	2.61078811700828E-7	1.0000977517327E-8
-4.7	5	0.00253307758997216	1.37594357603302E-8	1.00000034369008E-8
-4.6	-5	0.203625989861297	1.76570618466914E-4	1.28660251872141E-7
-4.6	-4.8	0.241959632172357	6.78185783280843E-4	1.61414068421525E-6
-4.6	-4.6	0.27362453130836	0.00160959666419141	1.51254769768549E-5
-4.6	-4.4	0.297220731788124	0.00292806609804415	8.65621258992843E-5
-4.6	-4.2	0.312169727439774	0.00479920004302277	2.92529751996576E-4
-4.6	-4	0.318160000323694	0.00780697195828942	6.77940830550355E-4
-4.6	-3.8	0.315048585865973	0.0126749778392593	0.00134664637987862
-4.6	-3.6	0.303154368142714	0.0190089440650315	0.00244689276517416
-4.6	-3.4	0.283530290256208	0.0264292020327673	0.00397355580725131
-4.6	-3.2	0.257901148892203	0.0349191726709739	0.00642600492830348
-4.6	-3	0.228297167995853	0.0439898541974681	0.0102087665375837
-4.6	-2.8	0.196649321228212	0.0534213982919649	0.0149536370037203
-4.6	-2.6	0.16458289702048	0.0630760733261422	0.021020082774195
-4.6	-2.4	0.13344701671086	0.0727563469459394	0.0287083476303491
-4.6	-2.2	0.104440295278098	0.082237183183179	0.03765720353285
-4.6	-2	0.0786572202930942	0.0899835977400883	0.0469783719167738
-4.6	-1.8	0.056980072067185	0.0912771149137088	0.0560522967487385
-4.6	-1.6	0.039883452270796	0.0893715305980111	0.0641975552074404
-4.6	-1.4	0.0272983672687388	0.0887080366531028	0.0715582040360161
-4.6	-1.2	0.0186516225673218	0.0833990950986367	0.0784272607326794
-4.6	-1	0.0130846464784265	0.0734562329790318	0.0828121195989863
-4.6	-0.8	0.0097452987719807	0.0611914736300834	0.0811891607128432
-4.6	-0.6	0.00800886878768841	0.0506215380605779	0.0752316585561633
-4.6	-0.4	0.00753513008857387	0.0432668949776591	0.0703391659515079
-4.6	-0.2	0.00816390950598407	0.0360035946820422	0.0650995086878488
-4.6	0	0.00973160082665561	0.0296937436245313	0.0575676571785854
-4.6	0.2	0.0119194717714629	0.0246804846250538	0.0482745147517451
-4.6	0.4	0.0142210680406836	0.0198394528591911	0.0378818018114729
-4.6	0.6	0.0160571723407985	0.0153070584273062	0.0284235767786579
-4.6	0.8	0.016989868273045	0.0119253069990536	0.0205646968701099
-4.6	1	0.0169190391428771	0.0104971571284322	0.0141630856351956
-4.6	1.2	0.0161320858894655	0.01010813877668	0.00962719898504545
-4.6	1.4	0.015155368525481	0.00817745886894131	0.00628532318749356
-4.6	1.6	0.0144878972984222	0.00619428705379131	0.00410827554235143
-4.6	1.8	0.014380949907984	0.00549012575034085	0.00274924325576044
-4.6	2	0.0147859945995015	0.00491427067420968	0.00165368711352044
-4.6	2.2	0.0154641687985567	0.00378019080955923	0.00100450938260597
-4.6	2.4	0.0161478645879077	0.00273452960160633	5.95944317025374E-4
-4.6	2.6	0.0166446647265057	0.00208773253939129	3.63031395851204E-4
-4.6	2.8	0.0168505882618269	0.00152141804375017	2.51751158074759E-4
-4.6	3	0.0167126955115426	9.14096065847313E-4	1.83736688786576E-4
-4.6	3.2	0.0161979532037018	4.34851566250233E-4	1.01691733117321E-4
-4.6	3.4	0.015293890895333	2.42753869024195E-4	3.861808619803E-5
-4.6	3.6	0.0140278379433845	2.2842605509586E-4	9.42067347818201E-6
-4.6	3.8	0.0124771683171079	1.77111647641707E-4	1.91388168258932E-6
-4.6	4	0.0107561521583952	9.88521325892416E-5	5.61539588117829E-7
-4.6	4.2	0.00898716334346675	3.86198700827196E-5	1.08784785467483E-7
-4.6	4.4	0.00727472364423399	1.1656745339494E-5	1.69288217995241E-8
-4.6	4.6	0.00569442204377092	2.9200397527127E-6	1.01798954911892E-8
-4.6	4.8	0.0042952233323927	3.82122374160117E-7	1.00017194223062E-8
-4.6	5	0.00310613857782661	2.00290899781668E-8	1.00000060442822E-8
-4.5	-5	0.227093040825062	2.08842271976642E-4	1.305254243222E-7
-4.5	-4.8	0.269723563511969	7.78854820047437E-4	1.63778547940395E-6
-4.5	-4.6	0.304915743185615	0.00181526341460904	1.57836349604292E-5
-4.5	-4.4	0.331153059665991	0.00332872021785816	9.60889415253195E-5
-4.5	-4.2	0.347833558251992	0.00552773005490819	3.40527945721315E-4
-4.5	-4	0.354633530475873	0.00886519124725724	7.86935132167735E-4
-4.5	-3.8	0.351381814017089	0.0140606725052777	0.0015099692453515
-4.5	-3.6	0.33838153622716	0.0208847148508466	0.00269295316168745
-4.5	-3.4	0.31672690196594	0.0290905009326099	0.00438487174478095
-4.5	-3.2	0.288265902901513	0.0386557096947208	0.00706301796492032
-4.5	-3	0.255229762712296	0.0489454266559118	0.0110615891302602
-4.5	-2.8	0.219803564914381	0.059531174223266	0.0159542060401068
-4.5	-2.6	0.18388444611285	0.0700274202492835	0.0222297161367178
-4.5	-2.4	0.149071451502891	0.0807388496880253	0.0304415494732292
-4.5	-2.2	0.116754634544568	0.0915629116207199	0.0402925313061558
-4.5	-2	0.0881384553279174	0.100318976152872	0.0504385104486942
-4.5	-1.8	0.0641329765288454	0.101975383821386	0.0602301299508149
-4.5	-1.6	0.0451803510944007	0.100268957727384	0.0694392798220474
-4.5	-1.4	0.0311542249558354	0.0996927443396192	0.0776229959154546
-4.5	-1.2	0.021432871041321	0.0938866641767361	0.0847392715299344
-4.5	-1	0.0151358809657446	0.0828188051174167	0.0893568846322768
-4.5	-0.8	0.0114101298842289	0.069040089506426	0.088064451865985
-4.5	-0.6	0.00962431619348332	0.0571232744127233	0.0820324256849265
-4.5	-0.4	0.00939394156462604	0.0489101766139776	0.076839910336634
-4.5	-0.2	0.0104600099567775	0.0408557024635008	0.0712587288767455
-4.5	0	0.0125179963004253	0.0336869751183302	0.0633952509560147
-4.5	0.2	0.0151045991268637	0.0282196288213523	0.0536036236881278
-4.5	0.4	0.0176097924208991	0.023115374758413	0.0424858631730073
-4.5	0.6	0.019419899374094	0.0181998803019173	0.0322415867891997
-4.5	0.8	0.0201322635323034	0.014184134417192	0.0234375899839141
-4.5	1	0.0197294050035865	0.0122263510660388	0.0162980649732673
-4.5	1.2	0.0185962278694526	0.0115763974852138	0.0113094196047826
-4.5	1.4	0.0173412366537853	0.00960703656963771	0.00743874725502837
-4.5	1.6	0.0165110030470426	0.00761824149982446	0.00482186651406282
-4.5	1.8	0.0163657211302458	0.00669900115271268	0.00319061491054831
-4.5	2	0.0168363872169904	0.0058688333167171	0.0018873491253036
-4.5	2.2	0.0176493631248865	0.00452949458085273	0.00114778096470341
-4.5	2.4	0.0185004695352852	0.00329125599105734	7.06698274639612E-4
-4.5	2.6	0.0191650169462166	0.00243742928939623	4.2918931947852E-4
-4.5	2.8	0.0195122575203667	0.0017172096201239	2.79863299768023E-4
-4.5	3	0.0194676157465076	0.00106164367531495	1.97638727002364E-4
-4.5	3.2	0.0189815752023768	5.2422071675396E-4	1.09675617151858E-4
-4.5	3.4	0.0180311581302232	2.55559923673371E-4	4.24176848162389E-5
-4.5	3.6	0.0166404948006374	2.1813247661334E-4	1.08850521308073E-5
-4.5	3.8	0.01489213959891	1.88921587049821E-4	2.60851353915914E-6
-4.5	4	0.0129136378424322	1.2273077272998E-4	8.60077358213659E-7
-4.5	4.2	0.0108465488022866	5.18230317539479E-5	1.65097095381711E-7
-4.5	4.4	0.00881712403898107	1.60360586464409E-5	2.09038598150385E-8
-4.5	4.6	0.00692209007032761	4.03741379680489E-6	1.02832020664756E-8
-4.5	4.8	0.00522887347487094	5.2643110685276E-7	1.00027063541328E-8
-4.5	5	0.00378100697669314	2.74325640799054E-8	1.00000095049845E-8
-4.4	-5	0.251952619718215	2.43484434626585E-4	1.23962071971517E-7
-4.4	-4.8	0.299119150694091	8.85742439384615E-4	1.5759547733032E-6
-4.4	-4.6	0.338039623879304	0.00203271402316762	1.60251134399712E-5
-4.4	-4.4	0.367084380510627	0.00375297249831831	1.04546691816118E-4
-4.4	-4.2	0.385633779315549	0.00630628153061399	3.86326685949711E-4
-4.4	-4	0.393351653951564	0.0100032885084611	8.91087125568545E-4
-4.4	-3.8	0.390029931941561	0.0155266337211595	0.00166399942909683
-4.4	-3.6	0.375942796815557	0.0228459775343948	0.00292122130309158
-4.4	-3.4	0.352214889494725	0.0318905756978046	0.00478104972994482
-4.4	-3.2	0.320814667594419	0.042633435838203	0.00769065948015682
-4.4	-3	0.284182270424529	0.0542473182519402	0.0119068593571348
-4.4	-2.8	0.244774521307751	0.0660653381103027	0.0169869870679413
-4.4	-2.6	0.204783735463723	0.0774658546307124	0.0235352438372429
-4.4	-2.4	0.166081538904463	0.0891935343781967	0.032301747982445
-4.4	-2.2	0.130264397788248	0.101275912591913	0.042981616986644
-4.4	-2	0.0986495336959976	0.111078541509882	0.0538947796717557
-4.4	-1.8	0.0721666131522115	0.113333785302614	0.064461062669133
-4.4	-1.6	0.0512136292922643	0.11198898270715	0.0747707523832593
-4.4	-1.4	0.035601444495832	0.111424586041303	0.0837521878150152
-4.4	-1.2	0.0246666726297803	0.105071954974122	0.0910520628382497
-4.4	-1	0.0175243733353576	0.0929541878409792	0.0958418874552239
-4.4	-0.8	0.0133395444465465	0.0777605069988237	0.0950953558865513
-4.4	-0.6	0.0114849852210179	0.0644440161200585	0.0893167620523204
-4.4	-0.4	0.011527857566367	0.0550952165246395	0.0837913889644458
-4.4	-0.2	0.013091867388101	0.0460294072166182	0.0777238671406104
-4.4	0	0.0157053672564049	0.0379405234324225	0.0694848826309808
-4.4	0.2	0.018736725683893	0.0320067125266238	0.0591283307808084
-4.4	0.4	0.021460302977761	0.026693039247633	0.0472462714881093
-4.4	0.6	0.0232315816810733	0.0215596678254455	0.036204622806977
-4.4	0.8	0.0236989373982494	0.0169760027238083	0.0264710282438726
-4.4	1	0.0229464477557349	0.0143142268677133	0.0186111355998302
-4.4	1.2	0.0214692035521578	0.0132198789642697	0.0131416898889193
-4.4	1.4	0.0199594590309788	0.0112252256264467	0.00874289783395486
-4.4	1.6	0.0190032042281324	0.00927506898253562	0.00572580098847322
-4.4	1.8	0.0188570751644837	0.00809444864303046	0.00381223601929056
-4.4	2	0.019420624770464	0.00694754400300129	0.00224254708969355
-4.4	2.2	0.0203794900381904	0.00536834035412162	0.00135023800532575
-4.4	2.4	0.0213925195803081	0.00391045077802826	8.33636278204843E-4
-4.4	2.6	0.022206333657103	0.00280799921297257	4.86999704411329E-4
-4.4	2.8	0.0226686662578905	0.00191773282775244	2.95317123560797E-4
-4.4	3	0.0226881244853688	0.00123227559609073	2.00485508610383E-4
-4.4	3.2	0.0222016889204402	6.40629199916464E-4	1.11343228998629E-4
-4.4	3.4	0.0211765115931142	2.78036233343787E-4	4.43330344092384E-5
-4.4	3.6	0.0196322741809717	2.04494547001763E-4	1.21386410849095E-5
-4.4	3.8	0.0176547441843202	1.98637254732966E-4	3.36783092850898E-6
-4.4	4	0.0153833376881052	1.48565565458817E-4	1.19636760840641E-6
-4.4	4.2	0.0129787140763752	6.65059343646812E-5	2.28411542864089E-7
-4.4	4.4	0.0105900813496701	2.08751334067257E-5	2.53652765417437E-8
-4.4	4.6	0.00833733308130903	5.26054114139225E-6	1.03989982321209E-8
-4.4	4.8	0.00630862222908333	6.82777757072429E-7	1.00038100015281E-8
-4.4	5	0.00456411678299178	3.53597075553253E-8	1.00000133474949E-8
-4.3	-5	0.278123436647114	2.79844899470489E-4	1.1626923926414E-7
-4.3	-4.8	0.33004483547092	9.9856644520422E-4	1.47424287296062E-6
-4.3	-4.6	0.372876438483365	0.0022624831054646	1.59991153000875E-5
-4.3	-4.4	0.404881980078592	0.0041957529484187	1.11559078660444E-4
-4.3	-4.2	0.425432499967259	0.00711970932903573	4.26323026014194E-4
-4.3	-4	0.434180096981643	0.0112053148486756	9.83082259555228E-4
-4.3	-3.8	0.430870036437903	0.0170614192228258	0.00180297514961532
-4.3	-3.6	0.415731989008439	0.0248801793317162	0.00312873462563711
-4.3	-3.4	0.389907780089146	0.0348026496240078	0.00514858402675884
-4.3	-3.2	0.355482028500057	0.0468041908078236	0.00827599943746518
-4.3	-3	0.315110867533912	0.0598313087079803	0.0127057598364637
-4.3	-2.8	0.27153963509254	0.0729570169458851	0.018039151275542
-4.3	-2.6	0.227277786980778	0.0853680080970841	0.0249699309607483
-4.3	-2.4	0.184490573000308	0.0981175940799137	0.0343459248136969
-4.3	-2.2	0.14499468343475	0.111315795669372	0.0457430033894863
-4.3	-2	0.110222624034595	0.122146617852589	0.0573323154254625
-4.3	-1.8	0.0811160423328098	0.125261817838845	0.0687371691104802
-4.3	-1.6	0.0580181096350777	0.12447424323694	0.0801278656364663
-4.3	-1.4	0.0406727231224026	0.1238463710101	0.0898484468011833
-4.3	-1.2	0.0283828203655556	0.116930453243745	0.0973505581399039
-4.3	-1	0.0202767590124692	0.103884682733064	0.102313347418792
-4.3	-0.8	0.0155563831129191	0.0873979689727688	0.102279477140679
-4.3	-0.6	0.0136082508671976	0.0726098944642107	0.0970443396833701
-4.3	-0.4	0.0139463384730802	0.0617940172063171	0.0911443416675461
-4.3	-0.2	0.0160590162117092	0.0515015359799514	0.0844273394507409
-4.3	0	0.0192832153638403	0.0424841534219525	0.0757442966292287
-4.3	0.2	0.0227979145780102	0.036066880561634	0.0647640843939894
-4.3	0.4	0.0257522233092248	0.030570046643853	0.0520954191806758
-4.3	0.6	0.0274756839390849	0.0253806799862331	0.040236316976597
-4.3	0.8	0.0276833795744775	0.0203221781393907	0.0296229482045708
-4.3	1	0.026578593620023	0.0167978385333582	0.0211011848340055
-4.3	1.2	0.0247772929511312	0.0150664100888874	0.0151448252522275
-4.3	1.4	0.0230549400860334	0.0130323462627744	0.0102477036441777
-4.3	1.6	0.0220270068598139	0.0111450265835169	0.00688031693681728
-4.3	1.8	0.0219328554997708	0.00966505560213879	0.00466087826805949
-4.3	2	0.0226287496354131	0.00814495751600629	0.00274708515950494
-4.3	2.2	0.0237528178263607	0.00629004912339989	0.00161530860714442
-4.3	2.4	0.0249256356044456	0.00458755947082153	9.66132382541304E-4
-4.3	2.6	0.0258679985245204	0.00319804587190679	5.28275212659901E-4
-4.3	2.8	0.0264112585856494	0.00212670611231484	2.94769090684912E-4
-4.3	3	0.0264528097728876	0.00143201284656498	1.90960250192644E-4
-4.3	3.2	0.0259207863004861	7.90772881470286E-4	1.06312484280626E-4
-4.3	3.4	0.0247753586636926	3.16848288113481E-4	4.4262831964914E-5
-4.3	3.6	0.0230328172091779	1.92447224709643E-4	1.30413042746291E-5
-4.3	3.8	0.0207819791161022	2.07492757327527E-4	4.0491649987476E-6
-4.3	4	0.0181736270800427	1.75211205264261E-4	1.50160714663955E-6
-4.3	4.2	0.0153873374060308	8.17048539452072E-5	2.85657222337654E-7
-4.3	4.4	0.0125956305402144	2.57464355340837E-5	2.93871981683735E-8
-4.3	4.6	0.00994236834304416	6.46226669849465E-6	1.0503017322945E-8
-4.3	4.8	0.00753752719906289	8.33966052554507E-7	1.00047931122063E-8
-4.3	5	0.0054591999628701	4.29075978503591E-8	1.00000166789017E-8
-4.2	-5	0.305504148490055	3.16829221681885E-4	1.24609966669034E-7
-4.2	-4.8	0.362376653307836	0.00111565416013689	1.43707533046527E-6
-4.2	-4.6	0.409281919948182	0.00250233759183853	1.61378911236631E-5
-4.2	-4.4	0.444386229453602	0.00464811603736791	1.17873504807274E-4
-4.2	-4.2	0.467061941409574	0.00794702835415873	4.60067816726397E-4
-4.2	-4	0.476951109756021	0.0124466746693343	0.0010615797883069
-4.2	-3.8	0.473741797974141	0.0186471113608862	0.0019279908781689
-4.2	-3.6	0.457601610360151	0.0269717237166998	0.0033195993628119
-4.2	-3.4	0.429674328474513	0.0377957076292895	0.00548202621729987
-4.2	-3.2	0.392155313107759	0.0511105809308441	0.00878950153445577
-4.2	-3	0.347923333247273	0.0656221766423145	0.0134114153455024
-4.2	-2.8	0.300028348312696	0.0801259886794778	0.0190743537098517
-4.2	-2.6	0.25131738438671	0.0936874145406556	0.0265274891819434
-4.2	-2.4	0.204268283777553	0.10750011058618	0.0365846475632872
-4.2	-2.2	0.16093016012616	0.121651054262718	0.0485855871495856
-4.2	-2	0.122852989008583	0.133440370413065	0.0607610422818353
-4.2	-1.8	0.0909837264453244	0.13766626091011	0.073063105374367
-4.2	-1.6	0.0656015933965081	0.137648515597096	0.085468682133461
-4.2	-1.4	0.0463805331714155	0.136908573300716	0.0958602427218676
-4.2	-1.2	0.0325979427004486	0.129465247106243	0.103676942624237
-4.2	-1	0.023412203186466	0.115632864752488	0.108864132579953
-4.2	-0.8	0.0180787912885726	0.0979529501295788	0.109603755084539
-4.2	-0.6	0.0160059641595658	0.0815976891179181	0.105110880139948
-4.2	-0.4	0.0166494373953012	0.0689791923509145	0.0988177597818415
-4.2	-0.2	0.0193462034352661	0.0572895815685791	0.0913228388852316
-4.2	0	0.0232213001449432	0.0473880936651016	0.0821345687968326
-4.2	0.2	0.0272475054006973	0.0404536897570815	0.0705027185904637
-4.2	0.4	0.0304420904834821	0.0347537937402017	0.0570414803053724
-4.2	0.6	0.0321144535608179	0.0296296594640367	0.0443256150880811
-4.2	0.8	0.0320608461420131	0.0241981284610063	0.0328915098449783
-4.2	1	0.0306188624416012	0.0196941191169533	0.0237823233732479
-4.2	1.2	0.0285332054882146	0.0171543411909991	0.0173387055779926
-4.2	1.4	0.0266597919226187	0.0150433216839037	0.0119769005641204
-4.2	1.6	0.0256324938539781	0.0132142144465727	0.00829706135206532
-4.2	1.8	0.0256594174717606	0.0114014165355971	0.00573920112429637
-4.2	2	0.0265415960175486	0.00945891027420074	0.00339932535663399
-4.2	2.2	0.0278622050857989	0.00729231023844063	0.00193223527051871
-4.2	2.4	0.0292007931460436	0.00532097431810876	0.00109305836216283
-4.2	2.6	0.0302534092232275	0.00360894485324923	5.50947441379797E-4
-4.2	2.8	0.0308388857732654	0.00235054317803173	2.79730873675452E-4
-4.2	3	0.0308489962966368	0.00166544342525207	1.70633317538276E-4
-4.2	3.2	0.0302092170400959	9.780104671335E-4	9.54456570218923E-5
-4.2	3.4	0.0288783977038684	3.77277227244936E-4	4.23066889713116E-5
-4.2	3.6	0.0268737356367569	1.87124649325928E-4	1.34378913264054E-5
-4.2	3.8	0.0242897032206971	2.16867040138904E-4	4.49354152448242E-6
-4.2	4	0.0212895129798608	2.0128367091918E-4	1.69920374074833E-6
-4.2	4.2	0.0180716086835038	9.62786130169374E-5	3.22138735319098E-7
-4.2	4.4	0.0148311736871584	3.01399734711488E-5	3.1919099167685E-8
-4.2	4.6	0.0117352905399981	7.49005251031122E-6	1.05674019369042E-8
-4.2	4.8	0.00891535367113033	9.59760727659634E-7	1.00053761371078E-8
-4.2	5	0.00646759047264574	4.90457929173245E-8	1.00000183700619E-8
-4.1	-5	0.333971133084383	3.53003272114332E-4	1.82702708060063E-7
-4.1	-4.8	0.395967165223896	0.0012338289320096	1.64212357987974E-6
-4.1	-4.6	0.447087832828436	0.0027469161686284	1.71579249306843E-5
-4.1	-4.4	0.485412816671955	0.00509787941799578	1.25498489063493E-4
-4.1	-4.2	0.510327920447881	0.00876333406700378	4.90619777398681E-4
-4.1	-4	0.521467544858047	0.0136965126206655	0.00113076338952887
-4.1	-3.8	0.518451529397322	0.020263477401131	0.00204493122278919
-4.1	-3.6	0.50136651472915	0.0291091773614714	0.00350179118249465
-4.1	-3.4	0.471341722635785	0.0408454790440998	0.00578429353067649
-4.1	-3.2	0.430677293743372	0.0554988742879763	0.00921633148828959
-4.1	-3	0.382481233626949	0.0715453486010747	0.0139922909973863
-4.1	-2.8	0.330123721177992	0.0874901264236484	0.0200599732299754
-4.1	-2.6	0.276808092517067	0.102358766933534	0.0281826497010343
-4.1	-2.4	0.225341243499579	0.117318272912886	0.0389856524580672
-4.1	-2.2	0.178014869745278	0.13228382147201	0.051500263963212
-4.1	-2	0.136498231512847	0.144929898495672	0.0642038046982245
-4.1	-1.8	0.101738361907047	0.150468547058935	0.077442595329678
-4.1	-1.6	0.0739435596101188	0.151423871962295	0.090771469122995
-4.1	-1.4	0.0527160527367497	0.15057513017822	0.101780812727198
-4.1	-1.2	0.0373149612219371	0.142706634160398	0.110100043602137
-4.1	-1	0.0269424727959614	0.128213493214531	0.115594743000993
-4.1	-0.8	0.0209207708616465	0.10937118618364	0.117048917325981
-4.1	-0.6	0.018685253781805	0.0913285135570729	0.113395651170712
-4.1	-0.4	0.0196286932140793	0.0766232078732781	0.106755020003846
-4.1	-0.2	0.0229243723129208	0.0634455413117988	0.0984267165462747
-4.1	0	0.0274708300234569	0.0527479502653892	0.0887010775553421
-4.1	0.2	0.0320236272520133	0.0452403622113209	0.0764317947341243
-4.1	0.4	0.0354651885705561	0.0392648320189177	0.0621739005566936
-4.1	0.6	0.0370909121703684	0.0342570743490339	0.0485308504759895
-4.1	0.8	0.0367902254609758	0.0285426456761007	0.0363156124605202
-4.1	1	0.0350463003816285	0.0230031384458613	0.0266779069132885
-4.1	1.2	0.0327368447703684	0.0195343331209881	0.0197286731441802
-4.1	1.4	0.0307933113078359	0.0172945404997146	0.0139046833064441
-4.1	1.6	0.0298564821945714	0.0154859132486058	0.00991375484254009
-4.1	1.8	0.0300899689432251	0.0133048649624221	0.00698856958408789
-4.1	2	0.0312283382714507	0.0108965263397771	0.00416456454635231
-4.1	2.2	0.0327919485363661	0.00838256565530564	0.00228185947733771
-4.1	2.4	0.0343146987968815	0.00611564188815685	0.00120829241375633
-4.1	2.6	0.0354662770733309	0.00404668972482187	5.60642749431285E-4
-4.1	2.8	0.0360545417362779	0.00259879730072263	2.57273640166177E-4
-4.1	3	0.035970437239407	0.00193515380200344	1.44668380053715E-4
-4.1	3.2	0.0351442349411391	0.00120120800287648	8.11641502510966E-5
-4.1	3.4	0.0335421881622738	4.62216020164563E-4	3.89048819533125E-5
-4.1	3.6	0.0311905965571752	1.93058435541851E-4	1.32535648353216E-5
-4.1	3.8	0.0281956741915371	2.27960552860079E-4	4.60157804723548E-6
-4.1	4	0.024736203887976	2.25350440521432E-4	1.74065811233945E-6
-4.1	4.2	0.0210297912067838	1.09121675740255E-4	3.28270582267069E-7
-4.1	4.4	0.0172925986910452	3.35730937989394E-5	3.22537601415921E-8
-4.1	4.6	0.0137124966339368	8.20027482956304E-6	1.05725627577404E-8
-4.1	4.8	0.0104402492014	1.04160064199612E-6	1.00053434544167E-8
-4.1	5	0.00758924116474898	5.28705674205619E-8	1.00000173502568E-8
-4	-5	0.363375651007903	3.86881894999344E-4	3.51400415909119E-7
-4	-4.8	0.430643641883438	0.00134901605221793	2.35847325158148E-6
-4	-4.6	0.486101763998295	0.00298876884550197	1.99317226473435E-5
-4	-4.4	0.527754356779878	0.00553175391228586	1.37039627641142E-4
-4	-4.2	0.555013080071052	0.00954331839501186	5.22889726008513E-4
-4	-4	0.567507270674123	0.0149223875855391	0.00119694456315143
-4	-3.8	0.564777365838227	0.0218936858113273	0.00215972299227492
-4	-3.6	0.546809628132724	0.0312922265946776	0.00368182811666467
-4	-3.4	0.514701767215323	0.0439439320544664	0.0060629602049649
-4	-3.2	0.470852787051048	0.0599309609416231	0.00956203849037496
-4	-3	0.418606784789763	0.0775383270870582	0.0144515956686663
-4	-2.8	0.361669304585066	0.0949779828914395	0.0209925690237054
-4	-2.6	0.303616862553458	0.111309256871717	0.0299124536328656
-4	-2.4	0.24759897149897	0.127540045762694	0.041489237274235
-4	-2.2	0.196157650367739	0.14325056575504	0.0544613043566992
-4	-2	0.151082896631967	0.156649433456621	0.0676877819623217
-4	-1.8	0.11331858869502	0.163621548963926	0.0818759230996195
-4	-1.6	0.0829980313119856	0.165711708428581	0.0960332185481502
-4	-1.4	0.0596513813755149	0.16482278962836	0.10763409203282
-4	-1.2	0.042524948944161	0.156697147781992	0.116671677635597
-4	-1	0.0308737484197203	0.14161960821896	0.122576826986223
-4	-0.8	0.024094211037292	0.121540920171159	0.124610962562997
-4	-0.6	0.0216509794459481	0.10166982210696	0.12181504536393
-4	-0.4	0.0228701565452766	0.0846942279498122	0.114956826070533
-4	-0.2	0.0267543488065084	0.0700385052222692	0.105823555439462
-4	0	0.0319687972424078	0.058659604446782	0.0955638744376849
-4	0.2	0.0370480306241273	0.0505026578249319	0.0827086589768349
-4	0.4	0.0407405849780924	0.0441354467089694	0.0676338425110313
-4	0.6	0.0423337183211079	0.0392142573210769	0.0529612611200387
-4	0.8	0.0418183618985391	0.0332796068241277	0.03996625119414
-4	1	0.0398295098608311	0.0267184625472007	0.0298144575184946
-4	1.2	0.0373779424702275	0.0222688741186866	0.0222992815891061
-4	1.4	0.0354637193373417	0.0198440622166153	0.0159557178138904
-4	1.6	0.0347233606691946	0.0179866921115799	0.0116044233905631
-4	1.8	0.0352643957024264	0.0153941567150813	0.00830027781077204
-4	2	0.0367451067891833	0.0124790125928309	0.00498603154827904
-4	2.2	0.0386150454752317	0.00958174234610512	0.00264705592340849
-4	2.4	0.0403557938306991	0.00698626776280962	0.00131523191936932
-4	2.6	0.041605818776806	0.00452459804811223	5.69058664575744E-4
-4	2.8	0.0421605092939994	0.00288529152231705	2.3807473559319E-4
-4	3	0.0419133259704024	0.00224250633510344	1.21113781499698E-4
-4	3.2	0.0408076814174924	0.00145531225804999	6.74069131277761E-5
-4	3.4	0.0388289776175482	5.72051539357355E-4	3.50146206965822E-5
-4	3.6	0.0360249016639037	2.13610920101953E-4	1.26109650507206E-5
-4	3.8	0.032523244256549	2.41527573018594E-4	4.40087138597355E-6
-4	4	0.0285237956506888	2.46118613423105E-4	1.63504799366753E-6
-4	4.2	0.0242641047406792	1.19371904299339E-4	3.05051233223371E-7
-4	4.4	0.0199787052236022	3.57084040677059E-5	3.04057304398527E-8
-4	4.6	0.0158722578622454	8.49649237660076E-6	1.05166904456108E-8
-4	4.8	0.012111336753891	1.0677588410226E-6	1.00046266477976E-8
-4	5	0.00882442145184461	5.38792400210666E-8	1.00000128157691E-8
-3.9	-5	0.39354087253844	4.17296709096882E-4	7.28028126111939E-7
-3.9	-4.8	0.466205807231014	0.00145733806708261	3.95627889300275E-6
-3.9	-4.6	0.526106177424948	0.00322039582506591	2.52548183557007E-5
-3.9	-4.4	0.571181108191181	0.00593833034132119	1.54453121677373E-4
-3.9	-4.2	0.600879316253371	0.0102656705241097	5.60913252147947E-4
-3.9	-4	0.614827165636014	0.0160961428490187	0.00126467201603512
-3.9	-3.8	0.61247467585334	0.0235293154813006	0.0022742918759387
-3.9	-3.6	0.593688727692544	0.0335349774532133	0.00386072775797043
-3.9	-3.4	0.559519036315669	0.0471034772735762	0.00632497592559262
-3.9	-3.2	0.512458098805327	0.0643924621497507	0.00984928567784576
-3.9	-3	0.456093318877548	0.0835607796385673	0.0148297812682948
-3.9	-2.8	0.394480197284072	0.102540638409695	0.0219036667769369
-3.9	-2.6	0.331583216475896	0.120473544391801	0.0317024717115817
-3.9	-2.4	0.270904855695361	0.138131676603049	0.0440243684986356
-3.9	-2.2	0.215242491797301	0.154617375245589	0.0574350762585649
-3.9	-2	0.166507988530256	0.168694692156914	0.0712417890073405
-3.9	-1.8	0.125641387551244	0.17712020909693	0.0863671297081414
-3.9	-1.6	0.092700608434539	0.180435707520185	0.101269104932453
-3.9	-1.4	0.0671451165440446	0.17963476707592	0.113457962336972
-3.9	-1.2	0.0482114221331305	0.171465519060179	0.123396445968635
-3.9	-1	0.0352100937495859	0.155807306226737	0.129836070518434
-3.9	-0.8	0.0276121976619535	0.134301539571512	0.132323793607628
-3.9	-0.6	0.0249095667664488	0.11244994354242	0.130352709436484
-3.9	-0.4	0.0263592655948809	0.0931534409253517	0.123470791588366
-3.9	-0.2	0.0307929614494875	0.0771332852631997	0.113630587863699
-3.9	0	0.0366451853735045	0.0651928866791497	0.102870425449665
-3.9	0.2	0.0422339244790294	0.0562986757604367	0.0894970304209498
-3.9	0.4	0.0461789776266379	0.049402461251617	0.0735612793746583
-3.9	0.6	0.0477644223457713	0.0444698931263557	0.0577474421700334
-3.9	0.8	0.047086293929481	0.038345476566399	0.0439367898091606
-3.9	1	0.0449317113316021	0.0308411189752564	0.0332196432211415
-3.9	1.2	0.0424400189273904	0.0254286480317944	0.0250182984109639
-3.9	1.4	0.040671182845831	0.0227638006841422	0.0180321630089043
-3.9	1.6	0.0402472226296558	0.0207645885211007	0.0132278676432002
-3.9	1.8	0.0412103164978043	0.0177079803062066	0.00955592318376022
-3.9	2	0.0431345802890398	0.0142439945067657	0.00580660849514753
-3.9	2.2	0.0453909611894244	0.0109250570108002	0.00302171532313696
-3.9	2.4	0.0474001408705043	0.00795899093427093	0.00142795668190778
-3.9	2.6	0.0487612035772427	0.00506611963507913	5.90474861239303E-4
-3.9	2.8	0.0492522958834652	0.0032296461830852	2.32734042570847E-4
-3.9	3	0.0487709168314499	0.00258979450938759	1.08746614774416E-4
-3.9	3.2	0.0472824157702373	0.00173390834078696	5.90498249468167E-5
-3.9	3.4	0.0448056640553343	7.05654145075981E-4	3.21642989626534E-5
-3.9	3.6	0.0414257083068162	2.50815361880899E-4	1.18823997181959E-5
-3.9	3.8	0.0373051812073108	2.57763274060346E-4	4.05618598831316E-6
-3.9	4	0.0326724438437447	2.62600572185551E-4	1.4516478691087E-6
-3.9	4.2	0.0277862976747392	1.26564527446757E-4	2.64582153823858E-7
-3.9	4.4	0.022896380039718	3.64435867411473E-5	2.71490388743586E-8
-3.9	4.6	0.018219001371345	8.35892540089704E-6	1.04167071335811E-8
-3.9	4.8	0.013931921086936	1.03721601283982E-6	1.00033125600978E-8
-3.9	5	0.0101759077100107	5.21860529713085E-8	1.00000042467931E-8
-3.8	-5	0.424259471850815	4.43679166239324E-4	1.44045703110992E-6
-3.8	-4.8	0.502423725113157	0.0015562065460398	6.86824867596749E-6
-3.8	-4.6	0.566857078688879	0.00343640564296031	3.35777344206253E-5
-3.8	-4.4	0.615440827697655	0.00631083020894279	1.77867914822969E-4
-3.8	-4.2	0.647669100545129	0.0109170898159743	6.05615019634331E-4
-3.8	-4	0.663166080612326	0.0171991573629446	0.00133481297657926
-3.8	-3.8	0.661280809574924	0.025172384414407	0.00238623820329179
-3.8	-3.6	0.641743128797517	0.0358633372582499	0.00403458285514513
-3.8	-3.4	0.605539593486534	0.050353725788754	0.00657401147266629
-3.8	-3.2	0.555251686966141	0.0688948286975161	0.0101085324558828
-3.8	-3	0.494717546443951	0.0896018015398677	0.015188997877157
-3.8	-2.8	0.428356372127441	0.11016020816749	0.022842955167831
-3.8	-2.6	0.360533073494831	0.129806395540366	0.0335372739561559
-3.8	-2.4	0.295110029733639	0.149064657069813	0.0465196946482687
-3.8	-2.2	0.235142139029182	0.166467474648819	0.0603881823728739
-3.8	-2	0.182663981012197	0.181204051155539	0.0748897494282228
-3.8	-1.8	0.138614055092592	0.191001559063575	0.0909240034790872
-3.8	-1.6	0.102978855499108	0.195543749268345	0.106504602436187
-3.8	-1.4	0.075150699648022	0.194992212444504	0.119290246462364
-3.8	-1.2	0.0543565802798438	0.186998838384618	0.13023174387895
-3.8	-1	0.0399580919458178	0.170686012281832	0.137356967997194
-3.8	-0.8	0.0314930326769598	0.147465917906382	0.140259967107741
-3.8	-0.6	0.0284735544298706	0.123486900423965	0.13905135187315
-3.8	-0.4	0.0300868139757871	0.101958307420027	0.132349666483572
-3.8	-0.2	0.0350007719280257	0.0847724644822959	0.121943718696834
-3.8	0	0.0414321815551603	0.0723727732975886	0.110736199154881
-3.8	0.2	0.0474959187759056	0.0626528231117461	0.0968959458866438
-3.8	0.4	0.0516924357357737	0.0550962387311729	0.0800412014921849
-3.8	0.6	0.0533062001736408	0.0500192203475101	0.0630116618398824
-3.8	0.8	0.0525365240708849	0.043712230046795	0.04833372696118
-3.8	1	0.0503165086147245	0.0353911453844252	0.0369244327100564
-3.8	1.2	0.0479049130465631	0.0290858221675948	0.0278513693104356
-3.8	1.4	0.046411447853956	0.0261256747269538	0.0200586506800764
-3.8	1.6	0.0464347447253606	0.0238795895654221	0.0146945461010851
-3.8	1.8	0.0479449980024813	0.0203022169433354	0.0106794703620162
-3.8	2	0.0504264379043425	0.0162445799440984	0.00659071573697626
-3.8	2.2	0.0531640947456872	0.0124594940518638	0.00341243949062947
-3.8	2.4	0.0555076994142714	0.00907068989079033	0.0015675496492227
-3.8	2.6	0.0570059995853799	0.00570640461874834	6.38463028211781E-4
-3.8	2.8	0.0574121952324703	0.00365831356699096	2.48607519200744E-4
-3.8	3	0.0566275021930466	0.00298302199595547	1.14460713987304E-4
-3.8	3.2	0.0546479801877137	0.00203308955165715	6.09456587525228E-5
-3.8	3.4	0.0515420115799776	8.62233394842408E-4	3.23291319465497E-5
-3.8	3.6	0.0474506182077002	3.05690767154684E-4	1.16384037554394E-5
-3.8	3.8	0.0425870136647763	2.76449618152245E-4	3.80583095692145E-6
-3.8	4	0.0372172204176362	2.74292999063283E-4	1.29047813217184E-6
-3.8	4.2	0.0316230485554866	1.30720481924288E-4	2.2489151468286E-7
-3.8	4.4	0.0260657264973579	3.5947274048601E-5	2.36757362314379E-8
-3.8	4.6	0.0207676474756738	7.85475110029251E-6	1.0300150396327E-8
-3.8	4.8	0.0159128230632212	9.60897186496429E-7	1.00015825040202E-8
-3.8	5	0.0116513393188361	4.86427463299451E-8	1.00000086215579E-8
-3.7	-5	0.455292590151763	4.66127408530852E-4	2.60772996755623E-6
-3.7	-4.8	0.539036585424671	0.00164491169317349	1.14485098369538E-5
-3.7	-4.6	0.608082885826955	0.00363487867474611	4.47642848962496E-5
-3.7	-4.4	0.660258104895721	0.00664858749410099	2.05137494952284E-4
-3.7	-4.2	0.695105719519954	0.0114945778703431	6.54197394742431E-4
-3.7	-4	0.712246434068309	0.0182251173443635	0.00140535073162158
-3.7	-3.8	0.710918469340245	0.0268330750064385	0.00249261552982924
-3.7	-3.6	0.69069917198586	0.0383064270251334	0.00420033634963615
-3.7	-3.4	0.652498776994335	0.0537311740208125	0.00681325513344218
-3.7	-3.2	0.598984177243969	0.073470376101562	0.0103695303054676
-3.7	-3	0.534251450226754	0.095681956341859	0.0155900313786887
-3.7	-2.8	0.463095898797824	0.11785170153359	0.0238515623173123
-3.7	-2.6	0.39029274244203	0.139286930421573	0.0353881677175469
-3.7	-2.4	0.320067732152323	0.160315994794124	0.0489119891548964
-3.7	-2.2	0.255732576711532	0.178879661394526	0.0632900594095699
-3.7	-2	0.199445161232012	0.194325365085322	0.078633710258353
-3.7	-1.8	0.15214788640087	0.205332204228251	0.0955410060203381
-3.7	-1.6	0.113764509937534	0.211014853690479	0.111757684015226
-3.7	-1.4	0.0836263210817771	0.210867588861337	0.125160239717746
-3.7	-1.2	0.0609485294810675	0.20322398681454	0.137116850133647
-3.7	-1	0.045131805747352	0.186120078518287	0.14510012932916
-3.7	-0.8	0.0357641092046712	0.160854480079494	0.148499167958206
-3.7	-0.6	0.0323658865436078	0.134628462557787	0.147973696413301
-3.7	-0.4	0.0340548861865511	0.111073699144968	0.141611437315254
-3.7	-0.2	0.0393501488826054	0.0929672457615362	0.130800280472005
-3.7	0	0.0462740392594047	0.0801738652388349	0.119205649883493
-3.7	0.2	0.052760707638148	0.0695503271350059	0.104899044531817
-3.7	0.4	0.0572047331119055	0.0612306954269827	0.0870735825136397
-3.7	0.6	0.0588928844067555	0.0558827594276498	0.0688439063554153
-3.7	0.8	0.0581202842582925	0.0493965030030577	0.0532622495993549
-3.7	1	0.055953460815431	0.040410786505009	0.0409659745769457
-3.7	1.2	0.0537570983993969	0.0333053888378562	0.0307853615592091
-3.7	1.4	0.0526793973052389	0.0299865162830617	0.0220265229469241
-3.7	1.6	0.0532882375661724	0.0273896412706566	0.0160175851143006
-3.7	1.8	0.0554777386089352	0.0232421270732149	0.0116734122762227
-3.7	2	0.0586385661747506	0.0185446431677048	0.00733514911764152
-3.7	2.2	0.0619632162687006	0.0142383316196899	0.00383197826245731
-3.7	2.4	0.0647196681216549	0.0103656638266412	0.00175470888545958
-3.7	2.6	0.0663936288755331	0.00649122884711522	7.24349195201299E-4
-3.7	2.8	0.0667036452386606	0.00420392537165631	2.89270905168514E-4
-3.7	3	0.0655528475355925	0.0034339188976084	1.41650771736855E-4
-3.7	3.2	0.0629763091110775	0.0023551191372568	7.69723040950781E-5
-3.7	3.4	0.059108482858107	0.00104335359463723	3.76775358560505E-5
-3.7	3.6	0.0541660063798192	3.78959863854366E-4	1.25217780213671E-5
-3.7	3.8	0.0484293501746088	2.97420407250852E-4	3.85400871680394E-6
-3.7	4	0.0422118272481472	2.8142023873499E-4	1.23570668953548E-6
-3.7	4.2	0.0358202637172751	1.3238440366175E-4	2.01965415215578E-7
-3.7	4.4	0.0295242560927071	3.4635010629462E-5	2.1086476293765E-8
-3.7	4.6	0.0235472462963519	7.12603434177597E-6	1.01937764782274E-8
-3.7	4.8	0.0180752605888151	8.60002870946854E-7	1.00003547191312E-8
-3.7	5	0.0132653301196111	4.49243713114236E-8	1.00000255726037E-8
-3.6	-5	0.48637089453907	4.85230094644024E-4	4.26189708662428E-6
-3.6	-4.8	0.575753153175786	0.00172445655186535	1.77142274611162E-5
-3.6	-4.6	0.649484221837789	0.0038174110977322	5.7912119944302E-5
-3.6	-4.4	0.705333750035468	0.0069567623092819	2.32370459960988E-4
-3.6	-4.2	0.742892771800141	0.012005244186189	7.01295167266526E-4
-3.6	-4	0.761774462917331	0.019179267760171	0.00147379657122109
-3.6	-3.8	0.761097336064553	0.0285234667503145	0.00259507013496442
-3.6	-3.6	0.740273702793939	0.040884392805389	0.00436295033596388
-3.6	-3.4	0.700126787386946	0.057264765201938	0.00705173360498901
-3.6	-3.2	0.643406039525259	0.0781607348046448	0.010658466154433
-3.6	-3	0.574471759190668	0.101847338071402	0.0160748889125364
-3.6	-2.8	0.498505746988436	0.125655331239283	0.0249427328270997
-3.6	-2.6	0.420700596974158	0.148911395642568	0.0372122789071839
-3.6	-2.4	0.345645584210798	0.171858925455424	0.0511568257423836
-3.6	-2.2	0.276905829715956	0.191899872646848	0.0661133668470051
-3.6	-2	0.216762825691908	0.208174770474226	0.0824372768174286
-3.6	-1.8	0.166171270584477	0.220184555352337	0.100179230593866
-3.6	-1.6	0.125005508440746	0.226857125649704	0.117023280090224
-3.6	-1.4	0.092544742926796	0.227222067692556	0.131089256817315
-3.6	-1.2	0.0679881983946065	0.220005903080983	0.144015475772889
-3.6	-1	0.0507570142849574	0.201943207561208	0.153022161012213
-3.6	-0.8	0.0404646672673293	0.174333684676752	0.157080645291124
-3.6	-0.6	0.0366228761451588	0.145794899410132	0.157157089774294
-3.6	-0.4	0.0382814830948393	0.120489493566257	0.151228652992076
-3.6	-0.2	0.0438321987974817	0.101699676531558	0.140179544932922
-3.6	0	0.0511359819688424	0.0885294816983406	0.128252077218349
-3.6	0.2	0.0579768935857454	0.0769451077523447	0.11340851394666
-3.6	0.4	0.0626608157145364	0.0678000158192426	0.0945832012560744
-3.6	0.6	0.0644770633550635	0.0620966150057615	0.0752861415783322
-3.6	0.8	0.0638038188657735	0.0554514082190107	0.0588022527321959
-3.6	1	0.0618226958645282	0.0459565755584138	0.0453878198645346
-3.6	1.2	0.05998716161037	0.0381364546471408	0.0338540642458336
-3.6	1.4	0.0594719890862045	0.0343773208622924	0.0240166066992915
-3.6	1.6	0.0608083955453338	0.0313371992327094	0.0173182215739869
-3.6	1.8	0.0638123814925117	0.0265908917223142	0.012617769622844
-3.6	2	0.0677789284774456	0.0212101938021021	0.0080641273716203
-3.6	2.2	0.0718021450444321	0.016313575831088	0.00428984951180452
-3.6	2.4	0.0750575790093761	0.0118901336613784	0.00200290227972537
-3.6	2.6	0.0769548821189997	0.00747251807397807	8.57812679961002E-4
-3.6	2.8	0.0771676391528315	0.00490206754981479	3.57000512852031E-4
-3.6	3	0.0755983172662345	0.00395977598156748	1.90467276879099E-4
-3.6	3.2	0.0723284556255505	0.00271011794579137	1.09383849730668E-4
-3.6	3.4	0.0675742300186597	0.0012542011289811	5.02278933740968E-5
-3.6	3.6	0.0616465407216007	4.71962601561694E-4	1.51056575785792E-5
-3.6	3.8	0.0549087866870862	3.2128932091939E-4	4.28088365864371E-6
-3.6	4	0.0477304823687077	2.85229375350539E-4	1.31892447238192E-6
-3.6	4.2	0.0404454529763721	1.3262122528119E-4	2.03697567769744E-7
-3.6	4.4	0.0333293336778208	3.30978125553131E-5	2.00260998837449E-8
-3.6	4.6	0.0266032097327863	6.36087322540486E-6	1.01165026173437E-8
-3.6	4.8	0.0204527189694555	7.62509100424315E-7	1.00022733469172E-8
-3.6	5	0.0150409279626128	4.37864923924956E-8	1.00000453145557E-8
-3.5	-5	0.517198199567798	5.01732857741243E-4	6.25968049873601E-6
-3.5	-4.8	0.612254459377671	0.00179672800114381	2.50659125604897E-5
-3.5	-4.6	0.690735287183329	0.00398787999698116	7.12970272060626E-5
-3.5	-4.4	0.750344906198916	0.00724447746025525	2.55161315796337E-4
-3.5	-4.2	0.79071350883909	0.0124637909439494	7.41161381057056E-4
-3.5	-4	0.811439517466852	0.0200744847755175	0.00153931512436518
-3.5	-3.8	0.811514034568313	0.0302492872634216	0.00270206327644309
-3.5	-3.6	0.790175242695966	0.0435966441861916	0.00453747618921349
-3.5	-3.4	0.748151354587948	0.0609619666597778	0.0073076178631463
-3.5	-3.2	0.68827179607914	0.0830010101305339	0.0109990891341671
-3.5	-3	0.61516552466255	0.108154198833838	0.016660915655633
-3.5	-2.8	0.534408420898838	0.133618695613987	0.0260987468950818
-3.5	-2.6	0.451614484741906	0.158676441648096	0.0389650629256716
-3.5	-2.4	0.371733684303438	0.183647045943776	0.053239964017336
-3.5	-2.2	0.29857885409742	0.205512761326411	0.0688392147570151
-3.5	-2	0.234555025597994	0.222797366735959	0.0862306866343665
-3.5	-1.8	0.180639917819731	0.235606632599775	0.104769344944707
-3.5	-1.6	0.136675722741411	0.243094502089136	0.122275951761091
-3.5	-1.4	0.101901256207947	0.244005773456855	0.137100052229242
-3.5	-1.2	0.075494562912671	0.237163049817006	0.150949425289825
-3.5	-1	0.0568736824844874	0.217981614623952	0.161093775493089
-3.5	-0.8	0.0456465470682067	0.187847763313857	0.16597380733754
-3.5	-0.6	0.0412948998521956	0.157012133012337	0.166587258333678
-3.5	-0.4	0.0428026828842158	0.130239845543956	0.161146215004558
-3.5	-0.2	0.0484611524079011	0.110935716423974	0.150030816543255
-3.5	0	0.0560105933509909	0.0973523155867281	0.137808768178209
-3.5	0.2	0.0631224145805299	0.0847788368281327	0.122296804399126
-3.5	0.4	0.068034051957603	0.0747854844729445	0.102466294595265
-3.5	0.6	0.0700361933925824	0.0687003238969816	0.0823270840695751
-3.5	0.8	0.0695729472853711	0.0619449623909857	0.0649812488523202
-3.5	1	0.0679180805671897	0.0520825593685608	0.0502373517259621
-3.5	1.2	0.06659410258707	0.0436056328993914	0.0371549127964521
-3.5	1.4	0.0667902794944988	0.0393008197789156	0.0261884210374068
-3.5	1.6	0.0689964545440101	0.0357411667766487	0.0187807298636701
-3.5	1.8	0.0729497058242172	0.0303970312997487	0.0136321104072396
-3.5	2	0.0778479864561695	0.0242975303823088	0.00881372980105262
-3.5	2.2	0.0826818170472117	0.018727514604566	0.00478838762506761
-3.5	2.4	0.0865246288773668	0.0136856656611501	0.00231696830948899
-3.5	2.6	0.0886983058363	0.00870089618247834	0.00104868810763453
-3.5	2.8	0.0888222222768731	0.00578555248585785	4.5638969863321E-4
-3.5	3	0.0867957609612452	0.00458045094334006	2.59558063734172E-4
-3.5	3.2	0.0827532433867357	0.00311465187684727	1.58498370094879E-4
-3.5	3.4	0.077005837800944	0.00150341974806906	7.14135844096022E-5
-3.5	3.6	0.0699742055448446	5.87466985763852E-4	1.9793505990917E-5
-3.5	3.8	0.0621172643532898	3.50224274233214E-4	5.03735680382626E-6
-3.5	4	0.053867587263427	2.88211508376325E-4	1.51833838748145E-6
-3.5	4.2	0.0455876611109068	1.32948039777083E-4	2.29730352381412E-7
-3.5	4.4	0.0375583322074149	3.20052649221438E-5	2.06929619415607E-8
-3.5	4.6	0.0299976462262624	5.75969418969663E-6	1.0081028862812E-8
-3.5	4.8	0.0230914060355089	6.99981507427886E-7	1.00038775400248E-8
-3.5	5	0.0170101140965417	4.98814413627617E-8	1.00000648663973E-8
-3.4	-5	0.547457712626401	5.161879035456E-4	8.24757897319825E-6
-3.4	-4.8	0.648198962017618	0.00186335518082634	3.21976287185155E-5
-3.4	-4.6	0.731487239830587	0.00415042330173293	8.2572651749869E-5
-3.4	-4.4	0.794946490690948	0.00752204851392693	2.69949883298627E-4
-3.4	-4.2	0.838230722202313	0.0128886263250641	7.69760109308833E-4
-3.4	-4	0.860913083604297	0.020925757625435	0.0016030353954188
-3.4	-3.8	0.861850978357246	0.0320027049245575	0.00282531407560935
-3.4	-3.6	0.840103150502133	0.0464147238379844	0.00474199823606629
-3.4	-3.4	0.796297487138269	0.0648000414875426	0.00760266774662389
-3.4	-3.2	0.733340459079938	0.0880034964802723	0.0114115589416439
-3.4	-3	0.65613122106834	0.114645801260816	0.017342860091844
-3.4	-2.8	0.570643618865239	0.141772081378622	0.0272799340063332
-3.4	-2.6	0.482913867861179	0.168559588813438	0.0406145895507928
-3.4	-2.4	0.398247316052244	0.195599898648886	0.0551804691711163
-3.4	-2.2	0.32069708526749	0.219623290002591	0.0714678749837769
-3.4	-2	0.252791190083249	0.238140981158186	0.089944341433209
-3.4	-1.8	0.195542380985814	0.251593619220877	0.109244720323754
-3.4	-1.6	0.148780575114001	0.259744182501631	0.127489983030838
-3.4	-1.4	0.11171816815703	0.261157438034724	0.143224370949698
-3.4	-1.2	0.0835069582080891	0.254493321553013	0.158001858743749
-3.4	-1	0.0635358339341343	0.234078034707298	0.169312834033928
-3.4	-0.8	0.051372352967794	0.201432446625273	0.175091002993044
-3.4	-0.6	0.0464442486990327	0.168422873164973	0.176201176527963
-3.4	-0.4	0.0476715816857095	0.140416797882996	0.171301501080782
-3.4	-0.2	0.053275203359408	0.120645170624289	0.160296950562567
-3.4	0	0.0609205194346625	0.106560234107293	0.147804751261215
-3.4	0.2	0.0682083966335484	0.0930044816547706	0.131478539775885
-3.4	0.4	0.0733302645287331	0.0821709014201088	0.110648628370718
-3.4	0.6	0.07557601666603	0.0757283670274655	0.089909030971625
-3.4	0.8	0.0754355114834813	0.0689346138930894	0.0717596968317456
-3.4	1	0.0742487960536336	0.058821337193824	0.0555617557038969
-3.4	1.2	0.0735864283709659	0.0497144404059056	0.0408434466232334
-3.4	1.4	0.0746405079360093	0.0447381650367717	0.0287391281852765
-3.4	1.6	0.0778556652297397	0.040597043519494	0.0205821428684246
-3.4	1.8	0.0828895335267211	0.0346839289193666	0.0148240786668212
-3.4	2	0.0888415031784848	0.0278403077025592	0.00961756158504624
-3.4	2.2	0.0945936617828178	0.0215050362983479	0.00532870832408924
-3.4	2.4	0.0991093475478246	0.0157830666700528	0.00269860932143121
-3.4	2.6	0.10161378233519	0.0102169248716327	0.00130806961949753
-3.4	2.8	0.101665586367912	0.00687750325627758	5.96085392155447E-4
-3.4	3	0.0991597754997249	0.00531322932196778	3.4793995425257E-4
-3.4	3.2	0.0942884466652793	0.00358741929970428	2.22647968330222E-4
-3.4	3.4	0.0874673065030695	0.00180141751153924	1.01636273665557E-4
-3.4	3.6	0.0792371437759239	7.30070803185509E-4	2.68220458314054E-5
-3.4	3.8	0.0701600141903529	3.88433148574724E-4	6.06566509919219E-6
-3.4	4	0.0607351677096368	2.9405161424546E-4	1.80636069832696E-6
-3.4	4.2	0.0513548543417318	1.35157249726731E-4	2.78605697301732E-7
-3.4	4.4	0.042306350447642	3.20059359803968E-5	2.32675189579071E-8
-3.4	4.6	0.033807640257017	5.51022786850511E-6	1.01034655765877E-8
-3.4	4.8	0.0260491432063318	7.07287569042887E-7	1.00047324202385E-8
-3.4	5	0.0192132139846485	7.17137735968544E-8	1.00000795455095E-8
-3.3	-5	0.576820497097695	5.28704455029947E-4	9.74008082002923E-6
-3.3	-4.8	0.683229963527692	0.00192467662696939	3.73929414043996E-5
-3.3	-4.6	0.771373656599389	0.00430731632106232	8.93469357110986E-5
-3.3	-4.4	0.838774357297836	0.00779807510057038	2.75010306699667E-4
-3.3	-4.2	0.885087842565647	0.0132977878745924	7.85844805273843E-4
-3.3	-4	0.909848372346019	0.0217451169848151	0.0016662510148474
-3.3	-3.8	0.911774992399345	0.0337589722035378	0.00297167018850541
-3.3	-3.6	0.889745628835738	0.0492825170920454	0.00498461951333508
-3.3	-3.4	0.844285043008117	0.0687253726154492	0.00794913509878882
-3.3	-3.2	0.778372785354134	0.0931453101614839	0.0119052994400386
-3.3	-3	0.697175800996069	0.121326899368245	0.018096569623836
-3.3	-2.8	0.607065196046625	0.150103689588005	0.0284358790455744
-3.3	-2.6	0.514496811842545	0.178505204534056	0.0421438428845917
-3.3	-2.4	0.425124177123775	0.20759891754003	0.0570179484027745
-3.3	-2.2	0.343232257384041	0.234057345086293	0.0740254892722113
-3.3	-2	0.271470885207685	0.25405216548162	0.0935489009988682
-3.3	-1.8	0.210899804813664	0.268070989703301	0.113579069074899
-3.3	-1.6	0.161357303512749	0.276791430584479	0.132654623691904
-3.3	-1.4	0.122044674290071	0.278600432678402	0.14949146996154
-3.3	-1.2	0.0920836390900834	0.271800321273193	0.165279452366547
-3.3	-1	0.0708083781447455	0.250108701900556	0.177704717351069
-3.3	-0.8	0.057710879564739	0.215203719174482	0.1843343468476
-3.3	-0.6	0.0521400844965769	0.1802674306074	0.185909740838691
-3.3	-0.4	0.0529538600084049	0.151169920452973	0.18162261620982
-3.3	-0.2	0.0583334403755033	0.130821166973385	0.170909792700752
-3.3	0	0.06591694951206	0.116099045330246	0.158180703051826
-3.3	0.2	0.0732788500175886	0.101605336509799	0.140946922239759
-3.3	0.4	0.0785880620183705	0.0899597571724882	0.119119102191025
-3.3	0.6	0.0811310074344944	0.0832078433134295	0.0979440973667224
-3.3	0.8	0.0814216622504024	0.0764481642613534	0.0790398931143448
-3.3	1	0.0808394514512964	0.0661709656117929	0.0614001665020503
-3.3	1.2	0.080982253184149	0.0564417900261704	0.0450966297156965
-3.3	1.4	0.0830344252354402	0.0506621687324551	0.0318476055302706
-3.3	1.6	0.0873921457575132	0.045885041129067	0.0228352722428031
-3.3	1.8	0.0936324509619551	0.0394446517531006	0.0162554972087835
-3.3	2	0.10075346848132	0.0318391851829776	0.0105033645727599
-3.3	2.2	0.107523922585091	0.0246487819410763	0.00592286779714329
-3.3	2.4	0.112791212844099	0.0181983307911466	0.00315469514910938
-3.3	2.6	0.115678973273063	0.0120434148111191	0.00164694669943781
-3.3	2.8	0.115682557390787	0.00818547399421682	7.86742066677046E-4
-3.3	3	0.112693292999402	0.0061674527151348	4.55737950606508E-4
-3.3	3.2	0.106964600078977	0.00414361661961718	2.9843940481763E-4
-3.3	3.4	0.0990215035760221	0.00215772582374114	1.40045889221077E-4
-3.3	3.6	0.0895286383069076	9.0598187684288E-4	3.64084150028455E-5
-3.3	3.8	0.0791524604052992	4.4204738653556E-4	7.52019469244303E-6
-3.3	4	0.068458470234426	3.07165192777075E-4	2.23179116093521E-6
-3.3	4.2	0.0578691165977893	1.41016180980352E-4	3.59795123431726E-7
-3.3	4.4	0.0476817923165272	3.36464657361635E-5	2.85925645424048E-8
-3.3	4.6	0.0381217035015243	5.78167595996543E-6	1.02164321194517E-8
-3.3	4.8	0.0293928465668197	8.27489405112425E-7	1.0004231200424E-8
-3.3	5	0.0216973114313248	1.25444133049823E-7	1.00000838601053E-8
-3.2	-5	0.604955332220881	5.38852330222577E-4	1.03060941953331E-5
-3.2	-4.8	0.716984647318901	0.00197914970255982	3.91820018796276E-5
-3.2	-4.6	0.810017762468232	0.0044573846953591	9.00530168127331E-5
-3.2	-4.4	0.881450266431242	0.00807698589017977	2.70858028071356E-4
-3.2	-4.2	0.930911735271091	0.0137055254435065	7.90790122180792E-4
-3.2	-4	0.957881296433324	0.0225385056000913	0.00172780800011
-3.2	-3.8	0.960936778826202	0.0354782911579905	0.00313576898510516
-3.2	-3.6	0.938777796633434	0.0521238541897964	0.00525393888377893
-3.2	-3.4	0.891825421900176	0.0726606326975481	0.0083383235073877
-3.2	-3.2	0.823126665809231	0.0983633512466425	0.0124698676376443
-3.2	-3	0.73810899522816	0.128143680676759	0.0188831324098256
-3.2	-2.8	0.643534661020293	0.158542796390279	0.0295141831320312
-3.2	-2.6	0.546272951822143	0.188421703343557	0.0435395153442904
-3.2	-2.4	0.452317078559551	0.21949824911516	0.0587877731355762
-3.2	-2.2	0.366175152076234	0.248584473696472	0.0765558714141651
-3.2	-2	0.290616973077711	0.270297661528362	0.0970674392230908
-3.2	-1.8	0.226759756805925	0.284896871370303	0.11779187108436
-3.2	-1.6	0.174469439742389	0.294171035472661	0.137762155981984
-3.2	-1.4	0.132951617851308	0.296235156197506	0.15589245580033
-3.2	-1.2	0.101296274268763	0.288911885555148	0.172845476512739
-3.2	-1	0.0787609066472176	0.265989066416775	0.186303555693492
-3.2	-0.8	0.0647301334543669	0.229322023168891	0.193642988971963
-3.2	-0.6	0.0584510170922262	0.192833390895233	0.195623690095237
-3.2	-0.4	0.0587204946042386	0.162685348169954	0.192008710150398
-3.2	-0.2	0.0637092683980814	0.141490067855076	0.181766584868746
-3.2	0	0.0710741120210847	0.125954384562598	0.168880975451853
-3.2	0.2	0.0784063330817457	0.110601554556059	0.150752113951133
-3.2	0.4	0.083875565724651	0.0981848907928944	0.127916716248664
-3.2	0.6	0.0867619866908209	0.0911600632522055	0.10633256786336
-3.2	0.8	0.0875822022940672	0.0844773275363144	0.0866935993492573
-3.2	1	0.0877290228946419	0.074093191572014	0.0677658947270071
-3.2	1.2	0.08880871592332	0.0637512501215393	0.0500486110356606
-3.2	1.4	0.0919891316971619	0.0570522634928762	0.0356212660519057
-3.2	1.6	0.0976152513510234	0.0515829722187378	0.0255693082649656
-3.2	1.8	0.105181070971072	0.0446442121283426	0.0179419331375811
-3.2	2	0.113578799473713	0.0362583674640663	0.0115001416272202
-3.2	2.2	0.121458289095324	0.0281391370509197	0.00660196888128645
-3.2	2.4	0.127547348721669	0.0209316765217689	0.00370119960152102
-3.2	2.6	0.130867641519454	0.014180990986144	0.00207223180966966
-3.2	2.8	0.130853515237128	0.00969884934970351	0.00103610508252387
-3.2	3	0.127395705546534	0.00714125035900602	5.83577468844588E-4
-3.2	3.2	0.120810940940332	0.00479026411507985	3.81448604590733E-4
-3.2	3.4	0.111732944409975	0.00257842349434099	1.84753595743536E-4
-3.2	3.6	0.100946448797067	0.00112215217312081	4.89707904259117E-5
-3.2	3.8	0.0892165876491824	5.18289278608759E-4	9.96146842854428E-6
-3.2	4	0.0771703971811971	3.31872981925825E-4	2.98794145673356E-6
-3.2	4.2	0.065260392716906	1.51909746778425E-4	5.03460092194086E-7
-3.2	4.4	0.0538004947591017	3.7331799890104E-5	3.87087622743831E-8
-3.2	4.6	0.0430349683985777	6.74267517276813E-6	1.04784217737478E-8
-3.2	4.8	0.0331950281040317	1.12314464443115E-6	1.00016110898826E-8
-3.2	5	0.0245139630605724	2.41141686916177E-7	1.00000728201273E-8
-3.1	-5	0.63153889824266	5.45718135624193E-4	9.77022522460897E-6
-3.1	-4.8	0.749103805921462	0.00202338963614742	3.70342960152272E-5
-3.1	-4.6	0.847040799794444	0.00459544449381585	8.47287850529119E-5
-3.1	-4.4	0.922588435946626	0.00835743295481774	2.60094962556712E-4
-3.1	-4.2	0.975317399045799	0.0141198546743677	7.87673081920407E-4
-3.1	-4	1.00463345395533	0.0233049538250527	0.00178290132218177
-3.1	-3.8	1.00897221106818	0.0371122213938918	0.00329941684227543
-3.1	-3.6	0.986861119921034	0.054854819527982	0.00552135558007317
-3.1	-3.4	0.938618911061075	0.0765166101643959	0.00874055288484785
-3.1	-3.2	0.867352347118363	0.103557861320287	0.0130726522855429
-3.1	-3	0.778736647915071	0.134976596087115	0.0196575180830151
-3.1	-2.8	0.679913025765578	0.166956799343249	0.0304703056003173
-3.1	-2.6	0.578154224450214	0.198190193490034	0.0447804258538796
-3.1	-2.4	0.479783793033455	0.231147458886221	0.0604995821536028
-3.1	-2.2	0.38952473675787	0.262957148717423	0.0790976286822957
-3.1	-2	0.310264301112854	0.286605975758656	0.100545341013905
-3.1	-1.8	0.243184882406265	0.301884467411544	0.121911364894126
-3.1	-1.6	0.188195905835538	0.31176273772406	0.14277399820873
-3.1	-1.4	0.144521365195432	0.31393148701603	0.16234228829604
-3.1	-1.2	0.111220638839907	0.305688358492526	0.180660380038491
-3.1	-1	0.0874589331786129	0.281669052682791	0.195120185198825
-3.1	-0.8	0.0724887074760466	0.243940097130538	0.203010529082661
-3.1	-0.6	0.0654362950411917	0.206382348185858	0.205273624414894
-3.1	-0.4	0.0650387222865323	0.175142764420815	0.202321770691658
-3.1	-0.2	0.0694814032844668	0.152704355035395	0.192720452151693
-3.1	0	0.0764807459381967	0.136147746808291	0.179837553215083
-3.1	0.2	0.083684370264723	0.120040514332288	0.16093840967294
-3.1	0.4	0.0892841405499951	0.106903845758765	0.137080437027361
-3.1	0.6	0.0925513628731848	0.0996013901926324	0.114976326738289
-3.1	0.8	0.0939853350204423	0.0929837921300968	0.0945915471152069
-3.1	1	0.0949689025474427	0.0825231536323502	0.0746184141851069
-3.1	1.2	0.0971009667245524	0.0716009631779942	0.0557205988598438
-3.1	1.4	0.101526639586804	0.0639057910839523	0.0400596110299975
-3.1	1.6	0.108537582458807	0.0576789888315584	0.0287443603501036
-3.1	1.8	0.11754075917038	0.0502294252919361	0.0198759692629917
-3.1	2	0.127315421591742	0.0410321828356034	0.0126454026804779
-3.1	2.2	0.136386045142546	0.0319400363800854	0.00741095980501531
-3.1	2.4	0.143359109395004	0.0239696862074471	0.00435802703146907
-3.1	2.6	0.147158361515531	0.0166080641020156	0.00258224728305953
-3.1	2.8	0.147164160475646	0.0113907757877168	0.00134448056986394
-3.1	3	0.143272088136745	0.00822201298372775	7.31474546874832E-4
-3.1	3.2	0.13586241687804	0.00552442038698673	4.67246459358222E-4
-3.1	3.4	0.125671356534872	0.00306462446711787	2.33342653800179E-4
-3.1	3.6	0.11359251781572	0.00138497510995229	6.51772351259824E-5
-3.1	3.8	0.100477268192221	6.24120065110505E-4	1.43206367255772E-5
-3.1	4	0.0870055980249482	3.71500621402003E-4	4.39481843464277E-6
-3.1	4.2	0.0736597295281125	1.68580571440112E-4	7.57576897604742E-7
-3.1	4.4	0.0607793255281622	4.33500438612129E-5	5.66985747397233E-8
-3.1	4.6	0.0486439102697339	8.60062347333526E-6	1.09710662916985E-8
-3.1	4.8	0.0375299240909059	1.69335926774579E-6	1.00040105344872E-8
-3.1	5	0.0277166439569691	4.7145874555889E-7	1.0000042555847E-8
-3	-5	0.656265207818836	5.48100441745801E-4	8.30208864813472E-6
-3	-4.8	0.779241265126592	0.00205288929734286	3.16499127054173E-5
-3	-4.6	0.882070758872461	0.00471306909901394	7.52032850876895E-5
-3	-4.4	0.961803207720836	0.00863185867915212	2.46754408089354E-4
-3	-4.2	1.01791446769467	0.014541062194923	7.80266012071248E-4
-3	-4	1.0497174015073	0.0240373877691088	0.00182462285167611
-3	-3.8	1.05550612251873	0.0386122143759574	0.00343909290525701
-3	-3.6	1.03364523713286	0.0573964642455338	0.00575458579381522
-3	-3.4	0.984354053654909	0.0802040306888127	0.00911766886865929
-3	-3.2	0.910789120785418	0.108603425266397	0.0136681499473814
-3	-3	0.818854904150579	0.141650085261714	0.0203832234537306
-3	-2.8	0.71605292983428	0.175163687091309	0.0312817211224325
-3	-2.6	0.610045328474378	0.207679677219686	0.0458399656028655
-3	-2.4	0.507476002861661	0.242416856862997	0.0621334446701197
-3	-2.2	0.413275562872948	0.276953697828207	0.0816598954731127
-3	-2	0.330445624057579	0.302715647157281	0.103999301776285
-3	-1.8	0.260237837621623	0.318836090437183	0.125925084431855
-3	-1.6	0.202615899185883	0.329401633242861	0.147599736396091
-3	-1.4	0.15683373194284	0.331526927778425	0.16867772588913
-3	-1.2	0.121924327446196	0.322023790145411	0.188570918138855
-3	-1	0.0969534453881141	0.297122380779261	0.2041152346858
-3	-0.8	0.0810265503602547	0.259148114509593	0.212467268707362
-3	-0.6	0.0731368821368438	0.22107015001955	0.2148243081013
-3	-0.4	0.0719627184288165	0.18865714192646	0.212414014005732
-3	-0.2	0.0757239790524071	0.164516943263077	0.203607573728272
-3	0	0.0822300148141946	0.146717035093446	0.190963400848184
-3	0.2	0.0892178819714352	0.129973795701714	0.171482589284747
-3	0.4	0.0949200865330263	0.116179951177953	0.146596402486933
-3	0.6	0.0985966286026617	0.108540192417083	0.123785261020832
-3	0.8	0.100712165473618	0.101912468008458	0.102621416591537
-3	1	0.10262021484493	0.091385527156874	0.0818399212546501
-3	1.2	0.105900797803569	0.0799527884848241	0.0619802804210102
-3	1.4	0.111673222990134	0.0712414936136887	0.0450457678238309
-3	1.6	0.120174671072489	0.0641794511343487	0.0322793470394065
-3	1.8	0.130719737578396	0.0561441969265742	0.0220501549864501
-3	2	0.141965356509376	0.0460817808263395	0.0139817427195642
-3	2.2	0.152302924721893	0.0360096165447004	0.00838996428014758
-3	2.4	0.160217250064314	0.0272894905679423	0.00513664326948097
-3	2.6	0.164541901908631	0.0192850246058604	0.00316458726629092
-3	2.8	0.164614201222958	0.0132243244274311	0.00170360785329075
-3	3	0.160341669841169	0.0093907452341028	8.98234222792175E-4
-3	3.2	0.152166276227925	0.00633499369234037	5.52334586455627E-4
-3	3.4	0.140915124059798	0.00361259916884111	2.83232765789387E-4
-3	3.6	0.12757279901804	0.0016989519870449	8.55482721702938E-5
-3	3.8	0.113058888185917	7.64836905089194E-4	2.14863033218408E-5
-3	4	0.0980949653640514	4.27817490022433E-4	6.74574675034805E-6
-3	4.2	0.0831929551657109	1.91145824081004E-4	1.16531089140243E-6
-3	4.4	0.0687301917875297	5.19776513125603E-5	8.54946488549009E-8
-3	4.6	0.0550414134244845	1.1652852789231E-5	1.17811783123625E-8
-3	4.8	0.0424698856015441	2.69321232783874E-6	1.00136542424034E-8
-3	5	0.0313583777900483	9.01303885587267E-7	1.0000010881921E-8
-2.9	-5	0.678853454780581	5.44836325391847E-4	6.33248823969285E-6
-2.9	-4.8	0.807072192127736	0.00206333444722544	2.46405169127772E-5
-2.9	-4.6	0.914750752546897	0.00480070464750498	6.44559935245173E-5
-2.9	-4.4	0.998717268189652	0.00888751807741641	2.35182678511989E-4
-2.9	-4.2	1.05831515429021	0.0149611671154741	7.72131907550384E-4
-2.9	-4	1.09274410106229	0.0247239813664228	0.0018472353993468
-2.9	-3.8	1.10015876626413	0.0399372051247483	0.00353656690980527
-2.9	-3.6	1.07877268904714	0.0596838541240686	0.00593245950079357
-2.9	-3.4	1.02870989414209	0.0836414838388157	0.0094389068395527
-2.9	-3.2	0.95316464267237	0.113364550573208	0.0142138135008746
-2.9	-3	0.858246648975117	0.147958007790934	0.0210457586617832
-2.9	-2.8	0.751792597062125	0.18295679907372	0.0319598501724497
-2.9	-2.6	0.6418355840795	0.216762152318682	0.0467021489141834
-2.9	-2.4	0.535329117748611	0.253214857590644	0.0636538983821895
-2.9	-2.2	0.437405291979836	0.290410162302223	0.0842115688840029
-2.9	-2	0.351176692443349	0.318413406684729	0.107384375068509
-2.9	-1.8	0.277964414770797	0.335573621954524	0.129762162872849
-2.9	-1.6	0.21779134783392	0.346897311856245	0.152122353018722
-2.9	-1.4	0.169949513428532	0.348834625727473	0.17471169345291
-2.9	-1.2	0.133452800687146	0.337845590777771	0.196360868834414
-2.9	-1	0.10726992756224	0.312335312279991	0.213193112630503
-2.9	-0.8	0.090356290942858	0.274931348311328	0.22204332981563
-2.9	-0.6	0.0815677207380498	0.236882158613269	0.224282803287411
-2.9	-0.4	0.0795254912536577	0.203220969932345	0.222182219332812
-2.9	-0.2	0.0824974114334024	0.176944117478484	0.21429767638595
-2.9	0	0.0884094974814204	0.157688570468047	0.202157198659513
-2.9	0.2	0.0951130622684556	0.140429813287289	0.18226885472336
-2.9	0.4	0.100895372656474	0.126056870369885	0.156374372597881
-2.9	0.6	0.105002768274294	0.117970928425055	0.132678499458751
-2.9	0.8	0.107851212998338	0.111205104544677	0.110693883850907
-2.9	1	0.110750383866107	0.10060999633495	0.089240485808608
-2.9	1.2	0.115254785742479	0.0887774106356557	0.0685612986345371
-2.9	1.4	0.122458435917597	0.0790938884660433	0.0503737390287253
-2.9	1.6	0.132544280021387	0.0711093583972014	0.036076835243634
-2.9	1.8	0.14472847795872	0.0623463048525093	0.0244631137532369
-2.9	2	0.157534540421672	0.0513381316564364	0.0155421125178939
-2.9	2.2	0.169212026696238	0.0403127364159705	0.00955281933933088
-2.9	2.4	0.178124547999481	0.0308634559225986	0.00602827849023617
-2.9	2.6	0.183025677768514	0.0221615025964591	0.00379778527438056
-2.9	2.8	0.18322305986427	0.0151612326572172	0.00209923197817179
-2.9	3	0.178643631180326	0.0106288969848241	0.00108164548862704
-2.9	3.2	0.169786599005044	0.00720741277742258	6.34644882423259E-4
-2.9	3.4	0.157553486469621	0.00421548178209893	3.31677797821664E-4
-2.9	3.6	0.142996702695261	0.0020657961769143	1.09658667846806E-4
-2.9	3.8	0.127082345588948	9.43156261999789E-4	3.16072515842724E-5
-2.9	4	0.110561027701247	5.01136080290708E-4	1.00563620676746E-5
-2.9	4.2	0.0939755042124639	2.19486568600521E-4	1.7290191872043E-6
-2.9	4.4	0.0777551991371746	6.36576879727913E-5	1.26123540937815E-7
-2.9	4.6	0.0623128303170138	1.6334234911399E-5	1.29823547906819E-8
-2.9	4.8	0.048082534861842	4.34914270218867E-6	1.002873495934E-8
-2.9	5	0.0354899061112627	1.65500579118735E-6	1.0000095348253E-8
-2.8	-5	0.699053899216826	5.35234523183108E-4	4.35261499737002E-6
-2.8	-4.8	0.832299866380929	0.00205225096274136	1.77977126684653E-5
-2.8	-4.6	0.944746574603816	0.00485073229103476	5.54169388842434E-5
-2.8	-4.4	1.03296992603244	0.00910901174751531	2.28625989024762E-4
-2.8	-4.2	1.09614312381821	0.015364524875457	7.65603889598389E-4
-2.8	-4	1.13333206056474	0.0253492413564545	0.0018484906261304
-2.8	-3.8	1.14255458417804	0.0410578602527959	0.00358512863104656
-2.8	-3.6	1.12188640571278	0.061669338486503	0.00605024823251455
-2.8	-3.4	1.07136123752235	0.086758128502031	0.00968877631955261
-2.8	-3.2	0.994197319100439	0.117712411171023	0.01468173204962
-2.8	-3	0.896680892499179	0.153698561007081	0.0216534768013354
-2.8	-2.8	0.786952518712243	0.19013565159709	0.0325463181216731
-2.8	-2.6	0.673393257853432	0.225323172791761	0.0473753542123638
-2.8	-2.4	0.563254237414577	0.263491056680778	0.065028159812099
-2.8	-2.2	0.461863905612094	0.303231031855374	0.0866883171669112
-2.8	-2	0.372442383471543	0.333549229373859	0.110602390737603
-2.8	-1.8	0.296376992493974	0.351950863302589	0.13332549263178
-2.8	-1.6	0.233749139100711	0.364051766405207	0.156265452263066
-2.8	-1.4	0.183893659961491	0.365661131263504	0.1803208297727
-2.8	-1.2	0.145815469639052	0.353116150847292	0.203833955929382
-2.8	-1	0.118398200218418	0.327298476170039	0.222216442208397
-2.8	-0.8	0.100456233736871	0.291152958019792	0.231731770384673
-2.8	-0.6	0.0907122702632897	0.253604641135246	0.233693099445021
-2.8	-0.4	0.0877332075138215	0.218668138581424	0.231612122461008
-2.8	-0.2	0.0898413903724646	0.189932098658973	0.224729379413461
-2.8	0	0.0950926806718063	0.169052726815046	0.213307686837411
-2.8	0.2	0.101467999352376	0.151394477542345	0.193106352413249
-2.8	0.4	0.107318398693354	0.136538632315634	0.166261238160613
-2.8	0.6	0.111874148402554	0.127869967635361	0.141583199988874
-2.8	0.8	0.115492098190492	0.120809874632069	0.11874419744219
-2.8	1	0.119428812054068	0.110141033584057	0.0966040044549774
-2.8	1.2	0.125211669066982	0.0980542519875467	0.0751447402579565
-2.8	1.4	0.133913544761906	0.0875007783628367	0.0558074511784025
-2.8	1.6	0.145665168553595	0.0785060137545534	0.0400414976974824
-2.8	1.8	0.15957831746394	0.0688212457333612	0.0271108550839174
-2.8	2	0.174031251877888	0.0567645752128093	0.0173342889466809
-2.8	2.2	0.18712243258902	0.0448314598564083	0.0108771254201739
-2.8	2.4	0.197095135266341	0.0346632868082993	0.00700086866593191
-2.8	2.6	0.202634107794089	0.0251852807985378	0.0044558042616465
-2.8	2.8	0.203031103136732	0.0171710137076774	0.0025150685684385
-2.8	3	0.198238606991142	0.0119254532345241	0.00127900755046139
-2.8	3.2	0.188805277523607	0.00812944310329413	7.13764024859734E-4
-2.8	3.4	0.175686347814601	0.00486598176909051	3.75854318990853E-4
-2.8	3.6	0.159975477241447	0.00248430969615543	1.35518272516661E-4
-2.8	3.8	0.14266219276557	0.00115911708764361	4.35302234502853E-5
-2.8	4	0.124514359677494	5.91088190027458E-4	1.38732569048261E-5
-2.8	4.2	0.106108705421791	2.53930877904067E-4	2.38634667626358E-6
-2.8	4.4	0.0879433329840199	7.92097847982981E-5	1.77005628592925E-7
-2.8	4.6	0.0705333651616404	2.32435047724949E-5	1.46549576213154E-8
-2.8	4.8	0.0544289349887263	6.96210059230137E-6	1.00518744514303E-8
-2.8	5	0.0401585570738663	2.89548505752396E-6	1.00002295255159E-8
-2.7	-5	0.716651928670449	5.19532875381846E-4	2.72249904822296E-6
-2.7	-4.8	0.854660976324278	0.00202051892153752	1.2392910054534E-5
-2.7	-4.6	0.97175335261452	0.0048605866933781	4.98236469261032E-5
-2.7	-4.4	1.06422514395228	0.00928188369466906	2.27985488575154E-4
-2.7	-4.2	1.1310427588911	0.0157297880107576	7.6073051583564E-4
-2.7	-4	1.1711174437218	0.0258946775218048	0.00182928681609715
-2.7	-3.8	1.18233247588139	0.0419567064638727	0.00358800754674794
-2.7	-3.6	1.16263919475029	0.0633206447504616	0.00611356450683737
-2.7	-3.4	1.11198634882703	0.0894927973374833	0.00986380981092105
-2.7	-3.2	1.03360144140111	0.121539765546388	0.0150596893285043
-2.7	-3	0.933915043050149	0.15870937471955	0.0222219235699549
-2.7	-2.8	0.821335032486021	0.196535696623085	0.033088375635494
-2.7	-2.6	0.704562744740231	0.233267469349273	0.0478896843399372
-2.7	-2.4	0.591132943326521	0.273225694185644	0.0662355546956755
-2.7	-2.2	0.486565708960613	0.315377520228186	0.0890106108523702
-2.7	-2	0.394185516463767	0.348025108737913	0.113542790521991
-2.7	-1.8	0.315440452269964	0.367842282143537	0.136550204832844
-2.7	-1.6	0.250465543215589	0.380668527942512	0.160057946339778
-2.7	-1.4	0.198640451726301	0.381828946101698	0.185511671638325
-2.7	-1.2	0.15897378494053	0.367835440957508	0.210879387434448
-2.7	-1	0.130284503027639	0.342002901476399	0.231028875254801
-2.7	-0.8	0.111265980794939	0.30756848477837	0.241463441610304
-2.7	-0.6	0.100520023663151	0.270846227044427	0.243110556668642
-2.7	-0.4	0.0965626351474706	0.234678555334807	0.240779681464908
-2.7	-0.2	0.097770803067841	0.203344607153062	0.234903099728076
-2.7	0	0.102332860812921	0.180756110651538	0.224289593675841
-2.7	0.2	0.108364932858675	0.16281046872984	0.203771251936257
-2.7	0.4	0.11428551294794	0.14758541133027	0.17607876284181
-2.7	0.6	0.119306336380909	0.138198197372924	0.150435366055141
-2.7	0.8	0.123718531706165	0.130686951491616	0.126734805888605
-2.7	1	0.128721532893411	0.119941760219139	0.10375946601287
-2.7	1.2	0.135818679279052	0.107768105800271	0.0814677642362901
-2.7	1.4	0.146069092247051	0.0964891165181907	0.0611495661728412
-2.7	1.6	0.159555152011805	0.0864093911950873	0.0440939972998418
-2.7	1.8	0.175279269043329	0.0755896319971003	0.0299760817236229
-2.7	2	0.19146320527174	0.0623717325236513	0.0193364151613047
-2.7	2.2	0.206045534070336	0.0495704252872198	0.0123128903338587
-2.7	2.4	0.217150351664958	0.0386635510122744	0.00800760202518837
-2.7	2.6	0.223404389537862	0.0283117103872611	0.00511343800790575
-2.7	2.8	0.224095611465403	0.0192385173528148	0.00293587467132649
-2.7	3	0.219204910291642	0.0132822308922036	0.00148747780381889
-2.7	3.2	0.209318417697674	0.00909627931507542	7.91309463227873E-4
-2.7	3.4	0.195420778302867	0.00555924243979413	4.13774180741337E-4
-2.7	3.6	0.17861882297285	0.00295105686342598	1.59922467503183E-4
-2.7	3.8	0.159903463142696	0.00141073785081095	5.49259817860869E-5
-2.7	4	0.140050755197773	6.97719665800621E-4	1.735134116872E-5
-2.7	4.2	0.119677411744603	2.95967379342434E-4	3.03161658480899E-6
-2.7	4.4	0.0993686034373717	1.00000471737302E-4	2.36251809566366E-7
-2.7	4.6	0.0797667335055036	3.31349669722398E-5	1.69818418451053E-8
-2.7	4.8	0.0615627121017116	1.08920286909373E-5	1.00884139907056E-8
-2.7	5	0.0454077394335341	4.80968476947624E-6	1.0000451937293E-8
-2.6	-5	0.731470873294007	4.99231575091776E-4	1.58622166604272E-6
-2.6	-4.8	0.873929930664557	0.00197317771916812	8.86062922346046E-6
-2.6	-4.6	0.9955015638182	0.004834749252069	4.76929015458215E-5
-2.6	-4.4	1.09217926354051	0.0093962771644485	2.31375035148066E-4
-2.6	-4.2	1.16268837513976	0.0160331772432485	7.54927467932479E-4
-2.6	-4	1.20576434877683	0.0263395306503331	0.00179170647821188
-2.6	-3.8	1.2191565148501	0.0426251941959058	0.00355235385244395
-2.6	-3.6	1.20070408471723	0.0646165985934367	0.00612883695650335
-2.6	-3.4	1.15027602061176	0.0917928758893086	0.00996531614814763
-2.6	-3.2	1.07109419496236	0.124771913838334	0.0153450804410435
-2.6	-3	0.96969944361039	0.162893319000019	0.0227524106355531
-2.6	-2.8	0.854726418370865	0.202050660208044	0.0336076176564167
-2.6	-2.6	0.735164480426542	0.240521939397646	0.0482821873863398
-2.6	-2.4	0.618815127528388	0.282411642084787	0.0672689492068288
-2.6	-2.2	0.511384830092018	0.326840281820867	0.0911039504303255
-2.6	-2	0.416299696038801	0.361765594508336	0.116126556900812
-2.6	-1.8	0.3350625496344	0.383115771063141	0.139445354083253
-2.6	-1.6	0.267855244283334	0.396552759702318	0.16364663786465
-2.6	-1.4	0.214103109966336	0.397196502801897	0.190422278364937
-2.6	-1.2	0.172833371476981	0.382040206107157	0.217489583862998
-2.6	-1	0.142827204936733	0.356439797549544	0.23947828841939
-2.6	-0.8	0.122685394646706	0.323870692526156	0.251101034265166
-2.6	-0.6	0.110907245855086	0.288110074740033	0.252562858325133
-2.6	-0.4	0.105961755895497	0.250831413691236	0.249807696084814
-2.6	-0.2	0.106274678084874	0.21698291873231	0.244840654381235
-2.6	0	0.110159689171331	0.192717652425331	0.234959683053358
-2.6	0.2	0.115864511933323	0.174598559878616	0.214053137188936
-2.6	0.4	0.121873692373252	0.159128333063703	0.185669823630181
-2.6	0.6	0.12737819067319	0.148912657197753	0.159190192840936
-2.6	0.8	0.132600802182242	0.140813757806081	0.134660244999904
-2.6	1	0.138684857484491	0.129995905625117	0.110641908667375
-2.6	1.2	0.147116698926627	0.117906482859483	0.0874066195802774
-2.6	1.4	0.158951406926823	0.106065245855438	0.0662883871931106
-2.6	1.6	0.174228324768387	0.0948535415889755	0.0481778373111549
-2.6	1.8	0.191837048769003	0.0827064471313809	0.033024202871172
-2.6	2	0.209833522233448	0.0682199852978026	0.0215062098377287
-2.6	2.2	0.225989427947272	0.0545561836527327	0.0138043915390141
-2.6	2.4	0.238311511360258	0.0428454878399385	0.00900315899978195
-2.6	2.6	0.245377992947126	0.0315127018849273	0.00575174619280815
-2.6	2.8	0.24648159820219	0.0213687336268743	0.00334958731363441
-2.6	3	0.241629363783818	0.0147161835747267	0.00170427575549046
-2.6	3.2	0.2314278492409	0.0101135797484524	8.71350720599848E-4
-2.6	3.4	0.216863759112458	0.00629499439340502	4.45939557832826E-4
-2.6	3.6	0.199029219524784	0.00346149925990108	1.7999031812443E-4
-2.6	3.8	0.178897648716205	0.00169497863384643	6.33391537673599E-5
-2.6	4	0.157248651289345	8.22313074063166E-4	1.96865153232833E-5
-2.6	4.2	0.134748499355018	3.48636246439449E-4	3.59250632291091E-6
-2.6	4.4	0.112089225704216	1.27994824449673E-4	3.06983683577393E-7
-2.6	4.6	0.09006471699991	4.68743322427464E-5	2.03900606412082E-8
-2.6	4.8	0.0695297987183031	1.65241171577578E-5	1.0147797913225E-8
-2.6	5	0.0512767844531248	7.57772599259549E-6	1.00008263430122E-8
-2.5	-5	0.743374368344996	4.77137912003612E-4	9.0397166884098E-7
-2.5	-4.8	0.889922893989531	0.00191906383610314	6.91834585960153E-6
-2.5	-4.6	1.01576289328666	0.00478463323521428	4.75959454821174E-5
-2.5	-4.4	1.11656854802386	0.00944942019516108	2.34887691392065E-4
-2.5	-4.2	1.19079308882117	0.0162525980679837	7.44106483355236E-4
-2.5	-4	1.23697454404846	0.0266622891298873	0.00173798562381172
-2.5	-3.8	1.25272607014736	0.0430599824593016	0.00348500657419149
-2.5	-3.6	1.23578430059441	0.0655439442835005	0.00609993840576466
-2.5	-3.4	1.18594277857917	0.0936160246398707	0.00999755325130765
-2.5	-3.2	1.10640345672336	0.127372417005994	0.0155406102434407
-2.5	-3	1.00378331490512	0.166228353710766	0.0232226646960688
-2.5	-2.8	0.886900904336186	0.20664287351845	0.0340868775286334
-2.5	-2.6	0.764997233718013	0.24703796087555	0.0485879245508466
-2.5	-2.4	0.646119827303162	0.291036343510185	0.0681382819862913
-2.5	-2.2	0.536154641913979	0.337607627386514	0.0929161677987891
-2.5	-2	0.438627216736654	0.374685244062692	0.118328338171342
-2.5	-1.8	0.355090410722941	0.397606798545609	0.142091830551422
-2.5	-1.6	0.28576710407513	0.411509581100552	0.167242420904064
-2.5	-1.4	0.230130048370764	0.411669742561065	0.195260043568068
-2.5	-1.2	0.187242056467094	0.395795780090225	0.223736414462317
-2.5	-1	0.155877317160321	0.370603501478651	0.247441676418898
-2.5	-0.8	0.134577322755055	0.339755220858666	0.260458698079213
-2.5	-0.6	0.121760746218465	0.30490131586122	0.262018618158335
-2.5	-0.4	0.115853030386283	0.266697614516718	0.258807514958103
-2.5	-0.2	0.115317590587146	0.230636877586667	0.254548253022634
-2.5	0	0.118577966283897	0.204865242871772	0.245171195773188
-2.5	0.2	0.12400192412811	0.1866942422598	0.223796791896882
-2.5	0.4	0.130134515645076	0.171097933269055	0.194942411358128
-2.5	0.6	0.136144533554372	0.159985332181313	0.167844866952338
-2.5	0.8	0.142188131769194	0.151194198578425	0.142553328356633
-2.5	1	0.149358316335952	0.140312682590387	0.117312440788806
-2.5	1.2	0.15913440197875	0.128461085870717	0.0929975228149101
-2.5	1.4	0.172578071768283	0.116213364510204	0.0712031646118392
-2.5	1.6	0.189691413047311	0.103861817909983	0.0522548280200653
-2.5	1.8	0.209249390859765	0.0902524176992072	0.0362050921933493
-2.5	2	0.229135897799372	0.0744088281483391	0.023795957977188
-2.5	2.2	0.246952009241622	0.0598317597571485	0.0153121677893222
-2.5	2.4	0.260590489365639	0.0472017306021498	0.00996012738734326
-2.5	2.6	0.268588925841949	0.034784133664879	0.00636348165068633
-2.5	2.8	0.270248510042973	0.0235882263417205	0.00375000400980097
-2.5	3	0.265593588951067	0.0162584581526358	0.00192718894530537
-2.5	3.2	0.255228301329621	0.0111978919531771	9.59963187325441E-4
-2.5	3.4	0.240111383899802	0.00707835768642365	4.76349006587073E-4
-2.5	3.6	0.221293849879711	0.00401103555401146	1.95020034488474E-4
-2.5	3.8	0.199717444705602	0.00200843322817354	6.76953679245491E-5
-2.5	4	0.176166246068415	9.67421822118241E-4	2.07053518747735E-5
-2.5	4.2	0.151369604376238	4.16319066918214E-4	4.11977692263382E-6
-2.5	4.4	0.126147210838671	1.6563313428965E-4	4.01757699933667E-7
-2.5	4.6	0.101467047486646	6.53728809601871E-5	2.55825808216241E-8
-2.5	4.8	0.0783683189982829	2.42277741126912E-5	1.02422841435077E-8
-2.5	5	0.0578007518341767	1.13304489643673E-5	1.00014327024708E-8
-2.4	-5	0.75226897362397	4.57028815752876E-4	5.43574970725723E-7
-2.4	-4.8	0.902502183508228	0.00186919912586679	5.93327405294824E-6
-2.4	-4.6	1.03235638132996	0.00472612780106232	4.75266804384996E-5
-2.4	-4.4	1.13717670443211	0.00944608979444947	2.34393240278665E-4
-2.4	-4.2	1.21511715900067	0.0163718116618979	7.25110252263101E-4
-2.4	-4	1.2644961409831	0.0268435006485911	0.0016715872483902
-2.4	-3.8	1.28278452491622	0.0432608237288387	0.00339287790404769
-2.4	-3.6	1.26762187724027	0.0660976330788871	0.00603288221835648
-2.4	-3.4	1.21872918711322	0.0949356849158897	0.00997330510839723
-2.4	-3.2	1.13927544105004	0.129343039962897	0.0156566038168954
-2.4	-3	1.03592136192194	0.16875955758739	0.0235986626705359
-2.4	-2.8	0.917626069407772	0.210339462579134	0.0344880697412219
-2.4	-2.6	0.793842492643841	0.252792483594129	0.0488468071621063
-2.4	-2.4	0.672839021426464	0.299068710030783	0.0688787334059382
-2.4	-2.2	0.560671378884139	0.347639654818654	0.0944278796789386
-2.4	-2	0.460962720073714	0.386668043403539	0.120171164018797
-2.4	-1.8	0.37531430450115	0.411111804778191	0.144602671475115
-2.4	-1.6	0.303988158745166	0.425350624316289	0.171030713702874
-2.4	-1.4	0.246509342875821	0.425203929539783	0.200214638250323
-2.4	-1.2	0.20199509920117	0.409180547572675	0.229731621736495
-2.4	-1	0.16924455961499	0.38449727007193	0.254851550310766
-2.4	-0.8	0.146774158774183	0.354990893249905	0.269346033162803
-2.4	-0.6	0.132944166216177	0.320840959912952	0.271384195888138
-2.4	-0.4	0.126138430406692	0.281944926305731	0.267841871547242
-2.4	-0.2	0.124842561561691	0.24415043549311	0.264014670091259
-2.4	0	0.127567894961349	0.217178118560141	0.254814821344827
-2.4	0.2	0.132784458329794	0.199084095896795	0.232937441131304
-2.4	0.4	0.139089415188359	0.18345471483123	0.203899560309691
-2.4	0.6	0.14562976832846	0.171423995363353	0.176460336872389
-2.4	0.8	0.152501491473116	0.161873152202013	0.150487527881843
-2.4	1	0.160757521629051	0.150936138122301	0.12393072463778
-2.4	1.2	0.171881858947298	0.139433694758152	0.0983969273551675
-2.4	1.4	0.186952612035435	0.126901808810085	0.0759355522089863
-2.4	1.6	0.205939355182266	0.113445722843161	0.0562923359429468
-2.4	1.8	0.227501767003712	0.0983192585267218	0.0394562078314832
-2.4	2	0.249349326040538	0.0810563229128799	0.0261630390773846
-2.4	2.2	0.268913552538585	0.0654486395506514	0.0168242248560974
-2.4	2.4	0.283979394314314	0.051741192201865	0.0108788917500891
-2.4	2.6	0.293050418724278	0.0381499782390592	0.00695723305349136
-2.4	2.8	0.29543463093746	0.0259428613513496	0.00414018130041301
-2.4	3	0.291157498082725	0.0179505338577109	0.00215559878356329
-2.4	3.2	0.280791681467206	0.0123745373252672	0.00106312562655149
-2.4	3.4	0.265235490461811	0.00791896868472069	5.11230550450311E-4
-2.4	3.6	0.245474576957644	0.00459546455166425	2.07182000263381E-4
-2.4	3.8	0.222410250551336	0.00234742531624253	6.92365531575867E-5
-2.4	4	0.196837959312356	0.0011359908853551	2.11747646304263E-5
-2.4	4.2	0.169567559122979	5.03876724194774E-4	4.80675005479318E-6
-2.4	4.4	0.141567778421882	2.15522328398428E-4	5.39376602738072E-7
-2.4	4.6	0.114001074466462	8.95229741085008E-5	3.32204030357579E-8
-2.4	4.8	0.0881081590191223	3.43274268166626E-5	1.03795230524653E-8
-2.4	5	0.065009844974522	1.61088539924585E-5	1.00023501199592E-8
-2.3	-5	0.758107391921721	4.42973293402753E-4	3.65973666670016E-7
-2.3	-4.8	0.911581298329937	0.00183433762374115	5.29453882926983E-6
-2.3	-4.6	1.04515501217243	0.00467555998104245	4.59179272129429E-5
-2.3	-4.4	1.15384238914787	0.00939703551282697	2.27582154307906E-4
-2.3	-4.2	1.23547564984699	0.0163837789593455	6.98148453616498E-4
-2.3	-4	1.28813089225709	0.026869750879768	0.00159893171709143
-2.3	-3.8	1.30912613242745	0.0432313353769661	0.00328540898347552
-2.3	-3.6	1.29600433987196	0.0662846239184757	0.00594188235659061
-2.3	-3.4	1.24841464317	0.0957485089990254	0.00991964062386792
-2.3	-3.2	1.16948163924352	0.13071807636158	0.0157160035237865
-2.3	-3	1.06588063265414	0.170576700884524	0.0238590970488795
-2.3	-2.8	0.946669412633426	0.213215358854757	0.0347876476695921
-2.3	-2.6	0.821470870240598	0.257785324164134	0.0491146482401543
-2.3	-2.4	0.698744425208711	0.306452493954605	0.0695511423007438
-2.3	-2.2	0.58470207525624	0.356855053100626	0.0956509797183338
-2.3	-2	0.483062841428856	0.397567353041282	0.121704921897541
-2.3	-1.8	0.39547907052999	0.423409214391128	0.14707416246787
-2.3	-1.6	0.322256355375	0.437914461550638	0.175096638427777
-2.3	-1.4	0.262981954266752	0.437798714421639	0.205390574781497
-2.3	-1.2	0.216848017288499	0.422267524065015	0.235589797619716
-2.3	-1	0.182709065870747	0.398140533573496	0.261713243715398
-2.3	-0.8	0.15908791692104	0.369475177086186	0.277620390508603
-2.3	-0.6	0.144306067243536	0.335752333360318	0.280531512797584
-2.3	-0.4	0.136705265118185	0.296420991887662	0.27692445532843
-2.3	-0.2	0.134774428735973	0.257475869440727	0.273244301163714
-2.3	0	0.137085949879095	0.229714147246307	0.263870809942702
-2.3	0.2	0.142190031913436	0.211823594765298	0.241524036639738
-2.3	0.4	0.148726214888393	0.196209041962755	0.212640449116804
-2.3	0.6	0.155822907981098	0.183288444924816	0.185155971464426
-2.3	0.8	0.163527663820243	0.172952031362567	0.158564637521996
-2.3	1	0.172867834696501	0.161955257356504	0.130695950716613
-2.3	1.2	0.185344361057315	0.150843077946162	0.103813218384277
-2.3	1.4	0.202058888348984	0.138092789562341	0.0805552344296405
-2.3	1.6	0.222950346165032	0.123604817971648	0.060255076726271
-2.3	1.8	0.246562678875186	0.106991488253463	0.0427069967933633
-2.3	2	0.270432760510029	0.088274155200319	0.0285720435636136
-2.3	2.2	0.291829619394073	0.0714579032222956	0.0183540223301969
-2.3	2.4	0.308440761910406	0.0564917717296348	0.0117876156192052
-2.3	2.6	0.318742021140028	0.0416612224151202	0.00755704470926412
-2.3	2.8	0.322041541620487	0.0284916717503751	0.00453398925267606
-2.3	3	0.318342406795037	0.0198379716378506	0.0023915180379923
-2.3	3.2	0.30815063342201	0.0136733531513625	0.00118356867171323
-2.3	3.4	0.292269416728664	0.00882851140352022	5.55505660967708E-4
-2.3	3.6	0.271597067475659	0.0052107674963904	2.20244175112787E-4
-2.3	3.8	0.246990941810226	0.00270769668880915	7.10517892381901E-5
-2.3	4	0.219270297295613	0.00132997246976356	2.24813849047835E-5
-2.3	4.2	0.18934631293165	6.15372943695087E-4	5.88014913381319E-6
-2.3	4.4	0.158358264059294	2.79983320249218E-4	7.30126892237632E-7
-2.3	4.6	0.127680891036922	1.20149687506952E-4	4.31289538398438E-8
-2.3	4.8	0.0987699565636928	4.7101677041107E-5	1.05488268359316E-8
-2.3	5	0.0729282438046588	2.18442000113725E-5	1.00037470524935E-8
-2.2	-5	0.760892086138719	4.38489904719258E-4	2.7146570070223E-7
-2.2	-4.8	0.917130295156312	0.00182243118237565	4.63700760244123E-6
-2.2	-4.6	1.05409241045287	0.00464552924427503	4.23307627270657E-5
-2.2	-4.4	1.16646637536686	0.00931613924177648	2.15203691543476E-4
-2.2	-4.2	1.25174515530243	0.0162924126009733	6.67645284574416E-4
-2.2	-4	1.30773993602615	0.0267378895516329	0.00152942420671858
-2.2	-3.8	1.33160088127071	0.0429821839892701	0.00317490027340658
-2.2	-3.6	1.32076932775192	0.066128839036469	0.00584880316785558
-2.2	-3.4	1.27482051773736	0.0960798261368893	0.00987462098775723
-2.2	-3.2	1.19682492075464	0.131553950449287	0.0157536384496576
-2.2	-3	1.09344755953016	0.171784634702399	0.0240131781308992
-2.2	-2.8	0.973806110425611	0.215367462823298	0.035000743953953
-2.2	-2.6	0.847650606448528	0.262030639169362	0.0494574636909486
-2.2	-2.4	0.723597309571752	0.313105555558171	0.0702215833819771
-2.2	-2.2	0.607996675655127	0.365132999045132	0.0966146933842482
-2.2	-2	0.504661447023641	0.407225718683008	0.122985768915411
-2.2	-1.8	0.415302561821346	0.434302070053252	0.14955563433301
-2.2	-1.6	0.34028123155465	0.449097165240609	0.179400777084741
-2.2	-1.4	0.279262858392713	0.44949068548716	0.210781817956639
-2.2	-1.2	0.231536191275361	0.435108719627932	0.241397700753128
-2.2	-1	0.196037951403692	0.411573358374455	0.268099918332758
-2.2	-0.8	0.171323058039513	0.383256752303351	0.285223101918904
-2.2	-0.6	0.155689039546333	0.349692388972727	0.289339694271923
-2.2	-0.4	0.147432013436366	0.310184230693568	0.286042400465136
-2.2	-0.2	0.14502296256489	0.270692413829887	0.282291834866036
-2.2	0	0.147065816984314	0.242604834347329	0.272439757528759
-2.2	0.2	0.152166444682386	0.225023878753348	0.249719938439482
-2.2	0.4	0.158997115030472	0.209421419340113	0.221327439988296
-2.2	0.6	0.166674580351916	0.195695247086051	0.19406464693399
-2.2	0.8	0.175215420213362	0.18459603087752	0.166881179562912
-2.2	1	0.185639820380562	0.173507093760742	0.137781128712713
-2.2	1.2	0.19947734628774	0.162727854323207	0.109444902911541
-2.2	1.4	0.217855827060392	0.149750052401141	0.0851436723511803
-2.2	1.6	0.240680712395901	0.134325111072579	0.0641136694017092
-2.2	1.8	0.266378768641302	0.116328141477383	0.0458890554309891
-2.2	2	0.292320094042672	0.096144121816813	0.0309926515593673
-2.2	2.2	0.315625094804092	0.0779012908297877	0.0199301546351676
-2.2	2.4	0.333899679570448	0.0614981255064448	0.0127326318213739
-2.2	2.6	0.345599154670775	0.0453883747862629	0.00819490478624486
-2.2	2.8	0.350021166585636	0.0312971500530974	0.00495248546262205
-2.2	3	0.347116507275893	0.0219624127968557	0.00263954140650839
-2.2	3.2	0.337283995927312	0.0151229013300112	0.00131860948659488
-2.2	3.4	0.321195100627952	0.00981720439789055	6.09246976328315E-4
-2.2	3.6	0.29964071285336	0.00585259760343498	2.37113253966269E-4
-2.2	3.8	0.273434970654246	0.00308433336073053	7.63735012481181E-5
-2.2	4	0.243437688372793	0.00154922709992117	2.57899982044409E-5
-2.2	4.2	0.210684577609706	7.52838498055816E-4	7.40331795406937E-6
-2.2	4.4	0.176506597875374	3.60536194092541E-4	9.54524268400088E-7
-2.2	4.6	0.142505946529484	1.57966560150925E-4	5.32830527002189E-8
-2.2	4.8	0.110363548184892	6.28091085322929E-5	1.07133317014147E-8
-2.2	5	0.0815724149934389	2.83734671949442E-5	1.00065409121329E-8
-2.1	-5	0.760678549185418	4.4577667189569E-4	2.0780080599845E-7
-2.1	-4.8	0.919180647870896	0.00183679669023803	3.87991605422887E-6
-2.1	-4.6	1.05916878479774	0.00464205502709106	3.75068030631253E-5
-2.1	-4.4	1.17501766598614	0.00921737222407096	2.00738105548684E-4
-2.1	-4.2	1.26386912783813	0.016112205143068	6.4075668487418E-4
-2.1	-4	1.32324782161234	0.0264580271223337	0.00147306191560612
-2.1	-3.8	1.35011743941741	0.0425346870736813	0.00307353397135371
-2.1	-3.6	1.34180734507213	0.0656736749057804	0.00577440945497907
-2.1	-3.4	1.29781382793139	0.0959830977976938	0.00987255519448054
-2.1	-3.2	1.22114492317899	0.131915780932807	0.01580519280106
-2.1	-3	1.1184352634342	0.172475164496478	0.0240977836222381
-2.1	-2.8	0.998828014371443	0.216886969656284	0.0351746159028217
-2.1	-2.6	0.872158147150677	0.26554362354469	0.0499231143129837
-2.1	-2.4	0.747161112522855	0.318924305098066	0.0709265970454577
-2.1	-2.2	0.630303672203826	0.37232883140907	0.0973505144599315
-2.1	-2	0.525489240196209	0.415506140671696	0.124070322954659
-2.1	-1.8	0.434499291254758	0.443664750715224	0.152050058891783
-2.1	-1.6	0.357770307053837	0.458880280188084	0.183808196253228
-2.1	-1.4	0.295067740421182	0.460345000546843	0.216283930987849
-2.1	-1.2	0.245799116068082	0.447724777114215	0.247189528803713
-2.1	-1	0.209005050875904	0.424851089235023	0.274123986490769
-2.1	-0.8	0.183290880448581	0.396514308513736	0.292184873216172
-2.1	-0.6	0.166939090820623	0.362916616028361	0.297727989612215
-2.1	-0.4	0.158193746218076	0.323470036291719	0.295172037517585
-2.1	-0.2	0.155485531269965	0.283977944141029	0.291258496042529
-2.1	0	0.157419378339862	0.256013891533249	0.280725408584706
-2.1	0.2	0.162631512549567	0.238807963847328	0.25777349397349
-2.1	0.4	0.169818484451395	0.223181187897088	0.230134693178652
-2.1	0.6	0.178096590412176	0.208804943124448	0.20327203791305
-2.1	0.8	0.187474579124356	0.197021913347457	0.175487172519273
-2.1	1	0.198987346224125	0.185765012269007	0.145283603608154
-2.1	1.2	0.214203246720613	0.175141653882432	0.115442035331199
-2.1	1.4	0.234273153663822	0.161841298504184	0.0897974385267375
-2.1	1.6	0.259060089557677	0.145575756744136	0.0678693663781751
-2.1	1.8	0.286870103572912	0.126348196229313	0.048955003960827
-2.1	2	0.314915880435848	0.104700996012653	0.0334007726925342
-2.1	2.2	0.340190074911068	0.0848028756129187	0.0215847313123606
-2.1	2.4	0.36023906262851	0.0668132899906041	0.01376283418884
-2.1	2.6	0.373506927187939	0.0494080901233292	0.00889773073529929
-2.1	2.8	0.379267730620844	0.0344131428116666	0.00541465276507215
-2.1	3	0.377385334754181	0.024352823292845	0.00290486838649505
-2.1	3.2	0.36810681868177	0.0167440784811442	0.00146087975620688
-2.1	3.4	0.351933925926673	0.0108902528135816	6.67046523812602E-4
-2.1	3.6	0.329531303851191	0.00651616371133662	2.58076828872066E-4
-2.1	3.8	0.301673244123625	0.00347262069926607	8.6830129942027E-5
-2.1	4	0.269279287929174	0.00179147510296081	3.12741598288638E-5
-2.1	4.2	0.233533872271141	9.15568908450813E-4	9.13313404684175E-6
-2.1	4.4	0.195979840275947	4.57429230624667E-4	1.15008068021379E-6
-2.1	4.6	0.158459542988107	2.034928428496E-4	5.93726312403171E-8
-2.1	4.8	0.122886229828102	8.17110598996172E-5	1.08471536289087E-8
-2.1	5	0.0909492222668368	3.54899934022635E-5	1.0014862925481E-8
-2	-5	0.757577113921523	4.65217764430095E-4	1.57047071354999E-7
-2	-4.8	0.917828327743228	0.00187546173117685	3.12831493942177E-6
-2	-4.6	1.06045487110374	0.0046637724559796	3.28019021511129E-5
-2	-4.4	1.17953751517353	0.00911229383696867	1.88569281954873E-4
-2	-4.2	1.27186114055559	0.0158655498452987	6.24210978973298E-4
-2	-4	1.3346445641213	0.0260538823966651	0.00143714473368934
-2	-3.8	1.36464426700264	0.0419224085944586	0.00298957935972587
-2	-3.6	1.35906290067071	0.0649791543749094	0.00572724337023858
-2	-3.4	1.3173096860263	0.095531322706558	0.0099251231162599
-2	-3.2	1.24232283670256	0.131863367995657	0.0158899983930632
-2	-3	1.14069105014032	0.172707751116089	0.0241559638261141
-2	-2.8	1.02155365437672	0.21783765276591	0.0353570964990662
-2	-2.6	0.894790368692024	0.268326994825534	0.0505084652757192
-2	-2.4	0.769216074178406	0.323793226841558	0.0716501524952648
-2	-2.2	0.6513879310286	0.37829923551631	0.097892883088348
-2	-2	0.545295624216567	0.422322813335478	0.12502794676945
-2	-1.8	0.452806359675113	0.451473435449396	0.154538937553574
-2	-1.6	0.374457684943409	0.467340531454155	0.188145424654688
-2	-1.4	0.310141620002645	0.470443604731774	0.221724894299833
-2	-1.2	0.259406052650538	0.460097498566838	0.252931287257843
-2	-1	0.221411363342055	0.438022891412394	0.279897636903719
-2	-0.8	0.194823962620325	0.40949293630174	0.298605706401206
-2	-0.6	0.177914672831567	0.375787311374529	0.305668955605222
-2	-0.4	0.168867138049434	0.3366024604097	0.304268936062662
-2	-0.2	0.16604968639686	0.297541039924864	0.300237986185585
-2	0	0.168038261073674	0.270071881716538	0.288970231663287
-2	0.2	0.173474606917423	0.253251298656364	0.26596252466132
-2	0.4	0.181072940218166	0.237569217521497	0.239205798497773
-2	0.6	0.189964488089113	0.222788461114203	0.212786332154949
-2	0.8	0.200178407701199	0.2104591503293	0.184368512084119
-2	1	0.212788841693067	0.198908311429995	0.153208525013269
-2	1.2	0.229410826417737	0.188140464481487	0.12188975654444
-2	1.4	0.251208713861706	0.174336368556794	0.0946341468196149
-2	1.6	0.277987453014956	0.157306959562575	0.0715799145296527
-2	1.8	0.307926131413647	0.137023609851557	0.0519021535909708
-2	2	0.338092293569355	0.113925433564543	0.0357872584706559
-2	2.2	0.365378224356722	0.0921630575749271	0.023345377544918
-2	2.4	0.387298981067631	0.0724858885790789	0.0149139811918248
-2	2.6	0.402299512614286	0.0537865767542052	0.00967518157572771
-2	2.8	0.409616362554038	0.0378726308415219	0.00592669777000525
-2	3	0.408989302709522	0.0270176217019702	0.00318993924553744
-2	3.2	0.400467155601459	0.0185445158792281	0.00160204803497925
-2	3.4	0.384343453996577	0.0120455251522089	7.21347529943527E-4
-2	3.6	0.361138338460481	0.00719705828441643	2.81150564351158E-4
-2	3.8	0.331590311358026	0.00387000582039042	1.01912557809995E-4
-2	4	0.296697945085785	0.00205357025633451	3.80400389821018E-5
-2	4.2	0.257817895384521	0.00110027439464188	1.05715516562855E-5
-2	4.4	0.21672352985132	5.69327567582246E-4	1.22234516353333E-6
-2	4.6	0.175507867556829	2.56882879839867E-4	5.62907766134919E-8
-2	4.8	0.136321412383064	1.04042326015643E-4	1.10982300896259E-8
-2	5	0.101054347108623	4.30093801966611E-5	1.00427050768998E-8
-1.9	-5	0.751752135652401	4.9527050785753E-4	1.17722320244691E-7
-1.9	-4.8	0.913233768602694	0.00193171937717035	2.52714457718376E-6
-1.9	-4.6	1.05809253921216	0.00470296879852401	2.93727092627956E-5
-1.9	-4.4	1.18014021945558	0.0090082792224848	1.81681314646639E-4
-1.9	-4.2	1.27580530114946	0.0155780990444076	6.21170089769755E-4
-1.9	-4	1.34198536157669	0.0255598590226893	0.0014241563348875
-1.9	-3.8	1.37520886991853	0.0411892742815047	0.00292572966019095
-1.9	-3.6	1.37253416160039	0.0641132564878579	0.005698099071279
-1.9	-3.4	1.33327258289064	0.0948018276889503	0.0100106396813722
-1.9	-3.2	1.2602854043473	0.131439648006094	0.015998334994587
-1.9	-3	1.16010361629176	0.172503086214483	0.0242121955617808
-1.9	-2.8	1.04183846807904	0.218246097703611	0.035564024064546
-1.9	-2.6	0.915377370841434	0.270363255366087	0.0511482306191747
-1.9	-2.4	0.789574423565613	0.327599293169353	0.0723337831284263
-1.9	-2.2	0.671048642536108	0.382930543353835	0.0982986828335199
-1.9	-2	0.563869963386568	0.427660495687932	0.125958618248236
-1.9	-1.8	0.470007979005327	0.45780693401066	0.157011584269262
-1.9	-1.6	0.390130590081512	0.47463119849163	0.192251963432509
-1.9	-1.4	0.324285050804899	0.479865960459358	0.226897828686079
-1.9	-1.2	0.272179237192124	0.472160771058167	0.258518569315583
-1.9	-1	0.233103357144145	0.451094312000817	0.285497669468028
-1.9	-0.8	0.205789015359343	0.422413800878686	0.304626276609413
-1.9	-0.6	0.188494825292649	0.388652986278872	0.313186444349987
-1.9	-0.4	0.179335374391484	0.349880263475154	0.3132433176586
-1.9	-0.2	0.176596423356173	0.31153665388843	0.309244071807144
-1.9	0	0.178796802582169	0.284811414896151	0.297373237040806
-1.9	0.2	0.184560294108939	0.268330181282499	0.274527320529664
-1.9	0.4	0.192614126003983	0.252615797409163	0.248635594986366
-1.9	0.6	0.20212328130115	0.23777534094652	0.222562589045389
-1.9	0.8	0.213169358194707	0.225087015394107	0.19347302623592
-1.9	1	0.22689173474104	0.213076664395302	0.161490704092136
-1.9	1.2	0.244957198808626	0.201765516816581	0.128808206433984
-1.9	1.4	0.268527796490124	0.187205092104029	0.0997846497208384
-1.9	1.6	0.297328585626364	0.169453085848447	0.0753675178239512
-1.9	1.8	0.329402941289621	0.148282805689153	0.0547902811090114
-1.9	2	0.361687899612992	0.123748954678708	0.0381714470251093
-1.9	2.2	0.391008092766641	0.0999576826667264	0.025232379018816
-1.9	2.4	0.414880515520351	0.0785473089740225	0.0161989881568711
-1.9	2.6	0.431765699804931	0.0585640146761586	0.0105155297429697
-1.9	2.8	0.440849192159774	0.0416784949278634	0.00647676052580062
-1.9	3	0.441709428722291	0.0299398880927539	0.0034920026113117
-1.9	3.2	0.434150966857245	0.0205154307617383	0.00173767371233218
-1.9	3.4	0.418221452308217	0.013273513461451	7.67875262932199E-4
-1.9	3.6	0.394278318368559	0.00789301241601558	3.04241796205555E-4
-1.9	3.8	0.363027069098269	0.00427849849184436	1.19892778715344E-4
-1.9	4	0.325562365758507	0.00233361744754684	4.48400454250674E-5
-1.9	4.2	0.283434104780914	0.00130207711723633	1.12325291016241E-5
-1.9	4.4	0.23866261220552	6.93273425884556E-4	1.08893861055501E-6
-1.9	4.6	0.193600252576387	3.17658956060097E-4	4.32090575638976E-8
-1.9	4.8	0.150638299448695	1.29891981924238E-4	1.21886041668825E-8
-1.9	5	0.111871573156291	5.08183116952978E-5	1.01276102343681E-8
-1.8	-5	0.743417677673075	5.32721091427948E-4	9.18287820345075E-8
-1.8	-4.8	0.905617696206491	0.00199557142581216	2.1553442875204E-6
-1.8	-4.6	1.05229101136633	0.00474763911480867	2.76278282784921E-5
-1.8	-4.4	1.1770097440699	0.00890735638669126	1.80303806554323E-4
-1.8	-4.2	1.27585312529648	0.0152731812656057	6.29847216044078E-4
-1.8	-4	1.34538757090595	0.0250154680000287	0.00143156633128179
-1.8	-3.8	1.38189501693505	0.0403845169854117	0.00288002023970658
-1.8	-3.6	1.38227100715475	0.0631399994863582	0.00566409290876909
-1.8	-3.4	1.34571624745261	0.0938592843780819	0.0100801477174648
-1.8	-3.2	1.27500755755058	0.130664692014453	0.0160929986453257
-1.8	-3	1.17660897821351	0.171849547768271	0.0242609236481982
-1.8	-2.8	1.05958387464764	0.218105828418729	0.0357678202022537
-1.8	-2.6	0.933794102276779	0.27161684990357	0.0517362218734359
-1.8	-2.4	0.808094010569223	0.330249732824123	0.0729137976034246
-1.8	-2.2	0.689134809009234	0.38616293217292	0.0986642501294241
-1.8	-2	0.581059041433837	0.43157642121456	0.126992043140964
-1.8	-1.8	0.485954754218766	0.462817274407671	0.159476046442927
-1.8	-1.6	0.404649584041041	0.48093705756829	0.196005123981499
-1.8	-1.4	0.33737365055458	0.488661540422565	0.23159060378312
-1.8	-1.2	0.284010959506184	0.483788552806858	0.263789883049079
-1.8	-1	0.2439864414092	0.463984117892678	0.290943271235767
-1.8	-0.8	0.216096635773748	0.435383956230419	0.310401807734223
-1.8	-0.6	0.198586023259361	0.401735092751257	0.320348128478017
-1.8	-0.4	0.18949333387867	0.363473467670823	0.321954887243454
-1.8	-0.2	0.187004897629311	0.325994678238685	0.318174590576086
-1.8	0	0.189557232833776	0.300128225382912	0.306027131361511
-1.8	0.2	0.19573460113084	0.283899283822784	0.2836087673542
-1.8	0.4	0.204274284657286	0.268266834960365	0.258466105698136
-1.8	0.6	0.214395973181138	0.253794810948115	0.23255535702882
-1.8	0.8	0.226267578898057	0.240962792497422	0.202762279224154
-1.8	1	0.241119541003274	0.22832045948605	0.170042225526
-1.8	1.2	0.260672294456257	0.21602673950834	0.136165156306412
-1.8	1.4	0.286064655366997	0.200418165106918	0.105369010179695
-1.8	1.6	0.316915548369774	0.181942705873565	0.0793987000724974
-1.8	1.8	0.351122548576484	0.160024733314111	0.0577414597608053
-1.8	2	0.385508849572222	0.134070501724977	0.0406105028465821
-1.8	2.2	0.416867701786415	0.108144562275861	0.0272594693296349
-1.8	2.4	0.442754130693451	0.085003868353933	0.0176075930900897
-1.8	2.6	0.46166039425448	0.0637444201367143	0.0113927456650351
-1.8	2.8	0.472708703292965	0.045800326935429	0.00703991874523446
-1.8	3	0.475281147991168	0.0330777456103555	0.00380436746377384
-1.8	3.2	0.468895231523001	0.0226322524481367	0.00187070746057186
-1.8	3.4	0.453317513881646	0.0145598815846053	8.09745630217334E-4
-1.8	3.6	0.428724460650152	0.00860586004844992	3.27459861881246E-4
-1.8	3.8	0.395788477328894	0.00470618127668653	1.3929263987052E-4
-1.8	4	0.355712980467116	0.00263285532629768	5.106211121027E-5
-1.8	4.2	0.310258007398052	0.00151601328473509	1.10063015681166E-5
-1.8	4.4	0.261704440177036	8.25004493648783E-4	7.54300219780375E-7
-1.8	4.6	0.212671142580239	3.84423635427376E-4	3.33815842837205E-8
-1.8	4.8	0.165793047951615	1.59006438581676E-4	1.6105396287382E-8
-1.8	5	0.123373358122615	5.88794541000064E-5	1.03515008988346E-8
-1.7	-5	0.732829413605058	5.73212538082962E-4	7.96027323477571E-8
-1.7	-4.8	0.895252444209722	0.00205560808498227	2.0045435140165E-6
-1.7	-4.6	1.04331826205105	0.00478373194622364	2.72473214059967E-5
-1.7	-4.4	1.17039175921958	0.00880567598633893	1.823335224307E-4
-1.7	-4.2	1.2722165043643	0.0149668554965432	6.44595847703449E-4
-1.7	-4	1.34502466091302	0.0244587617574431	0.00145288230016766
-1.7	-3.8	1.38483768490248	0.0395562854950279	0.00284760899328866
-1.7	-3.6	1.38837118675635	0.06210878915054	0.00560009542352596
-1.7	-3.4	1.35470156697132	0.0927433274590511	0.0100790028447625
-1.7	-3.2	1.28651280050758	0.129537358803882	0.0161261990437039
-1.7	-3	1.19019378207148	0.170718944856992	0.024274142515543
-1.7	-2.8	1.07474341334164	0.217392371398896	0.0359122316607538
-1.7	-2.6	0.949968687077145	0.272045958666856	0.052166324052439
-1.7	-2.4	0.824687980512018	0.331689675745241	0.073356052282829
-1.7	-2.2	0.70555561355247	0.388004303951415	0.0991105116348003
-1.7	-2	0.596777776690406	0.434184901473316	0.128250232366136
-1.7	-1.8	0.50057450540097	0.466681641442231	0.161940260904189
-1.7	-1.6	0.417959094775146	0.486417279948075	0.199318094230462
-1.7	-1.4	0.349367739568032	0.49682021043255	0.235616408286484
-1.7	-1.2	0.294871775854442	0.494785044760166	0.268555905375027
-1.7	-1	0.254031632182418	0.476493694403776	0.296190395140082
-1.7	-0.8	0.225706852818409	0.448335694199744	0.316076972355567
-1.7	-0.6	0.208127379813104	0.415054293120652	0.327255159562395
-1.7	-0.4	0.199253217004452	0.377360576264369	0.330251656108366
-1.7	-0.2	0.197158984883312	0.340784961594157	0.326845505160194
-1.7	0	0.200177385420657	0.315782639148772	0.314896113927862
-1.7	0.2	0.206833908288115	0.299707011673203	0.293204681729115
-1.7	0.4	0.215874186840154	0.284369108430887	0.268675452174578
-1.7	0.6	0.226594072226817	0.270728346761871	0.242745119988196
-1.7	0.8	0.239281128447733	0.257965918762114	0.21224316055634
-1.7	1	0.255280624494729	0.244563231454439	0.178797194401159
-1.7	1.2	0.27636519596317	0.230891401188993	0.143895312148801
-1.7	1.4	0.303626210151724	0.213950806143895	0.111464708937066
-1.7	1.6	0.336548630713164	0.194712537372799	0.0838401143657721
-1.7	1.8	0.372874895260013	0.17213966145002	0.0609158413446382
-1.7	2	0.40933302090236	0.144780482302092	0.043194487110711
-1.7	2.2	0.442722458738804	0.116676814596907	0.0294349751752744
-1.7	2.4	0.470672025713774	0.0918370164991287	0.01911442457272
-1.7	2.6	0.491721016771209	0.0692940523858206	0.0122815147986046
-1.7	2.8	0.504916987271778	0.0501791168031459	0.00759221248678185
-1.7	3	0.509414802883823	0.0363708530929737	0.00412181983948961
-1.7	3.2	0.504407996571657	0.0248592411351947	0.00201194363914138
-1.7	3.4	0.489351239946382	0.0158898170810345	8.57731342065595E-4
-1.7	3.6	0.464222074912032	0.00934260276677755	3.54007047681534E-4
-1.7	3.8	0.429655791036372	0.0051665390933829	1.59825937173412E-4
-1.7	4	0.386971229758374	0.00295616154582944	5.73537403296709E-5
-1.7	4.2	0.338150025838756	0.00173850051207784	1.04600969585318E-5
-1.7	4.4	0.285743824009986	9.59658287874612E-4	4.00249398653176E-7
-1.7	4.6	0.232643827644935	4.54714386515004E-4	6.70465550898323E-8
-1.7	4.8	0.181731527367925	1.9059585246565E-4	2.68776320247897E-8
-1.7	5	0.13552284007938	6.71894883433653E-5	1.08599824927924E-8
-1.6	-5	0.720273173117285	6.1191242990013E-4	8.0222472711258E-8
-1.6	-4.8	0.882449188398256	0.00210092248473083	2.02777021901798E-6
-1.6	-4.6	1.03148798080529	0.00479717626871546	2.76586167351858E-5
-1.6	-4.4	1.16058136864797	0.00869396613496676	1.85109166406693E-4
-1.6	-4.2	1.26515692187997	0.0146652156502014	6.58731367651321E-4
-1.6	-4	1.3411171616277	0.0239207067599562	0.00147914774794246
-1.6	-3.8	1.3842156117967	0.0387460703944546	0.00282202535335242
-1.6	-3.6	1.39097428818831	0.0610491350392381	0.0054912593346297
-1.6	-3.4	1.36033202110237	0.0914657003501793	0.00997275113618361
-1.6	-3.2	1.29487043799525	0.128044580917128	0.0160622167964167
-1.6	-3	1.20089466092237	0.169085687999541	0.0242199657020216
-1.6	-2.8	1.08732420270236	0.216082502267962	0.0359406508736885
-1.6	-2.6	0.963885417591347	0.271619062791918	0.052369097416704
-1.6	-2.4	0.839328335429341	0.331914825732345	0.0736624369356597
-1.6	-2.2	0.720283539900442	0.38853028414107	0.0997298491611903
-1.6	-2	0.611011172033127	0.435630220822108	0.129782884148146
-1.6	-1.8	0.513872750546848	0.469553561542362	0.164373314340117
-1.6	-1.6	0.430086556550971	0.491157342716979	0.202125843998768
-1.6	-1.4	0.360310617634135	0.504252537039272	0.238846367110227
-1.6	-1.2	0.304808689885411	0.504886839354632	0.272641888257487
-1.6	-1	0.263274583474733	0.488307056564477	0.301145536678531
-1.6	-0.8	0.234629932247268	0.46101617812973	0.321757762947873
-1.6	-0.6	0.217093865371942	0.428414262156538	0.334023283733775
-1.6	-0.4	0.208550343885508	0.391321229011014	0.338038587157411
-1.6	-0.2	0.206955343293059	0.355628308419224	0.335078507370732
-1.6	0	0.21052042416015	0.331439140129309	0.323834957049624
-1.6	0.2	0.217695698514341	0.315441144200886	0.303156768379741
-1.6	0.4	0.227234345961774	0.300679619977942	0.279155149702542
-1.6	0.6	0.238528750207694	0.288294046665853	0.253109749028709
-1.6	0.8	0.252016478835974	0.275783516589737	0.221947166639843
-1.6	1	0.269177391954131	0.261592109574912	0.187725681863111
-1.6	1.2	0.291831550489412	0.246280760248947	0.151914961116035
-1.6	1.4	0.320997728656776	0.227784968667575	0.11807727000041
-1.6	1.6	0.35600109301972	0.207718074542347	0.0888056695610943
-1.6	1.8	0.394423081687899	0.184529365819624	0.0644683029271383
-1.6	2	0.432917407787163	0.155784745330977	0.0460233834042343
-1.6	2.2	0.468326110119618	0.125518515807778	0.0317606058326937
-1.6	2.4	0.498383399582323	0.099011074916344	0.0206910439951153
-1.6	2.6	0.521686996302485	0.0751489983955819	0.0131721777506259
-1.6	2.8	0.537198560566578	0.0547393718673053	0.00812578989478718
-1.6	3	0.543820227489463	0.0397519550269326	0.00444681992425632
-1.6	3.2	0.54039281573887	0.0271568426031022	0.00217705158126311
-1.6	3.4	0.526034687484434	0.0172525156222183	9.26588660592156E-4
-1.6	3.6	0.500507678446842	0.0101147015829502	3.89396221649465E-4
-1.6	3.8	0.464401784822278	0.00567520468608553	1.82559426548816E-4
-1.6	4	0.419151113680821	0.00331063987903892	6.56424359876401E-5
-1.6	4.2	0.366964089063426	0.00196827290903005	1.09596519967441E-5
-1.6	4.4	0.310669508523887	0.0010927953378768	4.55213210461967E-7
-1.6	4.6	0.253435494538705	5.25187573475911E-4	2.20000047634048E-7
-1.6	4.8	0.198393365271176	2.2326990998259E-4	5.07927192412958E-8
-1.6	5	0.148277073328694	7.57165056146104E-5	1.18589633441176E-8
-1.5	-5	0.706051204893734	6.44194597241156E-4	9.48131013795138E-8
-1.5	-4.8	0.867542289833264	0.00212276250719888	2.20540216477461E-6
-1.5	-4.6	1.01714327044874	0.00477568286499144	2.85595465280563E-5
-1.5	-4.4	1.1479075405807	0.00855936257191455	1.87190510950741E-4
-1.5	-4.2	1.2549716615542	0.014364837285307	6.67408858151338E-4
-1.5	-4	1.33392105217105	0.0234217506866302	0.00150077447861771
-1.5	-3.8	1.38024162832974	0.0379851007655956	0.00279613438609159
-1.5	-3.6	1.39025345919355	0.0599721582378817	0.00534036581897123
-1.5	-3.4	1.36274635044592	0.0900178116917913	0.0097632432736942
-1.5	-3.2	1.3001890993908	0.126175483133184	0.0158922869738061
-1.5	-3	1.20879277127174	0.166943096266324	0.0240781567527783
-1.5	-2.8	1.09738254681723	0.21416987290187	0.035819610344351
-1.5	-2.6	0.975581059915284	0.270329037489899	0.0523267333736071
-1.5	-2.4	0.852042068417499	0.330974504521345	0.0738489442368593
-1.5	-2.2	0.733349210326699	0.387870203404943	0.100524164874519
-1.5	-2	0.623806921418691	0.436056298528176	0.131512484358579
-1.5	-1.8	0.525922776642971	0.471529707939843	0.166673281492318
-1.5	-1.6	0.441130516097313	0.495148437039612	0.204373515023601
-1.5	-1.4	0.370316090014146	0.510792358991693	0.241233501318949
-1.5	-1.2	0.313933944849062	0.513785420953022	0.275932628048148
-1.5	-1	0.271807435708124	0.499029330821069	0.305698182811009
-1.5	-0.8	0.242922524910825	0.473030970314345	0.327485602489489
-1.5	-0.6	0.225497165005028	0.441442315530876	0.340751416983781
-1.5	-0.4	0.217348287652727	0.404980960596552	0.345328293043629
-1.5	-0.2	0.216311781735492	0.370147149669973	0.342787260231872
-1.5	0	0.220465152797801	0.34672755024071	0.332639412807373
-1.5	0.2	0.228169604119075	0.330785851456544	0.313181625755994
-1.5	0.4	0.238185906218317	0.316897181204975	0.289698482251423
-1.5	0.6	0.250021044776906	0.30607559622998	0.263566594607804
-1.5	0.8	0.264287815392232	0.293951404008791	0.231869662987052
-1.5	1	0.282614693740211	0.2790850049078	0.196809208014408
-1.5	1.2	0.306861255324387	0.262075214861747	0.160123319185984
-1.5	1.4	0.337950177569072	0.241904780915608	0.125122660977045
-1.5	1.6	0.375026778757164	0.220933359228061	0.0943154261327391
-1.5	1.8	0.415512019098005	0.197118624511054	0.0685015557285917
-1.5	2	0.456008682775264	0.167019814635207	0.0491733024556286
-1.5	2.2	0.493434042410058	0.134655720202262	0.0342284091787299
-1.5	2.4	0.525651118856036	0.106484812203996	0.0223169573391451
-1.5	2.6	0.551320013085266	0.0812298166761874	0.0140776170457153
-1.5	2.8	0.569303738367555	0.0594056301229105	0.00865547349073773
-1.5	3	0.57823203515464	0.0431604645680378	0.00479131170759703
-1.5	3.2	0.576574120996808	0.0294894965345526	0.00238114573570545
-1.5	3.4	0.56309584291748	0.0186440240870621	0.00102951115038881
-1.5	3.6	0.5373290250144	0.0109355505385329	4.39929037303424E-4
-1.5	3.8	0.499806644586972	0.00624506554116166	2.09817468187568E-4
-1.5	4	0.452071162184218	0.00370275690597991	7.87354074119938E-5
-1.5	4.2	0.396556509545434	0.00220655100118935	1.45258495872336E-5
-1.5	4.4	0.336370952881203	0.00122156056766124	1.57475188403057E-6
-1.5	4.6	0.274962709936323	5.92234364831203E-4	5.94941144212601E-7
-1.5	4.8	0.21571658481537	2.55208457576955E-4	9.51437900821644E-8
-1.5	5	0.161590963090557	8.43580313540713E-5	1.35638509014849E-8
-1.4	-5	0.690467638964058	6.66238359304804E-4	1.28406118521828E-7
-1.4	-4.8	0.850872443617083	0.00211568618052724	2.57838139475833E-6
-1.4	-4.6	1.00063881132841	0.00471036140012847	3.01180443394223E-5
-1.4	-4.4	1.13271580221497	0.00838850958986278	1.88937934638859E-4
-1.4	-4.2	1.24197824527668	0.0140559975197633	6.69035012725376E-4
-1.4	-4	1.32371445492944	0.0229706806699923	0.00150972998650482
-1.4	-3.8	1.3731513247228	0.0372923647817183	0.0027634997911623
-1.4	-3.6	1.3864052379516	0.058876878405424	0.00516668437759395
-1.4	-3.4	1.3621086972835	0.0883849126583501	0.00948696728025178
-1.4	-3.2	1.30260669258245	0.123935341344941	0.0156344899841127
-1.4	-3	1.21400350734716	0.164312099505113	0.0238444844567148
-1.4	-2.8	1.10501354904465	0.211671509161658	0.0355466857840375
-1.4	-2.6	0.985134292698763	0.268198718164465	0.0520652726261846
-1.4	-2.4	0.862899865847986	0.328962608946819	0.0739176505031567
-1.4	-2.2	0.744828379467409	0.3861821578427	0.101378057549649
-1.4	-2	0.635259766852613	0.43558131126186	0.133228263280839
-1.4	-1.8	0.536847097470481	0.472641100775329	0.168666325484331
-1.4	-1.6	0.451240039109611	0.498302153084854	0.206011984434267
-1.4	-1.4	0.37954775392233	0.516227152452348	0.24281167022577
-1.4	-1.2	0.322406664643967	0.521170819826464	0.278401934549745
-1.4	-1	0.279765029146964	0.508256049140007	0.30976122826043
-1.4	-0.8	0.250679746863843	0.483926634862517	0.333225106318588
-1.4	-0.6	0.233383743192775	0.453669880369262	0.347483273260741
-1.4	-0.4	0.225642040455939	0.41789020412989	0.352230753162475
-1.4	-0.2	0.225174048999119	0.383937856509019	0.350009001658484
-1.4	0	0.229914777777782	0.361304167560325	0.341112432780088
-1.4	0.2	0.238126662370141	0.345470244928571	0.322948707762783
-1.4	0.4	0.248579336788112	0.332708525753887	0.3000292165547
-1.4	0.6	0.260909536737521	0.323593172117298	0.273939609756952
-1.4	0.8	0.275923875350928	0.311944279947862	0.241913465566713
-1.4	1	0.295406485185989	0.296670409201863	0.205995488611699
-1.4	1.2	0.321245779775337	0.278126211986941	0.168395370927329
-1.4	1.4	0.354248877068787	0.256283217355367	0.132432651644825
-1.4	1.6	0.393370391115872	0.234337193805672	0.100284888028833
-1.4	1.8	0.435880254370706	0.209853257981093	0.0730354729571166
-1.4	2	0.478356379775968	0.178453554957732	0.0526679764811155
-1.4	2.2	0.517817830152715	0.144097065584977	0.0368201619537309
-1.4	2.4	0.552267967476109	0.114221944451891	0.0239868096018147
-1.4	2.6	0.580422409292202	0.0874589978319405	0.0150293003574566
-1.4	2.8	0.601029320475145	0.0641185287642222	0.0092127298210958
-1.4	3	0.61243193441766	0.0465541819606317	0.00517201521341941
-1.4	3.2	0.612719727486806	0.0318317243142843	0.00263315957443261
-1.4	3.4	0.600299506676378	0.0200675556009136	0.00117350886033573
-1.4	3.6	0.574462851123305	0.0118171028458869	5.11423906580253E-4
-1.4	3.8	0.535671864740297	0.0068817483657918	2.45213016097043E-4
-1.4	4	0.485564694773004	0.0041353656055963	9.97002061643363E-5
-1.4	4.2	0.426793460375151	0.00245656022401309	2.33360468195951E-5
-1.4	4.4	0.362744062663277	0.00134570764900761	4.46492976417428E-6
-1.4	4.6	0.297146232414424	6.52950622461086E-4	1.28597768715022E-6
-1.4	4.8	0.233641925844268	2.84579113659686E-4	1.65142219178564E-7
-1.4	5	0.175421164419644	9.29496715106115E-5	1.60997956678017E-8
-1.3	-5	0.673814702292668	6.75477398374517E-4	1.88968691247096E-7
-1.3	-4.8	0.83277045874081	0.00207801858843481	3.23012802593933E-6
-1.3	-4.6	0.982323405851233	0.00459692507763197	3.277368522214E-5
-1.3	-4.4	1.11535098694751	0.00817105685647212	1.91711050601949E-4
-1.3	-4.2	1.22649860117712	0.0137271359811519	6.64721747656806E-4
-1.3	-4	1.31078379968243	0.0225649717754927	0.00150137053501039
-1.3	-3.8	1.36319096053979	0.0366730717153075	0.00271967046599525
-1.3	-3.6	1.37963829936515	0.0577571387134203	0.00499703867009522
-1.3	-3.4	1.35859706698241	0.0865603187707274	0.00919783365528725
-1.3	-3.2	1.30227774456082	0.121354110706113	0.015322146906476
-1.3	-3	1.21666244827516	0.161240684191188	0.0235266683948131
-1.3	-2.8	1.11033586016772	0.208624397950489	0.0351445645731855
-1.3	-2.6	0.992649514562341	0.265276204637651	0.0516351158728111
-1.3	-2.4	0.871998864492473	0.325997890954702	0.0738455291762658
-1.3	-2.2	0.754823041320132	0.383622740270018	0.102089553614089
-1.3	-2	0.645490220819373	0.4342826896351	0.13464036884798
-1.3	-1.8	0.546793596157305	0.472867659216992	0.170142320039946
-1.3	-1.6	0.460589176926974	0.500494163210957	0.20699703920524
-1.3	-1.4	0.388193817502532	0.520350492078776	0.24366420124381
-1.3	-1.2	0.330410571993229	0.526787599651134	0.28011106357162
-1.3	-1	0.287307676986177	0.515652899688916	0.313298439506274
-1.3	-0.8	0.258024075038904	0.493285788940651	0.338867654796311
-1.3	-0.6	0.240829689944251	0.464627063342078	0.354173425936915
-1.3	-0.4	0.233457729546439	0.429612544429764	0.358879820215987
-1.3	-0.2	0.233518918707743	0.396642301351632	0.356863773087015
-1.3	0	0.238801810948042	0.374895946451755	0.349121229637503
-1.3	0.2	0.247464664095116	0.359297053270562	0.332180974021983
-1.3	0.4	0.258289252803685	0.347837931012131	0.309872936471052
-1.3	0.6	0.271054327946348	0.340396817979742	0.283982955071557
-1.3	0.8	0.2867715840799	0.329288080209811	0.251874551671592
-1.3	1	0.307380289408643	0.314002064239058	0.215163414756465
-1.3	1.2	0.334784779798337	0.294271678643668	0.17658365355418
-1.3	1.4	0.369663089065618	0.270864499365948	0.139792465157529
-1.3	1.6	0.410779928843778	0.247891202956811	0.106552874446649
-1.3	1.8	0.455274240883726	0.222686418177833	0.0780063361997528
-1.3	2	0.499727668226762	0.19007166957863	0.0564715426984677
-1.3	2.2	0.541279604446337	0.153862808019847	0.0395139609673147
-1.3	2.4	0.578070562189235	0.122196825466997	0.0257138111929586
-1.3	2.6	0.608851303960081	0.0937762686579972	0.01606663300108
-1.3	2.8	0.632233609267975	0.0688455740049088	0.00983234876707071
-1.3	3	0.646264724177008	0.0499160530031809	0.00560289475291535
-1.3	3.2	0.648657003681554	0.0341715326088629	0.00293303942611055
-1.3	3.4	0.637462285420295	0.0215318347836178	0.00135773074696868
-1.3	3.6	0.611727432873762	0.0127672489067722	6.08356386143565E-4
-1.3	3.8	0.57182975650414	0.00758162153822014	2.93440169282688E-4
-1.3	4	0.519486478458596	0.0046061516041804	1.31024543982627E-4
-1.3	4.2	0.457555568973118	0.00272274511923529	3.8875967732367E-5
-1.3	4.4	0.389694675747955	0.00146817840294584	9.55787545453042E-6
-1.3	4.6	0.319914140597748	7.06186013461763E-4	2.32467835777078E-6
-1.3	4.8	0.25211597112881	3.10088311503373E-4	2.60191608688021E-7
-1.3	5	0.189729191642504	1.01322021113565E-4	1.94032267765393E-8
-1.2	-5	0.65636098330462	6.70843726938616E-4	2.83261754477508E-7
-1.2	-4.8	0.813543237549116	0.00201148835321201	4.23088246453075E-6
-1.2	-4.6	0.962524600245479	0.00443601660210234	3.68496270610998E-5
-1.2	-4.4	1.09614168203536	0.0079022232354096	1.96504662792305E-4
-1.2	-4.2	1.20884442145876	0.0133686426247869	6.56455109814019E-4
-1.2	-4	1.29541069421751	0.0221917262136801	0.00147481078702988
-1.2	-3.8	1.35060571889978	0.0361168393748971	0.00266224150950371
-1.2	-3.6	1.37016225494424	0.0566054556071861	0.00485335150404109
-1.2	-3.4	1.35239146198046	0.0845537013052402	0.00894410301573099
-1.2	-3.2	1.29935980520592	0.118486345516793	0.0149897202703139
-1.2	-3	1.21690955368877	0.157795980983878	0.0231394813761705
-1.2	-2.8	1.11347386398115	0.205076378763546	0.034649535838701
-1.2	-2.6	0.99823756357191	0.261623509005894	0.051091956552195
-1.2	-2.4	0.879442269654133	0.322199219752182	0.0735956766018261
-1.2	-2.2	0.763439817328648	0.380318487169844	0.102442711106366
-1.2	-2	0.654621287962637	0.432194034475947	0.135469535910862
-1.2	-1.8	0.555910440357145	0.472166926640005	0.170909977188995
-1.2	-1.6	0.469350813814923	0.50161915960391	0.207288654586093
-1.2	-1.4	0.396441577932737	0.523020527168565	0.243877445732597
-1.2	-1.2	0.338131203851943	0.530487812086599	0.28117494366602
-1.2	-1	0.294602787434942	0.521021858380086	0.3163189655298
-1.2	-0.8	0.265092022431429	0.50080693490153	0.344237870137417
-1.2	-0.6	0.24793206701976	0.473925926425815	0.360666078354647
-1.2	-0.4	0.240847660956447	0.439798431380871	0.365336314388073
-1.2	-0.2	0.241351831733604	0.407999473607706	0.363465252360374
-1.2	0	0.247087298817129	0.3873211536011	0.356615920395547
-1.2	0.2	0.256108073329395	0.372151414317527	0.340729600038564
-1.2	0.4	0.267214356502049	0.362088849959999	0.319035248055492
-1.2	0.6	0.28033686902476	0.356152901636088	0.293445340530307
-1.2	0.8	0.296696454048805	0.345656880433029	0.261477517425345
-1.2	1	0.318379579947943	0.330823230949334	0.224125043018383
-1.2	1.2	0.347291989245321	0.310351668945095	0.18454444070236
-1.2	1.4	0.383976175885037	0.285552634533417	0.147005944963559
-1.2	1.6	0.427020494114777	0.261522044373035	0.112937911149593
-1.2	1.8	0.473463896137442	0.235561287835688	0.0832953496842512
-1.2	2	0.51992229958731	0.201857014063266	0.0605079032975988
-1.2	2.2	0.563664648629216	0.163966756327643	0.0422980921616578
-1.2	2.4	0.602949171899026	0.130394264259595	0.0275301933077884
-1.2	2.6	0.636526428646408	0.100147772386413	0.0172268514774631
-1.2	2.8	0.662843516965362	0.0735837721068898	0.0105418300258482
-1.2	3	0.679645518886533	0.0532549594582151	0.00609140518270839
-1.2	3.2	0.684280211030295	0.0365116418534331	0.00327391888687957
-1.2	3.4	0.674459364047582	0.0230491366500642	0.00157515590601107
-1.2	3.6	0.648987976146825	0.0137893659520648	7.32965372025231E-4
-1.2	3.8	0.608147024696017	0.00833345937389507	3.59185875883235E-4
-1.2	4	0.553714645854592	0.00510838300429918	1.73607966672566E-4
-1.2	4.2	0.488738783865634	0.0030100181126469	6.10328373238856E-5
-1.2	4.4	0.417139121522357	0.00159498827020003	1.66900111416872E-5
-1.2	4.6	0.343202658507109	7.53291294627726E-4	3.63999911735333E-6
-1.2	4.8	0.271092474728014	3.31462873964312E-4	3.72347762152749E-7
-1.2	5	0.204483158227158	1.09370656047783E-4	2.32224548797299E-8
-1.1	-5	0.638342556868223	6.52758089204738E-4	4.10985581203937E-7
-1.1	-4.8	0.79346298742136	0.00192011209534981	5.57561103638642E-6
-1.1	-4.6	0.94153655747816	0.00423232734920612	4.22607931493987E-5
-1.1	-4.4	1.07538758275053	0.0075834109053688	2.03081211260341E-4
-1.1	-4.2	1.18930485836274	0.0129747035441915	6.45286878482879E-4
-1.1	-4	1.2778605724692	0.021828946823131	0.00143160401282927
-1.1	-3.8	1.33562937592871	0.0355962740450515	0.00258971919169217
-1.1	-3.6	1.35817773622612	0.0554126458509462	0.0047428570013521
-1.1	-3.4	1.34366326486825	0.0823909276555699	0.00875027152502164
-1.1	-3.2	1.29400098123306	0.115402862041237	0.0146624930591615
-1.1	-3	1.21487420871099	0.154053401190989	0.0227018781817822
-1.1	-2.8	1.11454036821076	0.201078260622319	0.0340998764977982
-1.1	-2.6	1.00199675209363	0.25730565253071	0.0504834653808971
-1.1	-2.4	0.885319452995122	0.317664107524775	0.0731392529339083
-1.1	-2.2	0.770769402606912	0.37634601071048	0.102282960771558
-1.1	-2	0.662757109471652	0.429311956289585	0.135529619495588
-1.1	-1.8	0.564323791001192	0.470503880536767	0.17084496762598
-1.1	-1.6	0.477673844025729	0.501634959297798	0.206852273668643
-1.1	-1.4	0.404455136743231	0.52420377760882	0.243506271400107
-1.1	-1.2	0.345735490839407	0.532264881769878	0.281712150726142
-1.1	-1	0.301807247335421	0.524335373444814	0.318836989683295
-1.1	-0.8	0.272019505307873	0.506349668367815	0.349092055915674
-1.1	-0.6	0.254796824067123	0.481314668924377	0.366691031074017
-1.1	-0.4	0.247880204372525	0.448228669926465	0.371518638838461
-1.1	-0.2	0.248698375915114	0.41786677670914	0.369830904993754
-1.1	0	0.25475371836963	0.398489748510787	0.363598123151162
-1.1	0.2	0.264002148722252	0.383997061228477	0.348581220720852
-1.1	0.4	0.275272553197451	0.375368035657147	0.327439751639192
-1.1	0.6	0.288656107752555	0.370696475267351	0.302134953683266
-1.1	0.8	0.305580459159735	0.360922265310178	0.270445180167633
-1.1	1	0.328264730077296	0.346998768370018	0.232673871887134
-1.1	1.2	0.358600633713316	0.326222349554685	0.192185280582367
-1.1	1.4	0.396995949744486	0.300217437258101	0.15396234636712
-1.1	1.6	0.441888450502729	0.275121033205362	0.119296495633572
-1.1	1.8	0.490257971980028	0.248401064455172	0.08877108918053
-1.1	2	0.538786091798985	0.213771978834373	0.064696421886472
-1.1	2.2	0.584870674103422	0.174398954621605	0.0451847968256522
-1.1	2.4	0.626852084652346	0.138805073186162	0.0294834721640064
-1.1	2.6	0.663430480605585	0.106567595511768	0.0185392538219759
-1.1	2.8	0.692852621642445	0.078354519423172	0.0113590738576931
-1.1	3	0.712557083817958	0.0566017387463163	0.00664176215251629
-1.1	3.2	0.719547963714664	0.0388697131608852	0.00364878140036324
-1.1	3.4	0.711222188772772	0.0246346566264747	0.00181661834699446
-1.1	3.6	0.686154249915522	0.0148844620337944	8.84179354706194E-4
-1.1	3.8	0.64452212727245	0.00912325015243742	4.45188464232924E-4
-1.1	4	0.588147831162818	0.00563365972357912	2.26010369008323E-4
-1.1	4.2	0.520251595788151	0.00332316706522545	8.76961464295184E-5
-1.1	4.4	0.445001928782562	0.00173432170543663	2.50202903534455E-5
-1.1	4.6	0.366954654295766	7.98236384070919E-4	5.07134774300847E-6
-1.1	4.8	0.290531736857172	3.49660618537221E-4	4.89775128527115E-7
-1.1	5	0.219657884924852	1.17093033494724E-4	2.730923707649E-8
-1	-5	0.619957233553806	6.22844826438338E-4	5.6045368067533E-7
-1	-4.8	0.772760063294639	0.00180866413710242	7.15091993284072E-6
-1	-4.6	0.919611706455332	0.00399272681820461	4.84917593852695E-5
-1	-4.4	1.05335037440776	0.00722084204925045	2.10134811413147E-4
-1	-4.2	1.16813724079799	0.0125432027940693	6.30682611587536E-4
-1	-4	1.25837385366913	0.0214476746860141	0.00137389714558943
-1	-3.8	1.31847621671049	0.0350677846958144	0.00250074320335365
-1	-3.6	1.34386881059122	0.0541650136402519	0.00465601835890611
-1	-3.4	1.33256730995009	0.0801070433512331	0.008610812462786
-1	-3.2	1.28633059494638	0.11217758673729	0.014350975215791
-1	-3	1.21066374487692	0.150087460270674	0.0222325383331413
-1	-2.8	1.11362299492565	0.196682820885022	0.0335242081935343
-1	-2.6	1.00399778664487	0.252386814261653	0.0498406887594381
-1	-2.4	0.889690231853747	0.312458026698164	0.0724719467253672
-1	-2.2	0.776870700056073	0.371725719392456	0.10156056347105
-1	-2	0.66996696463009	0.425608635179482	0.134769148565236
-1	-1.8	0.572121473372462	0.467869893338089	0.169912701088869
-1	-1.6	0.485666505120048	0.50057806566755	0.205668185238294
-1	-1.4	0.412358729944658	0.523987041317611	0.242571507369639
-1	-1.2	0.353355535500391	0.532257172998822	0.281803314903278
-1	-1	0.309051853313216	0.525731145010745	0.32082190709821
-1	-0.8	0.278926759301736	0.509938265809217	0.353122119563611
-1	-0.6	0.261523918505601	0.486695844450523	0.37188501519325
-1	-0.4	0.254625134358614	0.454823719686738	0.377190694148403
-1	-0.2	0.255590333600252	0.426211774660868	0.375836130949697
-1	0	0.261792442980898	0.408391704563035	0.370062198369963
-1	0.2	0.271102359433229	0.394867179578807	0.355798633241222
-1	0.4	0.282392515776287	0.387686578129949	0.335108337671565
-1	0.6	0.29592234770336	0.384035676122863	0.309958965904401
-1	0.8	0.313318717502353	0.37514249690251	0.278579792183734
-1	1	0.336913525318752	0.362506979030952	0.240662845794191
-1	1.2	0.368568727972627	0.341768214922516	0.199508450159019
-1	1.4	0.408564765706313	0.314722894749139	0.160669565424088
-1	1.6	0.455224742492146	0.288567447524327	0.125555410840665
-1	1.8	0.505517615040434	0.261114082703986	0.0943248357583186
-1	2	0.556221319640031	0.225752283558147	0.0689830845711579
-1	2.2	0.604852498416623	0.185116249356804	0.0482119753676927
-1	2.4	0.649783776391066	0.147420361130204	0.0316251790678719
-1	2.6	0.689601760832112	0.113052982355433	0.020021559713779
-1	2.8	0.72231032436764	0.0831940724684625	0.0122952748699962
-1	3	0.745037689824401	0.0600027863849032	0.0072618833329782
-1	3.2	0.754471408223539	0.0412781456927978	0.0040581616009729
-1	3.4	0.747727837875273	0.026307604466869	0.00207541865780401
-1	3.6	0.723171409554249	0.0160549698941159	0.00105700674350415
-1	3.8	0.680877493213306	0.00994014899329767	5.50408150106196E-4
-1	4	0.622698640489165	0.00617531431514778	2.84571161908586E-4
-1	4.2	0.552009654921146	0.0036663129232988	1.15338154118401E-4
-1	4.4	0.473211540282698	0.00189495852609122	3.33360732179306E-5
-1	4.6	0.391116416195008	8.46972852397346E-4	6.44887380030366E-6
-1	4.8	0.310398361934754	3.66705135986289E-4	6.05649520206418E-7
-1	5	0.235233487427147	1.24565227209797E-4	3.1817747228015E-8
-0.9	-5	0.601361749249205	5.8342059954537E-4	7.09766032774823E-7
-0.9	-4.8	0.751619298243967	0.00168128709723541	8.75949511790994E-6
-0.9	-4.6	0.896956116670041	0.00372423188728747	5.4846260659019E-5
-0.9	-4.4	1.03024822085391	0.00682324214347586	2.16258537518363E-4
-0.9	-4.2	1.14556102842267	0.0120747545155168	6.11320531603485E-4
-0.9	-4	1.23715995401302	0.0210157556065449	0.0013035213240073
-0.9	-3.8	1.29933566376387	0.0344764142673459	0.0023948243172508
-0.9	-3.6	1.32739837922169	0.0528423185417041	0.00457287166592537
-0.9	-3.4	1.31923761226557	0.0777364577656396	0.00849681907690094
-0.9	-3.2	1.27645442439469	0.108874128158403	0.0140491653664315
-0.9	-3	1.2043574892829	0.14596672792256	0.0217408882112176
-0.9	-2.8	1.11077687861561	0.191951420941785	0.0329297975052483
-0.9	-2.6	1.0042755291159	0.246935535909068	0.049172143039343
-0.9	-2.4	0.892576326163703	0.306617748268015	0.0716152455498761
-0.9	-2.2	0.78176238254081	0.366430278078503	0.100328684709374
-0.9	-2	0.676276921659029	0.421045587145633	0.133262128494748
-0.9	-1.8	0.579344390570123	0.464284465144849	0.168165303811079
-0.9	-1.6	0.493387169944456	0.498544442628086	0.203753581120318
-0.9	-1.4	0.420226594901176	0.522550836312235	0.241089663968378
-0.9	-1.2	0.361077282504232	0.530718100059149	0.281477870411022
-0.9	-1	0.316428465273602	0.525470863013431	0.322179637699432
-0.9	-0.8	0.285903704865097	0.511728150843948	0.35599881577837
-0.9	-0.6	0.268190968267265	0.490112042306004	0.375851430708027
-0.9	-0.4	0.261136260857998	0.45962579178066	0.382007580197402
-0.9	-0.2	0.262048547260874	0.43308465150751	0.381232962117617
-0.9	0	0.268188248896239	0.417080852045233	0.375952960156347
-0.9	0.2	0.277361576414012	0.404852004370317	0.362441468538263
-0.9	0.4	0.28850403270292	0.399137544163884	0.342110542471984
-0.9	0.6	0.302050890216545	0.396312028715936	0.316938101046342
-0.9	0.8	0.319816654818896	0.388502346044006	0.285830311241253
-0.9	1	0.344222316003927	0.377400296012859	0.248070561682288
-0.9	1.2	0.377084544057932	0.35691269770225	0.206616653720398
-0.9	1.4	0.41856878583815	0.328970610777171	0.167233979483308
-0.9	1.6	0.466926104482648	0.301769323995135	0.131707825350102
-0.9	1.8	0.519166532111346	0.273614376680786	0.0998842307717204
-0.9	2	0.57219260197841	0.237714703246178	0.0733475713675504
-0.9	2.2	0.62362130862694	0.196043812634262	0.0514240661714169
-0.9	2.4	0.671796870482625	0.15622731130483	0.0339903949364
-0.9	2.6	0.715119884556103	0.119636544149434	0.0216744492795591
-0.9	2.8	0.751303538342512	0.0881440850539276	0.0133559587150098
-0.9	3	0.777161360094507	0.0635133064520923	0.00796701130958654
-0.9	3.2	0.789095258190938	0.0437827154103596	0.00451418881980397
-0.9	3.4	0.783982341713351	0.0280927241139552	0.00235079951489969
-0.9	3.6	0.760006289562262	0.0173082104193408	0.00124335851239531
-0.9	3.8	0.717148798182858	0.0107810437783715	6.69520776269385E-4
-0.9	4	0.65728548155617	0.00673083308098235	3.44615234436166E-4
-0.9	4.2	0.583929548905379	0.00404226659476862	1.40490352238242E-4
-0.9	4.4	0.501695472580878	0.00208437669117242	4.06531414524134E-5
-0.9	4.6	0.415633786855634	9.06175888196224E-4	7.71167529701068E-6
-0.9	4.8	0.330658134859528	3.85183844829273E-4	7.29599802297287E-7
-0.9	5	0.251192884122607	1.31868815683034E-4	3.78138807232863E-8
-0.8	-5	0.58267147232481	5.36907337558825E-4	8.35164120729063E-7
-0.8	-4.8	0.730179364693083	0.00154081267330256	1.02044645945415E-5
-0.8	-4.6	0.873728190869736	0.00343285820724707	6.08277163601873E-5
-0.8	-4.4	1.00625358086321	0.00640000238081017	2.21000555203052E-4
-0.8	-4.2	1.12175488523369	0.0115721576683183	5.86647451400897E-4
-0.8	-4	1.21439416375964	0.0205033993132713	0.00122236411682216
-0.8	-3.8	1.27836970580119	0.0337649993696115	0.0022737923451189
-0.8	-3.6	1.30890670618659	0.051418992346312	0.0044736150451346
-0.8	-3.4	1.30378704207832	0.0753043372465012	0.00837120660297951
-0.8	-3.2	1.2644551003581	0.105535555869914	0.0137371280154421
-0.8	-3	1.19600733258315	0.141752020712074	0.021217787204399
-0.8	-2.8	1.10602508022067	0.186962958023761	0.0322954573186928
-0.8	-2.6	1.00282925749664	0.241034703088872	0.048460840764028
-0.8	-2.4	0.893961611258601	0.300166039634292	0.0706013868688383
-0.8	-2.2	0.785423163634842	0.360404913862698	0.0987026214416338
-0.8	-2	0.681669888418928	0.415585712248373	0.13116076740687
-0.8	-1.8	0.585985874110636	0.459781332667604	0.165725191622903
-0.8	-1.6	0.500842372884538	0.495643542031986	0.201192749442715
-0.8	-1.4	0.428078987523894	0.52011185633344	0.239115713724398
-0.8	-1.2	0.368933858314949	0.527958918391019	0.280733048184536
-0.8	-1	0.323980163280408	0.523874343756133	0.322790191686489
-0.8	-0.8	0.29299682806384	0.511947842445083	0.357471576383008
-0.8	-0.6	0.274837425244877	0.491709473555231	0.378262847306271
-0.8	-0.4	0.267434185340988	0.462766910074443	0.38560431344109
-0.8	-0.2	0.268066009038084	0.438585909115669	0.38572404250013
-0.8	0	0.273904444049762	0.424657752050221	0.381169691145815
-0.8	0.2	0.282718421484444	0.414079907796619	0.368521668771967
-0.8	0.4	0.293530060434726	0.409855477819566	0.34852455690092
-0.8	0.6	0.306957775927112	0.407734324530168	0.323203806658812
-0.8	0.8	0.324989274886341	0.401230568791043	0.292316246239803
-0.8	1	0.350108666738032	0.391755214105827	0.255009419371374
-0.8	1.2	0.384072284219879	0.371625339544881	0.213663925659853
-0.8	1.4	0.426945682602916	0.342939439427057	0.173797971346523
-0.8	1.6	0.476952901928989	0.3147040719494	0.137785262351848
-0.8	1.8	0.531196393018021	0.285849807927638	0.10540378862032
-0.8	2	0.586727289971972	0.249574976531655	0.0777799147964701
-0.8	2.2	0.641238283961856	0.207085922342073	0.0548348134193596
-0.8	2.4	0.692978637197301	0.165207685684407	0.0365729994632667
-0.8	2.6	0.740086276186486	0.126358881555682	0.0234748027024449
-0.8	2.8	0.77993340627141	0.0932456068372955	0.0145370672561613
-0.8	3	0.809013526787471	0.0671910969092252	0.00877520751813751
-0.8	3.2	0.823474949927875	0.0464385073792418	0.00503753788562574
-0.8	3.4	0.820001225034897	0.0300199800108565	0.00264894078589504
-0.8	3.6	0.796632262260632	0.0186574432037148	0.00143467653564433
-0.8	3.8	0.753274095075368	0.0116518846745092	7.9431204197746E-4
-0.8	4	0.691825182372753	0.00730231532490641	4.02239732640433E-4
-0.8	4.2	0.615923777160213	0.00445184253088229	1.61398035774327E-4
-0.8	4.4	0.530376563842675	0.00230703438196373	4.68032244567626E-5
-0.8	4.6	0.440448925953591	9.81713550670173E-4	9.00449118162093E-6
-0.8	4.8	0.351274948668789	4.07570932609554E-4	8.96315282523893E-7
-0.8	5	0.267518870956009	1.39010099227025E-4	4.76719477522788E-8
-0.7	-5	0.563962195653357	4.85387949880977E-4	9.22874320276485E-7
-0.7	-4.8	0.708534655834688	0.00138909674932075	1.13910814685548E-5
-0.7	-4.6	0.8500401769732	0.00312397167412755	6.64189860078583E-5
-0.7	-4.4	0.981493954594665	0.00596073963132645	2.25283452422841E-4
-0.7	-4.2	1.09685660889113	0.0110408589178576	5.58019974559465E-4
-0.7	-4	1.19021720760193	0.0198895858832076	0.00113318572501074
-0.7	-3.8	1.25571291776937	0.0328858643964176	0.00214220427951782
-0.7	-3.6	1.28851275596402	0.0498689023827296	0.00434737120797656
-0.7	-3.4	1.28631051300082	0.0728214940129577	0.00820490965200164
-0.7	-3.2	1.25039721924879	0.102178916679071	0.0133885666956009
-0.7	-3	1.18564449025614	0.137494686462126	0.0206346822224252
-0.7	-2.8	1.09936655817949	0.181816486400258	0.0315756385557244
-0.7	-2.6	0.99963135634676	0.234787865892435	0.0476655260839415
-0.7	-2.4	0.893801002710876	0.293130641887783	0.0694475990876361
-0.7	-2.2	0.787800316979152	0.353594017366577	0.0967992556407052
-0.7	-2	0.686093189128849	0.409203325642027	0.12863421056583
-0.7	-1.8	0.591997720979961	0.454387898492887	0.16276573657157
-0.7	-1.6	0.507990648093101	0.491945066300679	0.198157271496154
-0.7	-1.4	0.435883088420865	0.516854081960915	0.236770076683669
-0.7	-1.2	0.376902863809558	0.524278778244858	0.279570166859252
-0.7	-1	0.331694580551861	0.521245633966734	0.322585248983302
-0.7	-0.8	0.300198853943591	0.510833462080974	0.357490725828356
-0.7	-0.6	0.281451666797655	0.491692674016409	0.378984052378336
-0.7	-0.4	0.273492490228902	0.464435692464642	0.38771047647924
-0.7	-0.2	0.27359499768288	0.442841273440382	0.389062641894751
-0.7	0	0.278872484012692	0.431250874613896	0.385609116019324
-0.7	0.2	0.287090253517442	0.422687755311232	0.374011630794654
-0.7	0.4	0.297383286071175	0.419967466217558	0.354425587772651
-0.7	0.6	0.310559624980379	0.418508465266556	0.328972642889593
-0.7	0.8	0.328763705662254	0.413524199509749	0.298287476291259
-0.7	1	0.354515876235719	0.405631832767017	0.261660249298698
-0.7	1.2	0.389497622201525	0.385920994034424	0.220769638800115
-0.7	1.4	0.433689906165966	0.356699006799551	0.180469048169817
-0.7	1.6	0.485332479884957	0.327437791649823	0.143826277703998
-0.7	1.8	0.541666484357755	0.297825452088222	0.110841735878321
-0.7	2	0.599909912985235	0.261268651716733	0.0822389839851693
-0.7	2.2	0.657802996682209	0.218141426680805	0.0583892009388337
-0.7	2.4	0.713433467635263	0.174338581881126	0.0393090835031557
-0.7	2.6	0.764601861443938	0.133263399772045	0.0253736166977319
-0.7	2.8	0.808290234677428	0.0985373316078252	0.0158194619092339
-0.7	3	0.840665754198669	0.0710906832860061	0.00969545273151417
-0.7	3.2	0.857653702205717	0.0493021345060392	0.00564700181505733
-0.7	3.4	0.855790877856427	0.0321207110436006	0.00298067131726778
-0.7	3.6	0.833015875840174	0.0201194239416434	0.00162552683386851
-0.7	3.8	0.789185514749242	0.0125654592918753	9.16531718279565E-4
-0.7	4	0.726228610337821	0.00789516474412259	4.55760284044447E-4
-0.7	4.2	0.647898688246293	0.00489348275823899	1.7893644307202E-4
-0.7	4.4	0.55917171472325	0.00256335058321274	5.26742994443193E-5
-0.7	4.6	0.465498820705114	0.00107728066878033	1.06922259064563E-5
-0.7	4.8	0.372208673081036	4.35589575675313E-4	1.1647444736267E-6
-0.7	5	0.284191458315656	1.45880596722224E-4	6.49945255125928E-8
-0.6	-5	0.545273730249223	4.30488156355804E-4	9.76158286264708E-7
-0.6	-4.8	0.686739316067248	0.00122820795263748	1.23696698429211E-5
-0.6	-4.6	0.825962110849617	0.00280388819341178	7.20281216100112E-5
-0.6	-4.4	0.956055229091919	0.00551608852397569	2.30835408604034E-4
-0.6	-4.2	1.07096566297169	0.0104899364844721	5.28593343167235E-4
-0.6	-4	1.1647372433722	0.0191674625439278	0.00103997938374561
-0.6	-3.8	1.23147469144984	0.0318117057887226	0.00200624001376827
-0.6	-3.6	1.26631767559098	0.04817188139259	0.00419521280048874
-0.6	-3.4	1.26689066113395	0.0702833056309337	0.00798671181114422
-0.6	-3.2	1.23433581467338	0.0987947018120083	0.0129815296285136
-0.6	-3	1.17329085560282	0.13323228037908	0.0199559783307356
-0.6	-2.8	1.0907899422144	0.176620788196506	0.0307172374609984
-0.6	-2.6	0.994642573338853	0.228314355894644	0.0467268865908059
-0.6	-2.4	0.892035989516389	0.285559659400865	0.0681319547246559
-0.6	-2.2	0.788824312483679	0.345967859199139	0.0946832055210495
-0.6	-2	0.68947140041166	0.401893780637933	0.125817457395353
-0.6	-1.8	0.597300623161268	0.448110225750728	0.159487789960337
-0.6	-1.6	0.514750081149863	0.487441467884678	0.19489175570271
-0.6	-1.4	0.443557203096443	0.512873236986053	0.23422678839462
-0.6	-1.2	0.384906845866195	0.519901671706911	0.278023115136726
-0.6	-1	0.339500689402693	0.517809852134548	0.321612937903575
-0.6	-0.8	0.307442603784269	0.50857383792209	0.356274801804079
-0.6	-0.6	0.287963377292858	0.490282475775913	0.378163583909998
-0.6	-0.4	0.279230408074847	0.464850040464854	0.388266007472522
-0.6	-0.2	0.278541575401451	0.445988080615587	0.391143954640134
-0.6	0	0.28298923363048	0.436993659461284	0.38921298879571
-0.6	0.2	0.290373449005377	0.430780917124674	0.378876170250981
-0.6	0.4	0.299969135602286	0.429547593101279	0.35987979894936
-0.6	0.6	0.312778708321682	0.42878154538503	0.334486421877788
-0.6	0.8	0.331085388277696	0.425498901588331	0.304029480255576
-0.6	1	0.357419093811644	0.419053562677348	0.26816977003651
-0.6	1.2	0.393372387622745	0.399846281389279	0.227943261231928
-0.6	1.4	0.438854583567944	0.370383833383375	0.187273825868833
-0.6	1.6	0.492157168484923	0.34010999699731	0.149854273654286
-0.6	1.8	0.550697148685632	0.309611455011609	0.116137373997966
-0.6	2	0.611870874396093	0.272767814849006	0.0866193918161511
-0.6	2.2	0.673437632023437	0.229119175432953	0.0619499783536745
-0.6	2.4	0.733263279616432	0.183593972355664	0.0420824453506805
-0.6	2.6	0.788744751841452	0.140392864121538	0.0273044352599415
-0.6	2.8	0.836430054597797	0.104056301967377	0.0171674482530476
-0.6	3	0.872153221626392	0.075257352414374	0.0107141070700321
-0.6	3.2	0.891643090574199	0.0524210173657779	0.00634536038100173
-0.6	3.4	0.891333966163181	0.0344204782224434	0.00335599186572899
-0.6	3.6	0.869107889180701	0.0217090944106227	0.00181615519643634
-0.6	3.8	0.824805515404219	0.0135368876125882	0.00103085921917792
-0.6	4	0.760400714680094	0.00851617083927295	5.06070460699634E-4
-0.6	4.2	0.679756403982204	0.00536364355761187	1.9624816681272E-4
-0.6	4.4	0.587993912136173	0.00284973365737401	5.9920818986197E-5
-0.6	4.6	0.4907162253714	0.00119358532472359	1.32520868519069E-5
-0.6	4.8	0.393414599576971	4.69804741896936E-4	1.60152310524045E-6
-0.6	5	0.301186067130461	1.52286995516544E-4	9.36184087409213E-8
-0.5	-5	0.526615198462338	3.73614162011065E-4	1.010781748933E-6
-0.5	-4.8	0.664813240957639	0.00106186094364431	1.32658259657271E-5
-0.5	-4.6	0.801527974072402	0.00248166950351281	7.80234856062247E-5
-0.5	-4.4	0.929987418395418	0.00507863560293454	2.38831699730477E-4
-0.5	-4.2	1.04414812647808	0.00993244632544381	5.01950552861236E-4
-0.5	-4	1.13803406035594	0.0183467694584853	9.47702713657258E-4
-0.5	-3.8	1.20574323484219	0.0305421745302838	0.00187232279875645
-0.5	-3.6	1.24240959409627	0.0463194178319681	0.00402732737471421
-0.5	-3.4	1.24560465181272	0.0676723940203694	0.00772292124285884
-0.5	-3.2	1.21632621829377	0.0953513092430465	0.0125075987641759
-0.5	-3	1.15897239525146	0.12898191670646	0.0191598583123195
-0.5	-2.8	1.08029009014877	0.171471087455199	0.0296829492292699
-0.5	-2.6	0.98783051621664	0.22173154272369	0.0455799804758859
-0.5	-2.4	0.888613369867271	0.277528162633259	0.0665881650479488
-0.5	-2.2	0.788426182247373	0.337543835612032	0.0923462237334727
-0.5	-2	0.691721281131416	0.393683751141668	0.122786624342899
-0.5	-1.8	0.601796208643869	0.440932979320621	0.156084865428744
-0.5	-1.6	0.521007361423551	0.482042632435974	0.191654237419762
-0.5	-1.4	0.450976808142372	0.508154300234435	0.231661409577134
-0.5	-1.2	0.392816420014215	0.514938705238608	0.276159639425174
-0.5	-1	0.347269471247693	0.513677596570201	0.320037082194926
-0.5	-0.8	0.314600301239636	0.505281135267189	0.354256765502664
-0.5	-0.6	0.29424304698777	0.487685675976184	0.376233508195708
-0.5	-0.4	0.284514017070283	0.464236114414402	0.387493596253048
-0.5	-0.2	0.282769383931627	0.448169058653613	0.3920563794317
-0.5	0	0.286123454142552	0.44199696215565	0.39198988856182
-0.5	0.2	0.292452035635004	0.438391132105179	0.383088367506617
-0.5	0.4	0.301195689328011	0.438585991711714	0.36491919195177
-0.5	0.6	0.313553121749324	0.438609983843087	0.339926231402858
-0.5	0.8	0.331927285080748	0.437170412069872	0.309756894296122
-0.5	1	0.358832092454885	0.432005188058026	0.274577684965851
-0.5	1.2	0.395757378119186	0.413452671114465	0.235067357438913
-0.5	1.4	0.442549218640489	0.38413309403443	0.194151314060593
-0.5	1.6	0.497576528972523	0.352886169844667	0.155864797970613
-0.5	1.8	0.558457176976187	0.32133083946114	0.121203205271134
-0.5	2	0.622770249203932	0.284088995276313	0.0907547232217976
-0.5	2.2	0.688268596964566	0.239950117338347	0.0653270059584403
-0.5	2.4	0.752548106477153	0.192945597808255	0.0447567602590523
-0.5	2.6	0.812550727620609	0.147785851072667	0.0292014775586526
-0.5	2.8	0.864355939051699	0.109838113062423	0.0185341395302206
-0.5	3	0.903458102915374	0.0797212102405094	0.011787940521866
-0.5	3.2	0.925409939895607	0.0558224812074368	0.00710862922295391
-0.5	3.4	0.926581081791616	0.0369310556634785	0.00377698882472222
-0.5	3.6	0.904840171766446	0.0234336148837765	0.00201181903616195
-0.5	3.8	0.860048460379077	0.0145789771886064	0.00113626738050602
-0.5	4	0.794245262130451	0.0091722852690198	5.55708740636031E-4
-0.5	4.2	0.711400733736814	0.00585810886774072	2.17216053761766E-4
-0.5	4.4	0.61675750205122	0.00315967235420336	7.0193305610872E-5
-0.5	4.6	0.516033113998508	0.00132831793064403	1.70444324849968E-5
-0.5	4.8	0.41484472191102	5.09565439287488E-4	2.24689866631733E-6
-0.5	5	0.318472986835679	1.58045293579857E-4	1.35538667378833E-7
-0.4	-5	0.507972004570339	3.16376339088161E-4	1.04049016365944E-6
-0.4	-4.8	0.642749960796082	8.96300241539672E-4	1.41270084095683E-5
-0.4	-4.6	0.776743931246023	0.00216983187180503	8.40809068095032E-5
-0.4	-4.4	0.903312637497492	0.00466273454938021	2.48451842093838E-4
-0.4	-4.2	1.01644387870752	0.00938414377886817	4.80218844812796E-4
-0.4	-4	1.110165224591	0.0174521678050147	8.61659949261563E-4
-0.4	-3.8	1.17859089503336	0.0291039887596966	0.00174661531335748
-0.4	-3.6	1.21686891752587	0.0443175099756579	0.00385667001347482
-0.4	-3.4	1.22253071105847	0.0649647000120836	0.00742824970879913
-0.4	-3.2	1.19643316155907	0.0918046748468971	0.011974838934973
-0.4	-3	1.14273163592698	0.124734937756217	0.0182560099773633
-0.4	-2.8	1.06788377120828	0.166421229212809	0.0284714002006202
-0.4	-2.6	0.979187282381574	0.215130125488747	0.0441744320908727
-0.4	-2.4	0.883502984283437	0.269134804543792	0.064731283500243
-0.4	-2.2	0.78655367320512	0.328397344932694	0.0897315826722164
-0.4	-2	0.692765399642993	0.384640079715953	0.119563602781884
-0.4	-1.8	0.605378024810331	0.43283547167315	0.152698497280075
-0.4	-1.6	0.526626489231797	0.475604966921774	0.188630435310066
-0.4	-1.4	0.4579814529789	0.502588169017651	0.229183904437493
-0.4	-1.2	0.400455863171601	0.509385571727522	0.274053685621937
-0.4	-1	0.354818936379964	0.50884634892495	0.318059116367306
-0.4	-0.8	0.321489150634384	0.500994364911282	0.351911933606593
-0.4	-0.6	0.300109413003133	0.484079895341319	0.373788973947117
-0.4	-0.4	0.289166475569558	0.462809948916856	0.385875037594602
-0.4	-0.2	0.28611276158506	0.449525271785015	0.392070863922663
-0.4	0	0.288131019907536	0.446320941922637	0.394006346754191
-0.4	0.2	0.293213737898756	0.445446830433277	0.386621222755281
-0.4	0.4	0.300989223832767	0.446980728714078	0.369509325090841
-0.4	0.6	0.312850556782869	0.447953677064822	0.345339866975269
-0.4	0.8	0.331300521023354	0.448461638580772	0.315547110837749
-0.4	1	0.358813234911184	0.444440105123152	0.280819444328662
-0.4	1.2	0.396762198287868	0.426762621786572	0.24195245663017
-0.4	1.4	0.44493266949075	0.398018929855896	0.200979843710261
-0.4	1.6	0.501784015303021	0.365895703861323	0.161820254822303
-0.4	1.8	0.565146026462253	0.333130151101865	0.125942009039968
-0.4	2	0.632778158833978	0.2952898828895	0.0944687547823857
-0.4	2.2	0.702407463157182	0.25059395538488	0.0683447164306723
-0.4	2.4	0.771329141877312	0.202362445134178	0.047222415745924
-0.4	2.6	0.835998958360818	0.155471387993132	0.0310191213156038
-0.4	2.8	0.892006473797285	0.115914349463877	0.0198726225260095
-0.4	3	0.934500939824221	0.0844922621941011	0.0128507898983508
-0.4	3.2	0.958871077164142	0.0595063683677072	0.00788640167143486
-0.4	3.4	0.961449443152008	0.0396451897141003	0.00423244438010728
-0.4	3.6	0.940128520614566	0.0252885551647402	0.00221842128497005
-0.4	3.8	0.894826948820501	0.015699343037699	0.00123484612016294
-0.4	4	0.827673315772833	0.00987065374082876	6.07045242908027E-4
-0.4	4.2	0.742746051035634	0.00637381068606578	2.44450709228519E-4
-0.4	4.4	0.645385863837769	0.00348551284877036	8.41828971412843E-5
-0.4	4.6	0.541386138046538	0.00147691724167983	2.20379393868606E-5
-0.4	4.8	0.436450718750043	5.53325141133908E-4	3.07386350857375E-6
-0.4	5	0.336018267298683	1.63107998035728E-4	1.88406248317799E-7
-0.3	-5	0.489314354875346	2.60906772693951E-4	1.06300376646107E-6
-0.3	-4.8	0.6205262180198	7.40043990131729E-4	1.47984594599028E-5
-0.3	-4.6	0.751598396899302	0.00188318182244401	8.88165285719286E-5
-0.3	-4.4	0.876035014300898	0.0042826026646178	2.56294658285652E-4
-0.3	-4.2	0.987875695663446	0.00886046600357426	4.62758488827999E-4
-0.3	-4	1.08117381512692	0.0165177322728865	7.86704624136078E-4
-0.3	-3.8	1.15008035375141	0.0275445715023266	0.00163496108469356
-0.3	-3.6	1.18977342562663	0.0421860940518004	0.00369203185270806
-0.3	-3.4	1.19775321994077	0.062138314947034	0.00711344798851978
-0.3	-3.2	1.17473725247083	0.088112409831114	0.0114027365442876
-0.3	-3	1.12463653295121	0.120457575555278	0.0172895101074471
-0.3	-2.8	1.05362098076543	0.161463945074046	0.0271258695948411
-0.3	-2.6	0.96874222783689	0.208552999177385	0.0424992643366123
-0.3	-2.4	0.876710399632229	0.260490344908456	0.0625063849683791
-0.3	-2.2	0.783182545709911	0.31865823202754	0.0867875992997333
-0.3	-2	0.692541557641337	0.37487153063652	0.116139404005879
-0.3	-1.8	0.607939449610119	0.423815451232944	0.149379804769049
-0.3	-1.6	0.531455987680341	0.46798171892073	0.185864436404641
-0.3	-1.4	0.464382094218658	0.496017277006409	0.226794140391334
-0.3	-1.2	0.407611257104466	0.503151904795317	0.271744110999544
-0.3	-1	0.361923769327827	0.503236454164899	0.315804106486559
-0.3	-0.8	0.327883285829733	0.495712382776376	0.349551701819597
-0.3	-0.6	0.305344406480658	0.479612355359983	0.371384006071079
-0.3	-0.4	0.292986101968766	0.460758592793472	0.384012802230093
-0.3	-0.2	0.28839722091587	0.450182272412515	0.391565720089753
-0.3	0	0.288876326271822	0.449954859129971	0.395363809110828
-0.3	0.2	0.292570601978583	0.451771024348693	0.389442900810789
-0.3	0.4	0.299312523802783	0.454555913347162	0.373552331522907
-0.3	0.6	0.310683002833254	0.456693237564453	0.350630892915938
-0.3	0.8	0.329264173585411	0.459226398118261	0.321341912722171
-0.3	1	0.357468931731334	0.456287979434239	0.286795082240008
-0.3	1.2	0.396541209783031	0.439740648592216	0.248432767817167
-0.3	1.4	0.446201399655919	0.411993050563438	0.207621513466159
-0.3	1.6	0.504998934713908	0.379178856376836	0.167654870420994
-0.3	1.8	0.570972446593849	0.345140861359016	0.13028767293271
-0.3	2	0.64205371852672	0.306454028772483	0.0976573224672211
-0.3	2.2	0.71593336252334	0.261038563168322	0.0709172886312671
-0.3	2.4	0.789596252757581	0.211808639638224	0.0494343352957144
-0.3	2.6	0.859004698660525	0.163461339224708	0.0327428601432301
-0.3	2.8	0.919252700889624	0.122306862346234	0.0211497150403561
-0.3	3	0.965140769752246	0.0895580249110842	0.0138349962460637
-0.3	3.2	0.991896026638091	0.0634441192052879	0.00861667234241974
-0.3	3.4	0.995828003371466	0.0425370552631472	0.00469810994846996
-0.3	3.6	0.974880096140151	0.0272582697711367	0.00243715589316097
-0.3	3.8	0.929061141846846	0.0169000712100278	0.00132908713130525
-0.3	4	0.860613521506404	0.0106193424109668	6.60551818073441E-4
-0.3	4.2	0.773727317041795	0.00691022043877909	2.77752573789847E-4
-0.3	4.4	0.673820033656645	0.00382027389363454	1.00968730306223E-4
-0.3	4.6	0.566723133336355	0.00163392880235459	2.76481016392097E-5
-0.3	4.8	0.458188186803399	5.99277337936754E-4	3.96618735265911E-6
-0.3	5	0.353785998230392	1.67685566569517E-4	2.4423656366023E-7
-0.2	-5	0.47060690767705	2.09822015518299E-4	1.05806431470986E-6
-0.2	-4.8	0.598112741707329	6.02409724150768E-4	1.49433046785297E-5
-0.2	-4.6	0.726073364731111	0.00163594302013623	9.01175478796111E-5
-0.2	-4.4	0.848151924291339	0.00394915397323113	2.57318369673248E-4
-0.2	-4.2	0.958459640882522	0.00837267140554446	4.46319310923573E-4
-0.2	-4	1.0510971875161	0.0155791829361689	7.26318228229975E-4
-0.2	-3.8	1.12027120172409	0.0259212942512667	0.00154202729274195
-0.2	-3.6	1.16120266451768	0.0399557940941372	0.00353335132680397
-0.2	-3.4	1.17136565293073	0.0591834653639891	0.0067767192841466
-0.2	-3.2	1.15133763146773	0.0842496761398611	0.0108115450042769
-0.2	-3	1.10478385049272	0.116099827371988	0.0163271745162729
-0.2	-2.8	1.03758934537749	0.156529312052687	0.0257269342108453
-0.2	-2.6	0.956566916872432	0.201987187784129	0.040600116719859
-0.2	-2.4	0.868281597257493	0.251701424777655	0.0599306516494385
-0.2	-2.2	0.778320522673359	0.308491104157173	0.0835137865194404
-0.2	-2	0.69100625384435	0.364517300194724	0.11249860420443
-0.2	-1.8	0.609377570951502	0.41390693242486	0.146077390884418
-0.2	-1.6	0.535334313608351	0.459072419262625	0.1832433232745
-0.2	-1.4	0.469968944494136	0.488288988624495	0.224383977196402
-0.2	-1.2	0.414041326785737	0.496107546654577	0.26920137084907
-0.2	-1	0.368329454882596	0.496747228065786	0.313239285947269
-0.2	-0.8	0.333531311516163	0.489442529836176	0.347198874233969
-0.2	-0.6	0.309713929798349	0.474407781167246	0.369338127946387
-0.2	-0.4	0.29576963649839	0.458221439593632	0.382425307627415
-0.2	-0.2	0.289463777939584	0.45023033984866	0.390911841080374
-0.2	0	0.288255868309918	0.452814237487857	0.396179081219508
-0.2	0.2	0.290480079086152	0.457114433193964	0.39154181359546
-0.2	0.4	0.296182111968831	0.461103046231397	0.376948642527305
-0.2	0.6	0.307119080169143	0.464664503128344	0.355624577061685
-0.2	0.8	0.325931682409278	0.469281874021503	0.327006777772192
-0.2	1	0.354953027089265	0.46745941268588	0.292450393389842
-0.2	1.2	0.395285136978597	0.45228082699969	0.254446881934695
-0.2	1.4	0.446573673785968	0.425872883939817	0.213965508239001
-0.2	1.6	0.507445327413586	0.392660480608744	0.173292318859295
-0.2	1.8	0.57613171858163	0.357440836050633	0.134250483770296
-0.2	2	0.650724893925054	0.317664499437346	0.10035783586575
-0.2	2.2	0.728878889821267	0.271290833579118	0.0730918080796642
-0.2	2.4	0.807281451228175	0.221239897080667	0.0514214754774163
-0.2	2.6	0.881419752239059	0.17174154921629	0.0343877373891878
-0.2	2.8	0.945903601233931	0.129020328232111	0.0223579607575291
-0.2	3	0.995183368870331	0.0948848967517171	0.0146994190104018
-0.2	3.2	1.02431635318252	0.0675851048930407	0.00925007700397666
-0.2	3.4	1.0295871041523	0.0455689651647243	0.00514459297602258
-0.2	3.6	1.00900319316639	0.0293205908579666	0.00266281555346422
-0.2	3.8	0.962688586665454	0.0181793522552934	0.00142022870340118
-0.2	4	0.893021738884089	0.011427473651324	7.14311325125663E-4
-0.2	4.2	0.804309064062164	0.00746933741976401	3.13892188304102E-4
-0.2	4.4	0.702026550640787	0.00415885597187299	1.18129717201285E-4
-0.2	4.6	0.592009497928088	0.0017945820227958	3.2850567226187E-5
-0.2	4.8	0.480021472981462	6.4615207841468E-4	4.74195523069692E-6
-0.2	5	0.371741743490013	1.7232889453347E-4	2.91026039781408E-7
-0.1	-5	0.451818743501608	1.65777493710595E-4	1.00011510717596E-6
-0.1	-4.8	0.575485305525151	4.91314430663519E-4	1.42205371650087E-5
-0.1	-4.6	0.70015600741303	0.00143821904032227	8.61379434238771E-5
-0.1	-4.4	0.819665520485225	0.00366684738534725	2.47116396286313E-4
-0.1	-4.2	0.92821576740478	0.00792460881592732	4.26791117516572E-4
-0.1	-4	1.01997593884262	0.0146661483912553	6.8182245754262E-4
-0.1	-3.8	1.08922632096676	0.0242896492424215	0.00146953265627554
-0.1	-3.6	1.13124132319843	0.0376634299682847	0.00337176681684172
-0.1	-3.4	1.14347117175675	0.0561108231070832	0.00640410573571307
-0.1	-3.2	1.12635050797283	0.0802218645549775	0.0102117680559317
-0.1	-3	1.08329643579715	0.111610267142165	0.0154317762574063
-0.1	-2.8	1.01991062960675	0.151503441969225	0.0243688820572156
-0.1	-2.6	0.942771053293627	0.19537242591244	0.0385733185767286
-0.1	-2.4	0.858298558829834	0.24285349144305	0.0570979679396563
-0.1	-2.2	0.772003171678171	0.298062746517185	0.0799698698293523
-0.1	-2	0.688132003129387	0.353720825521206	0.108632892561681
-0.1	-1.8	0.609593315645031	0.403180868662851	0.142660666883133
-0.1	-1.6	0.538093973848869	0.448851470442012	0.180542371975824
-0.1	-1.4	0.474520243757338	0.479295509265047	0.221779618537787
-0.1	-1.2	0.41949095980549	0.488126753660286	0.266318861818279
-0.1	-1	0.373770169952999	0.489312049303137	0.310175599926916
-0.1	-0.8	0.338177814006234	0.48224508342177	0.344613586240199
-0.1	-0.6	0.312991837421966	0.468578960580327	0.367649830993962
-0.1	-0.4	0.297337120049142	0.455276272133265	0.381371165454039
-0.1	-0.2	0.289192874002667	0.44970637224768	0.390362788679778
-0.1	0	0.286219416891609	0.454760573722344	0.396571692568584
-0.1	0.2	0.286962099127156	0.461218083636885	0.39297070281267
-0.1	0.4	0.291680407288316	0.466435359116437	0.379684371253618
-0.1	0.6	0.302290784374092	0.47170169986289	0.360171669313084
-0.1	0.8	0.321471657653777	0.478443405711002	0.332408048456492
-0.1	1	0.351461064859541	0.477849257125915	0.297814189306369
-0.1	1.2	0.393208538722227	0.464215684837645	0.260056598005718
-0.1	1.4	0.446271082667421	0.439370037654136	0.219952206616435
-0.1	1.6	0.509330018180301	0.40615517946967	0.178668319909908
-0.1	1.8	0.580784130917212	0.370024111528669	0.137935193261774
-0.1	2	0.658871689467869	0.328970875846592	0.102761152960169
-0.1	2.2	0.741221250463168	0.28135978425202	0.0750355208699933
-0.1	2.4	0.824259094509775	0.230599138384323	0.0532666032275901
-0.1	2.6	0.903040447735928	0.180263783827021	0.0359878695037965
-0.1	2.8	0.971718953585843	0.136035389876425	0.0235204205940698
-0.1	3	1.02439575128225	0.10042342056119	0.0154488822043682
-0.1	3.2	1.05593931996519	0.0718683357301873	0.00977107033360501
-0.1	3.4	1.06259006557055	0.0487019609932409	0.00555008580319357
-0.1	3.6	1.04241663478389	0.0314538861519276	0.00288820657947502
-0.1	3.8	0.99567188508733	0.0195336555607416	0.00150949636860654
-0.1	4	0.924887576107587	0.0123036845306911	7.65328480422647E-4
-0.1	4.2	0.834491248357007	0.00805389518676755	3.47963293625156E-4
-0.1	4.4	0.730002878642259	0.00449830614557887	1.32701066349346E-4
-0.1	4.6	0.617233267705204	0.00195613630247759	3.65815807113411E-5
-0.1	4.8	0.501928368190569	6.93937304759742E-4	5.22392693753163E-6
-0.1	5	0.389856737904235	1.77945801983889E-4	3.17358073810817E-7
0	-5	0.432932504374595	1.30793869425518E-4	8.76533806903374E-7
0	-4.8	0.552634790115126	4.11187010197041E-4	1.25067184381346E-5
0	-4.6	0.673849188487988	0.00129320100686804	7.63880151196419E-5
0	-4.4	0.790593184183434	0.00343199330411609	2.24324065851169E-4
0	-4.2	0.897177845127359	0.00751147259060041	4.01577444076029E-4
0	-4	0.987862030224002	0.0137966667603636	6.52124494186663E-4
0	-3.8	1.05701743289325	0.0226937072940364	0.00141509932215351
0	-3.6	1.09998144441287	0.0353476432015444	0.00319531168448203
0	-3.4	1.1141811817852	0.0529548625723327	0.00597940026084308
0	-3.2	1.0999041946687	0.0760688097773137	0.00960015804395583
0	-3	1.06031514702683	0.106951073374838	0.0146364029672223
0	-2.8	1.00073015845461	0.146260553962314	0.0231267094896975
0	-2.6	0.927490289418143	0.188622889275493	0.0365327920989784
0	-2.4	0.846866822097783	0.233997297829971	0.0541407410210077
0	-2.2	0.764283025302606	0.28750609154923	0.0762485896546522
0	-2	0.683899985535886	0.342595799467426	0.10454545800037
0	-1.8	0.60848926837598	0.391727079451696	0.138971310842119
0	-1.6	0.539565462137579	0.437367847792211	0.177505046056265
0	-1.4	0.477812448712495	0.468989437772241	0.21879544543596
0	-1.2	0.423707058800979	0.479116787229619	0.262935851374277
0	-1	0.377989134616085	0.480933204858493	0.306354169607848
0	-0.8	0.34158657832317	0.474255011847562	0.341444157435156
0	-0.6	0.314984013763404	0.462233792572351	0.366047030279329
0	-0.4	0.29755465283398	0.451935584274043	0.380779907361232
0	-0.2	0.287523811928002	0.448587093707053	0.389989346624291
0	0	0.282784698342436	0.455640380342758	0.396648330297184
0	0.2	0.282108341811261	0.463885940582937	0.393866744961118
0	0.4	0.285959596110216	0.470438710987592	0.381875276649648
0	0.6	0.296392238925336	0.477677647814658	0.364220966508468
0	0.8	0.316101693914214	0.48655519320462	0.337461587753188
0	1	0.347219196777155	0.487341732021146	0.302967765571684
0	1.2	0.390534095061793	0.475342677299082	0.265391981207324
0	1.4	0.445499376688356	0.452146597793776	0.225565903588028
0	1.6	0.510822465967728	0.419396647931098	0.183742366039935
0	1.8	0.585037402321616	0.382785547653413	0.141509690161008
0	2	0.66651485838603	0.340358561506959	0.105149156927347
0	2.2	0.752879836154638	0.29123665168916	0.0769733687525518
0	2.4	0.840352752681115	0.239812900740534	0.0550709638017709
0	2.6	0.92362187524787	0.188941079467304	0.0375830454737048
0	2.8	0.996427407114026	0.143304398587498	0.0246832963758968
0	3	1.05252423199125	0.106116048799177	0.0161321116995102
0	3.2	1.08656299981928	0.0762356182072369	0.0102034049682491
0	3.4	1.09470394348295	0.0519058931431644	0.00591067889068748
0	3.6	1.07505625904147	0.0336433014405764	0.00311159194572519
0	3.8	1.0280019761138	0.0209590363770191	0.00160105654309379
0	4	0.956235916585216	0.01325286085257	8.11939788149813E-4
0	4.2	0.864310378642033	0.0086643688858489	3.75701704262268E-4
0	4.4	0.757779119883038	0.00483725302208474	1.4249459313293E-4
0	4.6	0.642407893177217	0.00211858688996371	3.82148613830809E-5
0	4.8	0.523903915852061	7.44246446425395E-4	5.32013149772037E-6
0	5	0.408112302804019	1.85725041262163E-4	3.1765521532555E-7
0.1	-5	0.413951410953664	1.056706577183E-4	6.98120902293688E-7
0.1	-4.8	0.529574827183774	3.61795246284468E-4	1.00049193524487E-5
0.1	-4.6	0.647179393928879	0.00119624054846267	6.21849224376597E-5
0.1	-4.4	0.760975406277125	0.00323343530863242	1.91615212565249E-4
0.1	-4.2	0.865400733377543	0.00712120006605375	3.7100851637784E-4
0.1	-4	0.954824956835844	0.0129753429114004	6.34121292761882E-4
0.1	-3.8	1.02372916186935	0.0211611363760206	0.0013732492961221
0.1	-3.6	1.06752343875428	0.0330454113631277	0.00299779641669829
0.1	-3.4	1.08361251444384	0.0497700837223784	0.00549843593901467
0.1	-3.2	1.07213197878665	0.0718578182072525	0.00896545689923189
0.1	-3	1.03598737157916	0.102107600418884	0.0139321733992716
0.1	-2.8	0.980201592118746	0.140696833696811	0.0220276898560474
0.1	-2.6	0.910868738393202	0.181654171497796	0.0345656987587829
0.1	-2.4	0.834098069546761	0.2251435904177	0.0511757094559699
0.1	-2.2	0.755215020618718	0.27689413220779	0.0724402252619217
0.1	-2	0.678290839251431	0.331198502154572	0.100256487152222
0.1	-1.8	0.605967416499421	0.37962739542092	0.134884318598199
0.1	-1.6	0.539582394307006	0.424723018417133	0.173920136477873
0.1	-1.4	0.479632169499233	0.457378486546937	0.21527300237599
0.1	-1.2	0.42645594916239	0.469028200265865	0.258888718940579
0.1	-1	0.380759628553331	0.471686624926315	0.301573477116664
0.1	-0.8	0.343562926271557	0.465671014460103	0.337404972031241
0.1	-0.6	0.315549481644704	0.455474685401018	0.36412236391349
0.1	-0.4	0.296351813731222	0.448156023398263	0.380301076613466
0.1	-0.2	0.284466617531917	0.446799312731826	0.389672834348387
0.1	0	0.27804282410888	0.45533174046734	0.39647486588912
0.1	0.2	0.276081423244465	0.465041210234755	0.394413091011858
0.1	0.4	0.27923551179481	0.473100809901053	0.38372345617835
0.1	0.6	0.289669440879318	0.482528437629493	0.367814464108946
0.1	0.8	0.310074986883763	0.49351030856583	0.342126204250608
0.1	1	0.342468433682344	0.495818994003771	0.307964741149225
0.1	1.2	0.387475299903958	0.485458838161559	0.270552411065406
0.1	1.4	0.444430898612792	0.463878109445838	0.230799823131571
0.1	1.6	0.512039013549684	0.432079538994838	0.188489287961808
0.1	1.8	0.588935432635797	0.395525176071468	0.145133304070735
0.1	2	0.67361174405693	0.351732211933784	0.10778511175106
0.1	2.2	0.76372066015382	0.300880155436858	0.0791056062992553
0.1	2.4	0.855347859956479	0.248791350446639	0.0569203694760261
0.1	2.6	0.942896353514963	0.197649234194985	0.039205185715374
0.1	2.8	1.01974700115726	0.15075083006101	0.0258958068178798
0.1	3	1.07931305185782	0.111904744961728	0.0168171125062029
0.1	3.2	1.11599003543693	0.0806416097715346	0.0105959423164979
0.1	3.4	1.12580710688357	0.0551645352261612	0.00624100833050096
0.1	3.6	1.10687667842801	0.0358832720072956	0.00334029158980271
0.1	3.8	1.05969567179212	0.0224509174188336	0.00170313675870244
0.1	4	0.987122403213397	0.0142723348785129	8.556614858511E-4
0.1	4.2	0.893835078172959	0.00929613589299514	3.95593084023334E-4
0.1	4.4	0.785415265514951	0.00517496254070268	1.47032833239771E-4
0.1	4.6	0.667571987987778	0.00228447045991288	3.78147355749483E-5
0.1	4.8	0.545962613221966	8.00097182458491E-4	5.06286625085404E-6
0.1	5	0.426503784486495	1.96944888201076E-4	2.94719455089891E-7
0.2	-5	0.394903030830283	8.97644043214946E-5	4.95141899388176E-7
0.2	-4.8	0.506345795595274	3.38411594787599E-4	7.16811991693618E-6
0.2	-4.6	0.620200807471477	0.00113616271829196	4.61469819545612E-5
0.2	-4.4	0.730879835578922	0.00305559815503092	1.54589150501973E-4
0.2	-4.2	0.832964229778576	0.00673820991359337	3.37838375157569E-4
0.2	-4	0.92095502015918	0.0121953821133171	6.23491168640511E-4
0.2	-3.8	0.989461068635214	0.0197033347198563	0.00133814937753759
0.2	-3.6	1.0339759511773	0.0307895561480107	0.0027853648176583
0.2	-3.4	1.05188405365974	0.0466204314369019	0.00497909116531303
0.2	-3.2	1.04316453658598	0.0676673604408615	0.00830113052262362
0.2	-3	1.01045476577288	0.0970902351550968	0.0132759428317254
0.2	-2.8	0.958470529410446	0.134755744128919	0.0210422131188
0.2	-2.6	0.893040285814656	0.174407398837656	0.0327032076146523
0.2	-2.4	0.820092093956247	0.216269215825189	0.0482705886511415
0.2	-2.2	0.744842387697979	0.266235255357676	0.0686167302537413
0.2	-2	0.671277056829039	0.319521325352882	0.0958143467036
0.2	-1.8	0.601929251894849	0.366936641376459	0.130356186968551
0.2	-1.6	0.537989040672439	0.411044230484317	0.169669343141832
0.2	-1.4	0.479789782803147	0.444512794453958	0.211099860677904
0.2	-1.2	0.427541126643171	0.457853440748211	0.254075441916505
0.2	-1	0.381904590031456	0.46169872297723	0.295794576833523
0.2	-0.8	0.343972622958571	0.45671433261887	0.332384832559175
0.2	-0.6	0.314615965702933	0.448389335155748	0.361470081248524
0.2	-0.4	0.293731531819877	0.443858679283852	0.379428331755867
0.2	-0.2	0.28010472613638	0.444245265771586	0.389147449504742
0.2	0	0.272153541002382	0.453782312959	0.396041905619289
0.2	0.2	0.269103675729788	0.464744362249605	0.394753677752675
0.2	0.4	0.271771711628314	0.474506051501524	0.385410699827636
0.2	0.6	0.282401645989533	0.486253906452871	0.371017150201217
0.2	0.8	0.303660857701639	0.499255664938552	0.346352651563901
0.2	1	0.337445811100344	0.503172809838722	0.312749658160192
0.2	1.2	0.384219537820187	0.494394322752084	0.27552016310805
0.2	1.4	0.44319081737135	0.474307096906702	0.235616276775991
0.2	1.6	0.513033643789824	0.443904902099927	0.192878527377069
0.2	1.8	0.592454986962873	0.407974085815267	0.148883360748885
0.2	2	0.68005996378475	0.362922821974537	0.110812547258624
0.2	2.2	0.773567216296279	0.310214977069413	0.0815403198611815
0.2	2.4	0.869008560071292	0.257434690142838	0.0588610608985567
0.2	2.6	0.960593655402444	0.206236437169498	0.0408650052461057
0.2	2.8	1.04140525336413	0.158272455067649	0.0271841561971703
0.2	3	1.10452080932284	0.117735466484206	0.0175567778174638
0.2	3.2	1.14403783420308	0.0850573073523938	0.0109969455449716
0.2	3.4	1.15579216032089	0.0584732863954295	0.006563867866443
0.2	3.6	1.13784754437059	0.0381750317223613	0.00358586178318592
0.2	3.8	1.09078718969524	0.0240026499441799	0.00182481253228918
0.2	4	1.01762287157064	0.015349379066782	9.01128889979966E-4
0.2	4.2	0.92315607261655	0.00993822188233991	4.09784091450689E-4
0.2	4.4	0.812993799658817	0.00551049027047701	1.47664645858036E-4
0.2	4.6	0.692785608814954	0.00245773832639794	3.60300287302763E-5
0.2	4.8	0.568138323947771	8.65025085187322E-4	4.58268527460784E-6
0.2	5	0.445043184203874	2.12666374489164E-4	2.57958078553395E-7
0.3	-5	0.375839150507448	8.12284119316526E-5	3.03200248755475E-7
0.3	-4.8	0.483014481552428	3.33217054832095E-4	4.49965719794091E-6
0.3	-4.6	0.592994832135203	0.00109835778252953	3.10829524976025E-5
0.3	-4.4	0.700400809193303	0.00288298252388389	1.19310773348602E-4
0.3	-4.2	0.799972752915622	0.00634832366038708	3.05397549087446E-4
0.3	-4	0.886363166799072	0.0114435018998564	6.15566378632584E-4
0.3	-3.8	0.954327347005368	0.0183195586543939	0.00130596836418163
0.3	-3.6	0.999454689888013	0.028607011506	0.00257574239076816
0.3	-3.4	1.01911356818742	0.0435651195863891	0.0044601295453621
0.3	-3.2	1.0131235375801	0.0635675398936393	0.00761732920883115
0.3	-3	0.983842891978167	0.0919305197624221	0.0126137011111437
0.3	-2.8	0.935660603075218	0.128439702709646	0.020099724545464
0.3	-2.6	0.874113059303042	0.166865110059625	0.0309234848618238
0.3	-2.4	0.804922682424395	0.207334226637962	0.0454493227552706
0.3	-2.2	0.733187106904821	0.255493186050592	0.0648406396294277
0.3	-2	0.662820157261376	0.307514642908866	0.091303891469772
0.3	-1.8	0.59628013752092	0.353685323547393	0.125440946048463
0.3	-1.6	0.534650822901918	0.396470058001591	0.164738963486453
0.3	-1.4	0.478134076599967	0.430478472656361	0.206220103194413
0.3	-1.2	0.42681976536081	0.445623094192481	0.248505686471912
0.3	-1	0.381312674787797	0.451107018054109	0.289174200777277
0.3	-0.8	0.342755159467787	0.447571446060534	0.326451919535526
0.3	-0.6	0.312188134623166	0.441035374464886	0.357776022293086
0.3	-0.4	0.289771435763761	0.438953223748262	0.377644943242152
0.3	-0.2	0.274588500921378	0.440833922153693	0.38807413125325
0.3	0	0.26533123195405	0.451025322010119	0.395248544101213
0.3	0.2	0.261437145172087	0.463165680278554	0.394919268436534
0.3	0.4	0.263855791554601	0.474795920739755	0.387003498199697
0.3	0.6	0.274876620393222	0.488894369142119	0.373838469251239
0.3	0.8	0.297121447029381	0.503782872051468	0.350031689113744
0.3	1	0.332364660401392	0.509318055664991	0.317128453521699
0.3	1.2	0.380913555531146	0.502039416781755	0.280137818584098
0.3	1.4	0.44184884605501	0.483280828540434	0.23993007523815
0.3	1.6	0.513796412856549	0.454624545039114	0.196859332867482
0.3	1.8	0.595510773172526	0.419838307973779	0.152721003140878
0.3	2	0.685708529606597	0.373719714842047	0.11421160010018
0.3	2.2	0.782216449774599	0.319146396918135	0.0842649860039836
0.3	2.4	0.88109666395769	0.265646509891893	0.0608880351864868
0.3	2.6	0.976460468919837	0.214540903738117	0.0425418035892119
0.3	2.8	1.06115630969226	0.165747688474967	0.0285317792846075
0.3	3	1.12793266539204	0.123557717562371	0.0183633099347346
0.3	3.2	1.17054395471246	0.0894659780858199	0.0114319824295709
0.3	3.4	1.18456385159363	0.0618302258468837	0.00689523503730125
0.3	3.6	1.16794470701479	0.0405200982762167	0.00385327158058342
0.3	3.8	1.1213145328422	0.0256038088760578	0.00196978561885776
0.3	4	1.04781769595306	0.0164614649485914	9.54177622843393E-4
0.3	4.2	0.95237136592029	0.0105743673076244	4.23577798097958E-4
0.3	4.4	0.840608000368911	0.00584214711447003	1.47044222511389E-4
0.3	4.6	0.718122907511975	0.00264193098463757	3.37748869880874E-5
0.3	4.8	0.590481292242629	9.41706608229759E-4	4.04380700347697E-6
0.3	5	0.463759575392161	2.33360816945159E-4	2.18904485849161E-7
0.4	-5	0.356831804237443	7.75958243462077E-5	1.49102416964021E-7
0.4	-4.8	0.459669501387107	3.37404136709067E-4	2.36456398767621E-6
0.4	-4.6	0.565665191343074	0.00106859966031066	1.8983377765491E-5
0.4	-4.4	0.669654504441523	0.00270463450752996	9.0105470607525E-5
0.4	-4.2	0.766550967065818	0.00594325163071318	2.75988370884385E-4
0.4	-4	0.851177451507327	0.0107058920745703	6.06223165665409E-4
0.4	-3.8	0.91845423036774	0.0170029284903964	0.00127504789868728
0.4	-3.6	0.96408039055237	0.0265177581978912	0.00238997203919296
0.4	-3.4	0.985415291326148	0.0406459048359794	0.00398877558955534
0.4	-3.2	0.982117638504912	0.0596049984601601	0.00694429672973459
0.4	-3	0.956254826454371	0.0866756304231561	0.0119072103964567
0.4	-2.8	0.91186501112975	0.121808425290711	0.0191226584859011
0.4	-2.6	0.854160573779242	0.159056801165643	0.0291829704116004
0.4	-2.4	0.78863097118833	0.198304789981948	0.0427242626127967
0.4	-2.2	0.720247916417199	0.244623707354743	0.0611823416707927
0.4	-2	0.652874581066452	0.295130988589361	0.0868390499672853
0.4	-1.8	0.588938661162058	0.339906415560186	0.120267745811418
0.4	-1.6	0.529467357570791	0.381155212424059	0.159205277401837
0.4	-1.4	0.474566638833368	0.415402716698827	0.200646029338455
0.4	-1.2	0.424216190355406	0.432405223206015	0.242306554963896
0.4	-1	0.378948876413785	0.4400199822064	0.282009364621241
0.4	-0.8	0.339929842505758	0.438340957282925	0.319786951760316
0.4	-0.6	0.308347698723786	0.433424133051733	0.352863910233028
0.4	-0.4	0.284616915111609	0.433357296899607	0.37455471767231
0.4	-0.2	0.268120984104696	0.436506325373294	0.386130465336648
0.4	0	0.257824103692524	0.447168365627108	0.39393088007918
0.4	0.2	0.253357958242064	0.460523676269746	0.394824043233816
0.4	0.4	0.255771408486864	0.474109933578258	0.388433749937521
0.4	0.6	0.26736316952486	0.490494812805769	0.376199245498299
0.4	0.8	0.290687623217197	0.507111648673287	0.352986908760112
0.4	1	0.32739643038694	0.514206385185539	0.320817238289256
0.4	1.2	0.377653008249295	0.508362773306454	0.284162615152503
0.4	1.4	0.440417265516492	0.490773101564759	0.243626194415653
0.4	1.6	0.514259505819745	0.464080118937254	0.20036390966241
0.4	1.8	0.597968039748399	0.43085023912679	0.156511008052392
0.4	2	0.690374839855724	0.383917587026459	0.117825792148517
0.4	2.2	0.789457772807585	0.327586032525491	0.0871637928440018
0.4	2.4	0.89139041800401	0.273350764036155	0.0629491605799894
0.4	2.6	0.990276887586398	0.222413146929443	0.0441828985688819
0.4	2.8	1.0787933966718	0.173044270284593	0.0298763136754171
0.4	3	1.14936730338384	0.129319705610608	0.0192038622175551
0.4	3.2	1.19536656465132	0.0938535206831574	0.0118972795767407
0.4	3.4	1.21203271562738	0.0652242629811384	0.00723450826392485
0.4	3.6	1.19713768886759	0.0429125432386973	0.00413206086866901
0.4	3.8	1.15130247756749	0.0272392687221107	0.00213158884353183
0.4	4	1.07777278126465	0.0175795897975497	0.00101936209173776
0.4	4.2	0.981567977496684	0.0111860741490607	4.43934444145779E-4
0.4	4.4	0.868346724653634	0.00616719454099954	1.48453311199496E-4
0.4	4.6	0.743661279362302	0.00283814152965863	3.19661059494702E-5
0.4	4.8	0.613051797585223	0.00103052002289008	3.59180986926652E-6
0.4	5	0.482696457506062	2.58581711547583E-4	1.87388454952193E-7
0.5	-5	0.337966262154575	7.64517386421908E-5	4.41995372542713E-8
0.5	-4.8	0.436413422556857	3.43251072866842E-4	9.0774410185294E-7
0.5	-4.6	0.538329624056547	0.00103636784793108	1.06142913104122E-5
0.5	-4.4	0.638770726124716	0.00251710164885225	6.87451712309609E-5
0.5	-4.2	0.732836260984093	0.00552313427036939	2.50614625667399E-4
0.5	-4	0.815536833354778	0.00997324792516108	5.92736872045808E-4
0.5	-3.8	0.881975561169882	0.015746156276933	0.00124407723307136
0.5	-3.6	0.927976168814596	0.0245347248864472	0.00224179753068313
0.5	-3.4	0.950898491206145	0.0378806325279087	0.00360391770767055
0.5	-3.2	0.950241373804049	0.0557978490750546	0.0063247312454867
0.5	-3	0.9277697324797	0.0813841738572166	0.0111511638335469
0.5	-2.8	0.887144991597677	0.114967101486605	0.018062823533874
0.5	-2.6	0.833221327288329	0.151054339978108	0.027455552016362
0.5	-2.4	0.771227868017919	0.189173465458288	0.0401270667727555
0.5	-2.2	0.706006828449299	0.233612440573087	0.0577255974616878
0.5	-2	0.641398350663852	0.282373611963267	0.0825378739241348
0.5	-1.8	0.579850105145481	0.325674349874352	0.11499434109541
0.5	-1.6	0.522386505365199	0.365288174602769	0.153209166311179
0.5	-1.4	0.469054139658784	0.399465166103994	0.194466815832052
0.5	-1.2	0.41973051819921	0.418307101848098	0.2356747363665
0.5	-1	0.374858286204658	0.428489652184644	0.274619876637442
0.5	-0.8	0.335593929685576	0.429003426830349	0.312599454915969
0.5	-0.6	0.303245516385242	0.425509917445625	0.346718040182219
0.5	-0.4	0.278467141296204	0.427005183703079	0.369974886173217
0.5	-0.2	0.260938258237058	0.431245907857565	0.383098100168433
0.5	0	0.249889915117917	0.44235992862951	0.391934971073307
0.5	0.2	0.245129064838693	0.457014089258899	0.394337736207657
0.5	0.4	0.24777023682227	0.472531866051537	0.389554676094235
0.5	0.6	0.260084931816701	0.491074190488422	0.377955079546102
0.5	0.8	0.284537424844389	0.509274917368768	0.355024819028938
0.5	1	0.322656365412459	0.517837309452553	0.323548646644383
0.5	1.2	0.374477156957487	0.513418452424549	0.287363058837577
0.5	1.4	0.438855059257958	0.496888777431708	0.246597034216452
0.5	1.6	0.514309599762169	0.472228916519182	0.203326117944332
0.5	1.8	0.599660565783785	0.440812012129783	0.160078564836437
0.5	2	0.69386499384738	0.393360776624649	0.121434005597373
0.5	2.2	0.79509256087073	0.335477297080492	0.0900694948740169
0.5	2.4	0.899700855602004	0.280505904338644	0.0649668914504274
0.5	2.6	1.00186831365545	0.229736696315086	0.045716872474917
0.5	2.8	1.09415575103743	0.1800293992538	0.0311255453650961
0.5	3	1.1686786915621	0.134962144115753	0.0200168724074384
0.5	3.2	1.21838086898721	0.0981975441313825	0.0123693890650316
0.5	3.4	1.23810607810249	0.0686255467210398	0.00756570491464532
0.5	3.6	1.22537559845203	0.0453334681986823	0.00439671625792238
0.5	3.8	1.18074450230212	0.0288897227087468	0.00229425623622476
0.5	4	1.10751941173361	0.0186736609335823	0.00109831480547979
0.5	4.2	1.01080202649536	0.0117564593639205	4.77481578069725E-4
0.5	4.4	0.896276826019411	0.00648160819765398	1.55194435979809E-4
0.5	4.6	0.769467447961217	0.00304342616121222	3.14425791201704E-5
0.5	4.8	0.635910264833566	0.00112860572443303	3.34202838404313E-6
0.5	5	0.501905433681466	2.86826198241524E-4	1.70495287559781E-7
0.6	-5	0.319332377714518	7.59396272916387E-5	3.41203234483194E-8
0.6	-4.8	0.413353180729341	3.45537528289433E-4	8.34805280259844E-8
0.6	-4.6	0.511109883159588	9.96699978134092E-4	5.71628407973907E-6
0.6	-4.4	0.607883036875296	0.00232489932871066	5.49592827000907E-5
0.6	-4.2	0.698969644724038	0.00509630557752993	2.29705258531881E-4
0.6	-4	0.779583565628421	0.00924348079974734	5.74237786737996E-4
0.6	-3.8	0.845027348361941	0.01454555335694	0.00121006665861931
0.6	-3.6	0.891264610927585	0.0226651190442313	0.00213119760244668
0.6	-3.4	0.915666997721249	0.0352655080480743	0.00332363992669185
0.6	-3.2	0.917576710771345	0.0521416404239742	0.00579913425255621
0.6	-3	0.898446137674001	0.0761233140575419	0.0103745359779051
0.6	-2.8	0.861534980421018	0.108047952223005	0.0169242473941425
0.6	-2.6	0.811306436049836	0.142958913296645	0.0257566560027332
0.6	-2.4	0.752704722859459	0.179969077655996	0.0377148029335918
0.6	-2.2	0.690442722300301	0.222497707542249	0.0545526619805758
0.6	-2	0.628368439331295	0.269327627188202	0.0784927867706012
0.6	-1.8	0.569001568062321	0.311135263386355	0.109764500579262
0.6	-1.6	0.51341692287724	0.349105897752442	0.146932061371012
0.6	-1.4	0.461636347576441	0.382903946600496	0.18784268730235
0.6	-1.2	0.413440938317569	0.403474868512324	0.228801827257989
0.6	-1	0.369162263366763	0.416504974427863	0.267229810376706
0.6	-0.8	0.329912957918695	0.419424614493884	0.305066551943776
0.6	-0.6	0.2970867714504	0.417190318486421	0.339484381601667
0.6	-0.4	0.271556036511575	0.419845505873069	0.363968917936897
0.6	-0.2	0.253287289849327	0.425071594404216	0.378920114802703
0.6	0	0.241771866032589	0.436745906583325	0.389193938065082
0.6	0.2	0.236975465782247	0.452756175822664	0.393371125373937
0.6	0.4	0.240048085406738	0.470064478424293	0.390210188008386
0.6	0.6	0.253199322568541	0.490615134998348	0.378945321223473
0.6	0.8	0.278780103225154	0.510312014510169	0.356011452945573
0.6	1	0.318194872811189	0.520262214101671	0.325177257388378
0.6	1.2	0.371369070721274	0.517337209293234	0.289599687458826
0.6	1.4	0.437077039471191	0.501845703381136	0.248773353244399
0.6	1.6	0.513804219135382	0.479145257344578	0.205704462566531
0.6	1.8	0.60041102970464	0.449615762182576	0.163271509123365
0.6	2	0.695994309612739	0.401966943273573	0.124826171440302
0.6	2.2	0.79895144452094	0.342808543217353	0.0928246405672369
0.6	2.4	0.905883861434449	0.287109715533404	0.0668698016377893
0.6	2.6	1.01111188842069	0.236440610236824	0.0470764654986568
0.6	2.8	1.10713011116554	0.186580399592827	0.0321859566501106
0.6	3	1.18575357318756	0.140414943514568	0.0207383326436683
0.6	3.2	1.23947310016364	0.102460012677619	0.0128217896026854
0.6	3.4	1.26267850206871	0.0719825345784644	0.00786745462382815
0.6	3.6	1.25257387881281	0.0477502526171187	0.00461721447279455
0.6	3.8	1.20958615796629	0.03053369243473	0.00243899061130627
0.6	4	1.13703532516674	0.0197181419312272	0.00118951686551828
0.6	4.2	1.0400791601053	0.0122735741752502	5.28366616499619E-4
0.6	4.4	0.924424646326284	0.00677995429820167	1.69901311987743E-4
0.6	4.6	0.795581301201853	0.00325031379924252	3.29596135975582E-5
0.6	4.8	0.659104074633904	0.00122989977995479	3.39393638461933E-6
0.6	5	0.521436045615784	3.15704937341207E-4	1.73698639089042E-7
0.7	-5	0.301015976069484	7.49612732403133E-5	5.67162306199423E-8
0.7	-4.8	0.390590692904575	3.41980640690319E-4	2.80797529668073E-7
0.7	-4.6	0.484122059298061	9.50149437685846E-4	3.47482992563761E-6
0.7	-4.4	0.577119258412289	0.00213837359324979	4.73957683730866E-5
0.7	-4.2	0.66508695087178	0.00467645536487946	2.13627484267942E-4
0.7	-4	0.743455746124581	0.00852172254336915	5.51308774985535E-4
0.7	-3.8	0.807742380662327	0.0134028086095221	0.00116784980581491
0.7	-3.6	0.85406504700349	0.0209132079564466	0.00204513801359759
0.7	-3.4	0.879819477535874	0.0327849694840101	0.00314176230031381
0.7	-3.2	0.884196457890977	0.0486226452144695	0.00539151060056102
0.7	-3	0.868328564750871	0.0709650735634889	0.00962760111613339
0.7	-2.8	0.835052575007508	0.101188415219121	0.0157623732954444
0.7	-2.6	0.788412863661241	0.134882586645903	0.0241392837287876
0.7	-2.4	0.733049212434769	0.170753071058133	0.0355467618712163
0.7	-2.2	0.673548486203355	0.211370019508643	0.0517152870712739
0.7	-2	0.61379709171552	0.256158835019454	0.0747510570381794
0.7	-1.8	0.556435151514986	0.296509334832525	0.104688937388147
0.7	-1.6	0.502636127196699	0.332889778779372	0.140575091872347
0.7	-1.4	0.452427820942643	0.366006135598499	0.18097874564023
0.7	-1.2	0.405498671318764	0.388087000327589	0.221819116394094
0.7	-1	0.362047133615245	0.404006923225625	0.259911282253334
0.7	-0.8	0.323104329324707	0.409391139406716	0.297308180362269
0.7	-0.6	0.290111053084683	0.408320208363569	0.331436752699766
0.7	-0.4	0.264130628827704	0.411833292489004	0.356806107221736
0.7	-0.2	0.245404181106805	0.418018915323562	0.37370157512444
0.7	0	0.233677954413767	0.430430718839382	0.38575331456929
0.7	0.2	0.229065469010199	0.447773459798032	0.391897936517906
0.7	0.4	0.232728706822351	0.466642923019021	0.39025481308324
0.7	0.6	0.246784784988905	0.48907878879815	0.379029820174717
0.7	0.8	0.273448111324509	0.510270177303803	0.355926903363015
0.7	1	0.313995712537185	0.52157636757243	0.325725913729908
0.7	1.2	0.368261015954784	0.520297575688204	0.290848848741881
0.7	1.4	0.434966231620857	0.50592875295281	0.250133818209214
0.7	1.6	0.512589279705058	0.484989715476197	0.207498474764845
0.7	1.8	0.600050464915755	0.457233412377513	0.16600188418384
0.7	2	0.696604934591487	0.409720994071441	0.127850928765474
0.7	2.2	0.800907041501275	0.349607476175115	0.09532346620619
0.7	2.4	0.909846679177893	0.293192101754496	0.0686161732789444
0.7	2.6	1.01793730582085	0.242499830990743	0.0482203983124352
0.7	2.8	1.11764756048847	0.192594735560851	0.032993632419241
0.7	3	1.20050611826785	0.145599874769682	0.0213253890847664
0.7	3.2	1.25853389210552	0.106586748952627	0.0132369733893555
0.7	3.4	1.28562372746972	0.0752275195039383	0.00812441420507567
0.7	3.6	1.27860408568612	0.0501211853021214	0.00477397351290217
0.7	3.8	1.23771214563294	0.0321504681216865	0.0025535365039079
0.7	4	1.16622923294215	0.0206962114539884	0.00128923739343396
0.7	4.2	1.06933734431829	0.0127323175152445	5.96417947692603E-4
0.7	4.4	0.952758250706762	0.00705569665833864	1.93650086206907E-4
0.7	4.6	0.82199871350987	0.00344780903005599	3.70837223133699E-5
0.7	4.8	0.682651881221	0.00132629704539261	3.8360126206777E-6
0.7	5	0.541322224008641	3.42441250097337E-4	2.01899394378606E-7
0.8	-5	0.283091854533324	7.30832975706183E-5	5.68660450947258E-8
0.8	-4.8	0.368215422424903	3.32748498211882E-4	3.24406529839927E-7
0.8	-4.6	0.457469090906075	9.0107312838647E-4	2.9361035197225E-6
0.8	-4.4	0.546594221227931	0.0019697558891325	4.42752947130015E-5
0.8	-4.2	0.631312122217398	0.00427830548887458	2.02270317884175E-4
0.8	-4	0.707281563107075	0.00781820305469503	5.24787467622133E-4
0.8	-3.8	0.770246003092473	0.0123246843268237	0.00111157904815163
0.8	-3.6	0.816491509238193	0.019283624946219	0.00196392928339981
0.8	-3.4	0.8434502137981	0.0304248149841692	0.00303258596112829
0.8	-3.2	0.850168441585438	0.0452321492830993	0.005101674437897
0.8	-3	0.837455529388183	0.0659799260411628	0.00896138993297802
0.8	-2.8	0.807710396739725	0.0945095788680475	0.0146594598620081
0.8	-2.6	0.764538480911977	0.126929034857101	0.0226652974400883
0.8	-2.4	0.712262019984936	0.161605372862926	0.0336481944535392
0.8	-2.2	0.655346995884111	0.200350787248273	0.0492080786348873
0.8	-2	0.597744568955713	0.24307972117138	0.0713100941963711
0.8	-1.8	0.542255365578392	0.282058411171411	0.0998444427636529
0.8	-1.6	0.490191308617894	0.316936107684186	0.134332591907321
0.8	-1.4	0.441611817330836	0.349079596726521	0.174081315338145
0.8	-1.2	0.396115473149062	0.372340522077877	0.214787695787913
0.8	-1	0.353746441978444	0.390919902155476	0.252612421312075
0.8	-0.8	0.315416036861864	0.398667458625635	0.289392996389772
0.8	-0.6	0.282569730051079	0.39873805068086	0.32290483612045
0.8	-0.4	0.256429394857471	0.402924265409141	0.348860585641268
0.8	-0.2	0.237495450311937	0.410118914504646	0.367649002436352
0.8	0	0.225766365335059	0.423454853027335	0.381720194427751
0.8	0.2	0.221500449069611	0.442010781753437	0.389894803914503
0.8	0.4	0.225857605361666	0.462179021042484	0.389521972389976
0.8	0.6	0.240838291936026	0.486436011839058	0.378103063906008
0.8	0.8	0.268498324058877	0.509208501747974	0.354869190130362
0.8	1	0.309981331492319	0.521896629613836	0.32535362349182
0.8	1.2	0.365044213230882	0.522477544500282	0.291169800019536
0.8	1.4	0.432387613796446	0.509418722075256	0.250697402800328
0.8	1.6	0.510515165418057	0.489949536931705	0.208751403133004
0.8	1.8	0.598433939734243	0.463680776305069	0.168254010884226
0.8	2	0.695578086627984	0.416643148515319	0.130425377838284
0.8	2.2	0.800880549206291	0.355919116647524	0.0975170408230959
0.8	2.4	0.91154837793958	0.298798433239822	0.0701945198089265
0.8	2.6	1.02232252358095	0.247924138838727	0.0491446977418211
0.8	2.8	1.12567692011341	0.197997707152081	0.0335375620408117
0.8	3	1.21287125196467	0.15043904795579	0.021769227279222
0.8	3.2	1.27545261485395	0.110514032881576	0.013608875504999
0.8	3.4	1.3067896612587	0.078289102980741	0.00833364715058577
0.8	3.6	1.3032882823042	0.0524038695165855	0.00486894112716621
0.8	3.8	1.26493879163067	0.0337229963433001	0.00263938340293626
0.8	4	1.19493059355121	0.0216014011693982	0.00139318547193578
0.8	4.2	1.09843387743826	0.0131347746371677	6.76487074143675E-4
0.8	4.4	0.981172209503939	0.00730227765026327	2.25204432661829E-4
0.8	4.6	0.848655000158161	0.0036237924405822	4.39622474019519E-5
0.8	4.8	0.706526860417058	0.00140965998801134	4.72223646251305E-6
0.8	5	0.561566527989123	3.64582043326262E-4	2.58781973483254E-7
0.9	-5	0.265619499928584	7.02779434579726E-5	4.63050402484758E-8
0.9	-4.8	0.346300103191141	3.1941034542178E-4	2.22893668415553E-7
0.9	-4.6	0.43123672661011	8.550118511279E-4	3.24488168019084E-6
0.9	-4.4	0.51640605235537	0.00182882231873362	4.36240112425779E-5
0.9	-4.2	0.597753851869189	0.00391338137467354	1.94165686236116E-4
0.9	-4	0.671176394171291	0.00714509504389667	4.94575461007281E-4
0.9	-3.8	0.732653968499238	0.0113210149478481	0.00103738464350111
0.9	-3.6	0.778651858635098	0.0177834544878546	0.00186930140803091
0.9	-3.4	0.806650235657623	0.0281828428152711	0.00296031535025653
0.9	-3.2	0.815559447574283	0.0419758175515061	0.00490660705541586
0.9	-3	0.805866887401322	0.0612280609523831	0.00840823182292299
0.9	-2.8	0.779526771345946	0.0880992102331257	0.0136874328413177
0.9	-2.6	0.73969495264745	0.119178560874372	0.0213696397174714
0.9	-2.4	0.690369744789723	0.152606835633238	0.0319869956699709
0.9	-2.2	0.63590133033237	0.189561413939273	0.0469621480719481
0.9	-2	0.580324255088691	0.230296719426706	0.068122787573695
0.9	-1.8	0.526627700421631	0.26802876035059	0.0952704102839909
0.9	-1.6	0.476291137163666	0.301507259301166	0.128351011415592
0.9	-1.4	0.429426041064736	0.332411753241625	0.167304756670606
0.9	-1.2	0.385544566399893	0.356431889128671	0.207717875520033
0.9	-1	0.344518633700917	0.377189167396041	0.245232210138874
0.9	-0.8	0.307103015330302	0.387057533158583	0.281355241690167
0.9	-0.6	0.27470328925726	0.388299181353574	0.314183419658889
0.9	-0.4	0.24866306404274	0.393077336298257	0.340490007838918
0.9	-0.2	0.229724379222958	0.401384779988757	0.360978094183753
0.9	0	0.218138429714906	0.41579488839804	0.377169033566644
0.9	0.2	0.214314213767474	0.43537619426588	0.387259421979941
0.9	0.4	0.21940660284752	0.456615047866686	0.387800416542689
0.9	0.6	0.235283531149197	0.482697357141302	0.376105021821145
0.9	0.8	0.26382251607072	0.507196461866183	0.353015126725887
0.9	1	0.306024835676656	0.521328175254159	0.32427267298998
0.9	1.2	0.361581848743728	0.523996771547974	0.290649196135934
0.9	1.4	0.429201563877291	0.512511417482003	0.250512447527409
0.9	1.6	0.507449411587047	0.494167228524543	0.209535546644774
0.9	1.8	0.595450649415589	0.468971723538983	0.170058813204504
0.9	2	0.692839643536576	0.422745964736573	0.13251552509627
0.9	2.2	0.79884173333447	0.361776607653537	0.0993860956760129
0.9	2.4	0.910994673531371	0.303969927098237	0.0716024399467497
0.9	2.6	1.0242854116688	0.25274070598311	0.0498805715820561
0.9	2.8	1.1312160028135	0.202745871319388	0.0338666442245524
0.9	3	1.22279789302025	0.154865489258821	0.0220946896043666
0.9	3.2	1.29011364362459	0.114179438925451	0.0139386493103933
0.9	3.4	1.32599716868849	0.0811074784412584	0.00850431821624664
0.9	3.6	1.32639876375762	0.0545642499136059	0.00492704651718592
0.9	3.8	1.29101280631775	0.0352396276337909	0.00271309465899552
0.9	4	1.22288583484543	0.0224366227590833	0.0014984393406862
0.9	4.2	1.12713815571996	0.0134893039077108	7.59799282201634E-4
0.9	4.4	1.00947672618108	0.00751495802013694	2.61021633066351E-4
0.9	4.6	0.875410955952308	0.00376816200559891	5.31269701602365E-5
0.9	4.8	0.73064085552351	0.00147401727527034	6.03427102975383E-6
0.9	5	0.582124016862454	3.80688731489668E-4	3.45042885759638E-7
1	-5	0.24864194092206	6.66571960730046E-5	3.33250678466124E-8
1	-4.8	0.324900032971782	3.038081377892E-4	8.62650283139415E-8
1	-4.6	0.405493341371154	8.16164025596263E-4	3.74505967494937E-6
1	-4.4	0.486636418726939	0.00171964918950586	4.34233406421716E-5
1	-4.2	0.564506039215151	0.00358726940731785	1.8625002461157E-4
1	-4	0.635243269937742	0.00651339061142236	4.59401656019873E-4
1	-3.8	0.695072867827827	0.0104014432444356	9.45711881745316E-4
1	-3.6	0.74064843827175	0.0164214034233492	0.00175082601564679
1	-3.4	0.769508791669659	0.0260723724789389	0.00288973905356889
1	-3.2	0.780438295555098	0.038874986099782	0.00476912377939043
1	-3	0.773609054865917	0.0567510135575991	0.00797071204152647
1	-2.8	0.75053284188328	0.0820033753363237	0.0128765931072252
1	-2.6	0.713915337851528	0.111681092959238	0.0202390814810648
1	-2.4	0.667430622308425	0.143825135553554	0.0304809605430231
1	-2.2	0.615316055475211	0.179095920961983	0.0448672713431231
1	-2	0.561697721192263	0.217960163108111	0.0651087232984859
1	-1.8	0.509767061129182	0.254590949173763	0.0909533752628119
1	-1.6	0.461188465088462	0.286780165066098	0.1226809471397
1	-1.4	0.416141248463941	0.316226710740966	0.160703399556479
1	-1.2	0.374056922489882	0.340536129046186	0.20058373181321
1	-1	0.334622694613262	0.362812256387098	0.237678579533567
1	-0.8	0.298403890751225	0.374454580918131	0.273199230609328
1	-0.6	0.266721243155284	0.376908219790115	0.305454407397022
1	-0.4	0.240999937026534	0.382266651766761	0.331941851586706
1	-0.2	0.222203669664265	0.391812457014643	0.353837734263648
1	0	0.210839523640971	0.407385383118392	0.372071073563881
1	0.2	0.207481603350788	0.427790215753217	0.383789112147163
1	0.4	0.213288274282445	0.449963179284445	0.38487717089919
1	0.6	0.229988606362978	0.477924686553347	0.373047946303369
1	0.8	0.259265818187081	0.504301982757083	0.35056575302775
1	1	0.30196730664175	0.519929501602704	0.322663882858301
1	1.2	0.357724096039483	0.524867063543612	0.289362422592163
1	1.4	0.425275902398701	0.515251502043147	0.249651292012805
1	1.6	0.503285148012316	0.497682282939223	0.209921862407909
1	1.8	0.591028010128068	0.473082281645881	0.171446410140941
1	2	0.688359252366179	0.427998828541204	0.134105523371099
1	2.2	0.794803096960544	0.36717618012017	0.100905531969195
1	2.4	0.908228358344928	0.308727870455537	0.0728217314281476
1	2.6	1.02387275697474	0.256976943041671	0.0504809093109775
1	2.8	1.13428195133043	0.206824785338685	0.0340746693297094
1	3	1.23024285968491	0.158830552332501	0.0223480864178938
1	3.2	1.30239478907379	0.117532473629909	0.0142301598476804
1	3.4	1.34304251688099	0.0836474612564022	0.00865311810799102
1	3.6	1.34766288097425	0.0565828931664897	0.00498731854808546
1	3.8	1.31561632800874	0.0366939291578079	0.00280074060088612
1	4	1.24976149055438	0.0232112385902001	0.00160486395972968
1	4.2	1.15513123078586	0.0138087993763942	8.37123841764205E-4
1	4.4	1.03739271298433	0.00769285097562692	2.96324224809067E-4
1	4.6	0.902043526710108	0.00387568855900605	6.35205903834878E-5
1	4.8	0.754831721441481	0.00151717733756595	7.66305342337431E-6
1	5	0.602888068258308	3.90751665621824E-4	4.58023152390048E-7
1.1	-5	0.232187436767188	6.23126214866597E-5	2.2468101175498E-8
1.1	-4.8	0.304055518503831	2.87258315179529E-4	4.36178907764925E-8
1.1	-4.6	0.380293105886352	7.858071751E-4	4.01700624640433E-6
1.1	-4.4	0.45735421538988	0.00163946479786824	4.19549750657708E-5
1.1	-4.2	0.531651636386885	0.00329903305291222	1.74865871175577E-4
1.1	-4	0.599576450912116	0.0059305048139171	4.17756725531904E-4
1.1	-3.8	0.657603100129211	0.00957150459017435	8.41927054657382E-4
1.1	-3.6	0.70258037415195	0.0152035902259915	0.00160874925313462
1.1	-3.4	0.732115286276044	0.0241171774285997	0.00279527542738119
1.1	-3.2	0.744877929838701	0.0359603219445634	0.00464925207826222
1.1	-3	0.740737539771595	0.0525669524142941	0.00762228611617445
1.1	-2.8	0.720775055812339	0.0762283845318144	0.0122055192024476
1.1	-2.6	0.687255028813734	0.10445761660763	0.0192171150936107
1.1	-2.4	0.64353175010475	0.135307292418981	0.0290315307016477
1.1	-2.2	0.59372878705141	0.169005754897288	0.0428129435458003
1.1	-2	0.542059807426635	0.206135270185533	0.0621715282135888
1.1	-1.8	0.491917082500324	0.241800402994684	0.086815048453656
1.1	-1.6	0.445155787290516	0.272811210637654	0.117251535060422
1.1	-1.4	0.402035179050032	0.300653271748588	0.154213007536653
1.1	-1.2	0.361915700156417	0.324788346479496	0.19332263280058
1.1	-1	0.324294632467133	0.3478544900897	0.229877541851813
1.1	-0.8	0.289520812453185	0.360866893707017	0.264884714698708
1.1	-0.6	0.258786784596306	0.364542687976492	0.296748981420094
1.1	-0.4	0.233557076306749	0.370499840317979	0.323318211405652
1.1	-0.2	0.214994712650571	0.381395875408299	0.346286124675514
1.1	0	0.203867095356402	0.398155875546681	0.366296189526282
1.1	0.2	0.200934544888036	0.419226420455595	0.379248325974325
1.1	0.4	0.207377838183805	0.442315328086757	0.380639162759308
1.1	0.6	0.224790612029663	0.472216647594997	0.369048269211145
1.1	0.8	0.2546506803947	0.500570342401633	0.347696751084692
1.1	1	0.29763847430581	0.51768792491411	0.320626580237183
1.1	1.2	0.353323844885019	0.524970164675028	0.287371381827648
1.1	1.4	0.420496003122783	0.51750480434365	0.248209374524401
1.1	1.6	0.497945550938874	0.500407872994056	0.209944882091297
1.1	1.8	0.585130713275319	0.475939675025817	0.172401237924575
1.1	2	0.682144490597061	0.43231372930384	0.135175879476706
1.1	2.2	0.78881011795923	0.372064411582521	0.102029019263907
1.1	2.4	0.903317280623612	0.313065616071241	0.0738098833921682
1.1	2.6	1.02114827100358	0.260649011475481	0.0509996128445607
1.1	2.8	1.13490171075278	0.210241376743395	0.0342659613793565
1.1	3	1.23516573693707	0.162304624435679	0.0225785172783922
1.1	3.2	1.3121674710383	0.120541228309603	0.0144890767212325
1.1	3.4	1.35770257489816	0.0859051555754579	0.00879874554459069
1.1	3.6	1.36677193575792	0.0584562889574763	0.00508769207357409
1.1	3.8	1.33837745000502	0.0380824066825746	0.00292722103934602
1.1	4	1.27515397043905	0.0239371657412579	0.0017147716171282
1.1	4.2	1.18201258410383	0.0141084215354152	9.02161802230657E-4
1.1	4.4	1.06455399689343	0.00784023980247081	3.26796658042086E-4
1.1	4.6	0.928242963484396	0.00394759338553081	7.379547142476E-5
1.1	4.8	0.778856166514631	0.00154119296692306	9.43855790921743E-6
1.1	5	0.623680592197808	3.96163304882866E-4	5.95986098695403E-7
1.2	-5	0.216273142169424	5.72889877422098E-5	1.52527869335136E-8
1.2	-4.8	0.283796412208502	2.70273169692545E-4	1.04611701678935E-7
1.2	-4.6	0.355681301926269	7.62060410143694E-4	3.88218634839142E-6
1.2	-4.4	0.428621438460596	0.00157975002397038	3.82603419115636E-5
1.2	-4.2	0.499268703777461	0.00304258025573928	1.57488921647692E-4
1.2	-4	0.564267163495574	0.00539890101715391	3.69238448592434E-4
1.2	-3.8	0.620343780982498	0.0088290467050236	7.34562621470359E-4
1.2	-3.6	0.664547324748969	0.0141273938906693	0.00145246915420896
1.2	-3.4	0.694561825300378	0.0223401740939868	0.00266558577555919
1.2	-3.2	0.708956876960964	0.0332611475949247	0.00451335159194896
1.2	-3	0.707317208747268	0.0486714877267584	0.00731761266108883
1.2	-2.8	0.690313505872524	0.070751388841708	0.011615026679149
1.2	-2.6	0.659786718059699	0.0975071751440525	0.0182297618668053
1.2	-2.4	0.61877898505875	0.127077732125653	0.0275617227836666
1.2	-2.2	0.571293917350097	0.159298181651536	0.040724862346218
1.2	-2	0.521616401140286	0.194801700856754	0.0592209734792396
1.2	-1.8	0.473323646177877	0.229593051821141	0.0827276116757607
1.2	-1.6	0.428457113006393	0.259530984707407	0.111897893757397
1.2	-1.4	0.387365446667959	0.285713233196369	0.14768448284691
1.2	-1.2	0.349352173990482	0.309271748721708	0.185843373859669
1.2	-1	0.313727648046738	0.332444137305425	0.22175750442144
1.2	-0.8	0.28060459352219	0.34641486295598	0.256315137295886
1.2	-0.6	0.251007633719209	0.351262268406931	0.287964218589515
1.2	-0.4	0.226397838758064	0.357836371596088	0.314601424167191
1.2	-0.2	0.208112792444851	0.370151628139896	0.338321327952944
1.2	0	0.197183944320108	0.388071388663267	0.359683666364135
1.2	0.2	0.194582638801844	0.409732831654981	0.373479178644651
1.2	0.4	0.201538895769947	0.433821953541801	0.375160377787498
1.2	0.6	0.219523308781999	0.465673323795643	0.36432616670776
1.2	0.8	0.249802956078646	0.496001594610818	0.344518239325717
1.2	1	0.292878221846454	0.514515779037228	0.318172334143217
1.2	1.2	0.348251774807642	0.52407451070994	0.284750788152827
1.2	1.4	0.414772859239942	0.5189810350447	0.246303117681591
1.2	1.6	0.491385332091972	0.50215107461662	0.209582827104699
1.2	1.8	0.577756648562928	0.477439896030519	0.172848315108467
1.2	2	0.674232514518082	0.435556124237593	0.135705359727121
1.2	2.2	0.7809301203698	0.376339941303394	0.10270768001672
1.2	2.4	0.896342176095502	0.316948270182307	0.074515386256106
1.2	2.6	1.01618130555147	0.263758189468007	0.0514707050849708
1.2	2.8	1.13310352283327	0.213013529118575	0.034516531973258
1.2	3	1.23752471601284	0.16527164876736	0.0228214634822879
1.2	3.2	1.31929787610461	0.123193532809373	0.0147248106372458
1.2	3.4	1.36974147928435	0.0879063312681682	0.00895747390717307
1.2	3.6	1.38339264204544	0.0601928226869649	0.00525019327212999
1.2	3.8	1.35888485238137	0.0394007477652265	0.00310458759321484
1.2	4	1.2986050269515	0.024624963978059	0.00183013774110432
1.2	4.2	1.20731386529022	0.0144029874563505	9.53100036171346E-4
1.2	4.4	1.09051720895025	0.00796641713959094	3.49976843504783E-4
1.2	4.6	0.953617783465393	0.00399131771923155	8.27652474686924E-5
1.2	4.8	0.802389990915989	0.00155156621356751	1.12144256763308E-5
1.2	5	0.64424880746887	3.99258645155319E-4	7.69149033711314E-7
1.3	-5	0.200909605947683	5.16463586287726E-5	1.13558378239156E-8
1.3	-4.8	0.264147367226093	2.52739848010021E-4	1.20629614159356E-7
1.3	-4.6	0.331700227084098	7.40817265063274E-4	3.36810345542875E-6
1.3	-4.4	0.400499586636685	0.00152891273541387	3.23938428682936E-5
1.3	-4.2	0.467437046494361	0.00280912889176606	1.3399248129636E-4
1.3	-4	0.529410063134386	0.00491579557026651	3.15240430036776E-4
1.3	-3.8	0.583398532441556	0.00816228586781423	6.31870088555875E-4
1.3	-3.6	0.626654138025281	0.013176332974896	0.00129522880154406
1.3	-3.4	0.656946408339172	0.0207509590003261	0.00250211357418599
1.3	-3.2	0.672760681004978	0.0307949089008299	0.0043383144152791
1.3	-3	0.673421454699551	0.0450434945499573	0.00700721008851805
1.3	-2.8	0.659217883504138	0.0655352734897484	0.0110359602728491
1.3	-2.6	0.631591852880161	0.0908152440346978	0.0172160427642604
1.3	-2.4	0.593282785492639	0.119139010277462	0.0260359862265055
1.3	-2.2	0.548162598088513	0.149944312677056	0.0385762268993095
1.3	-2	0.500559635866574	0.183877155101009	0.0561924811092946
1.3	-1.8	0.454207587732768	0.21781603618191	0.0785606254397601
1.3	-1.6	0.411321045575782	0.246771525010588	0.106442166061233
1.3	-1.4	0.372345594578206	0.27133357635507	0.140966192036983
1.3	-1.2	0.33654651051978	0.294015786620125	0.178066050641885
1.3	-1	0.30305841224013	0.31674981685371	0.213255532480046
1.3	-0.8	0.271746632160275	0.331302120320066	0.247361945486306
1.3	-0.6	0.243433604309577	0.337201995558008	0.27893075372912
1.3	-0.4	0.219535278735596	0.344399290797523	0.305718475071683
1.3	-0.2	0.201536672376362	0.358143313042117	0.329938282920606
1.3	0	0.190734092101129	0.377162284205677	0.352136288874547
1.3	0.2	0.188334644363681	0.399429477612199	0.366482123494349
1.3	0.4	0.195648760094181	0.424650342503861	0.36870200098854
1.3	0.6	0.214043545002964	0.458355654501095	0.359146411306514
1.3	0.8	0.244576261136064	0.490537509857381	0.341045401321003
1.3	1	0.287556117153032	0.510271109760449	0.315250397742684
1.3	1.2	0.342409343139883	0.521889322377884	0.28161609221077
1.3	1.4	0.408049121692544	0.519301463336195	0.244062926143006
1.3	1.6	0.483590546743759	0.502668354482516	0.208770857041702
1.3	1.8	0.568931878458256	0.477485097663185	0.172685454588867
1.3	2	0.66468182315542	0.43757443337114	0.135696402221018
1.3	2.2	0.771242397699885	0.379866277383266	0.102931904774453
1.3	2.4	0.887386573784223	0.320317077602195	0.0749079684142286
1.3	2.6	1.0090378352829	0.266293941456524	0.0518973366572884
1.3	2.8	1.12891021113336	0.215160955613056	0.0348513350025293
1.3	3	1.23727338654927	0.167721675115509	0.0230926205117922
1.3	3.2	1.32364838790255	0.125493435154337	0.014951720529798
1.3	3.4	1.37891752293437	0.0896969499615314	0.00914032028895296
1.3	3.6	1.39717958880639	0.061804835979833	0.00547312709434828
1.3	3.8	1.37670490632606	0.0406397942139099	0.00332477963069428
1.3	4	1.31962150644348	0.0252806232458298	0.0019486484804631
1.3	4.2	1.23051867857058	0.0147042893051477	9.91531911443935E-4
1.3	4.4	1.11477913008712	0.00808388471654759	3.65653103902448E-4
1.3	4.6	0.977708042492537	0.00401862969225392	8.98227644746054E-5
1.3	4.8	0.825036831091861	0.00155556384538917	1.29856044362203E-5
1.3	5	0.664270039592045	4.026030767398E-4	1.01591373234768E-6
1.4	-5	0.186104992130201	4.55347233920015E-5	1.02735392882269E-8
1.4	-4.8	0.245132494071187	2.34325615232179E-4	1.07528494406606E-7
1.4	-4.6	0.308394192314841	7.17268542736419E-4	2.63057123204791E-6
1.4	-4.4	0.37305496103988	0.00147540642904417	2.52484305133456E-5
1.4	-4.2	0.436243755202953	0.002589739307973	1.06609776548287E-4
1.4	-4	0.495108843523946	0.00447391673755763	2.58550858447987E-4
1.4	-3.8	0.546880854041341	0.00755065457689438	5.3852635960465E-4
1.4	-3.6	0.589015589077323	0.0123190831815664	0.00114745594871641
1.4	-3.4	0.619376579180536	0.0193377177740218	0.002312967797797
1.4	-3.2	0.636383890975254	0.0285606090875741	0.00411171233879771
1.4	-3	0.639131705918733	0.0416535793757	0.00665096752707746
1.4	-2.8	0.627563446350001	0.0605429831279283	0.0104156690653322
1.4	-2.6	0.602752002422457	0.0843606999833814	0.0161480727402066
1.4	-2.4	0.567144411675242	0.111473764838833	0.0244562400551242
1.4	-2.2	0.524464182301198	0.140891771458129	0.0363723551516458
1.4	-2	0.479046124805794	0.173253155641699	0.0530563666084645
1.4	-1.8	0.434742120970608	0.206280962586258	0.0742365883497287
1.4	-1.6	0.393920012152782	0.234317769060421	0.100787292859401
1.4	-1.4	0.35712828853293	0.257379539916726	0.133993645684411
1.4	-1.2	0.323616201604984	0.279006029783434	0.169979853854637
1.4	-1	0.292361080472329	0.300948390297481	0.204359704162126
1.4	-0.8	0.262978168039107	0.315770324923926	0.237932503819249
1.4	-0.6	0.236060489048416	0.322551703939329	0.269506923599769
1.4	-0.4	0.212940139205143	0.330374343941943	0.296609925704694
1.4	-0.2	0.1952204105841	0.345493751638383	0.32117509738547
1.4	0	0.184458236799153	0.365530904598646	0.343687346673778
1.4	0.2	0.182117109591681	0.388482714508682	0.358427656667613
1.4	0.4	0.189619156003988	0.41493856508793	0.36161837223588
1.4	0.6	0.208252192355494	0.450258165544255	0.353719790339577
1.4	0.8	0.238870895629666	0.484067273069681	0.337191592786288
1.4	1	0.281586253233389	0.504798219112497	0.311785605009927
1.4	1.2	0.335738252878413	0.518140785149941	0.278124402801054
1.4	1.4	0.40030299266479	0.518090905456098	0.241620152447171
1.4	1.6	0.47457771709191	0.50173565296949	0.207446827624178
1.4	1.8	0.558706407146469	0.476024563636267	0.171846265634038
1.4	2	0.653566203705524	0.43823571168745	0.135204432600815
1.4	2.2	0.759831592458077	0.382489600296547	0.102765761558692
1.4	2.4	0.876530440871678	0.323094813311236	0.0750053540999897
1.4	2.6	0.999774886450545	0.268240327496546	0.0522581963566403
1.4	2.8	1.12233491437052	0.216700853477172	0.0352490478695707
1.4	3	1.23435863619768	0.169646386052843	0.0233930045358588
1.4	3.2	1.32507896451377	0.127454868435969	0.0151864925562605
1.4	3.4	1.38498947222657	0.0913280279070128	0.00935152837486973
1.4	3.6	1.40778747572488	0.0632992088819869	0.00573373837546793
1.4	3.8	1.39139970288195	0.0417826553035696	0.00356114211825602
1.4	4	1.33769773288395	0.0259035152731734	0.00206168092361378
1.4	4.2	1.25108693733719	0.0150187850579917	0.00101999908248046
1.4	4.4	1.13680043340958	0.00820545731025758	3.75330650276103E-4
1.4	4.6	1.00000641189297	0.00404277767971676	9.51765232871192E-5
1.4	4.8	0.846345434681384	0.00156029812697671	1.49865041906296E-5
1.4	5	0.683364948880638	4.08293199588893E-4	1.41614974979584E-6
1.5	-5	0.17186819904293	3.92210479096909E-5	1.06787318258664E-8
1.5	-4.8	0.226778462751618	2.14851270016838E-4	8.22231737670901E-8
1.5	-4.6	0.285812521104632	6.87344000704497E-4	1.85714810335339E-6
1.5	-4.4	0.346361634161574	0.00141023424086424	1.80438761843979E-5
1.5	-4.2	0.405786308025484	0.00237715387530586	7.87470402201868E-5
1.5	-4	0.461479612532569	0.00406322734413252	2.02361797497595E-4
1.5	-3.8	0.510917800643695	0.00696879702181681	4.54497775694934E-4
1.5	-3.6	0.551760219430472	0.0115141939187927	0.00101242893485306
1.5	-3.4	0.581973064799281	0.0180669754033642	0.00210655914676151
1.5	-3.2	0.599932856158098	0.0265380290694891	0.0038309122735052
1.5	-3	0.604538453220012	0.0384722516157922	0.00622723628664275
1.5	-2.8	0.595429235698695	0.0557479867534507	0.00973225553815021
1.5	-2.6	0.573343459749841	0.0781214592755822	0.0150344400728751
1.5	-2.4	0.540446755898363	0.104049317954034	0.0228450481753092
1.5	-2.2	0.500294025893289	0.13207931381354	0.0341267334604487
1.5	-2	0.457183301588335	0.162830724249224	0.0498171950227326
1.5	-1.8	0.415039722920086	0.19482148615268	0.0697635185585358
1.5	-1.6	0.376359618935497	0.221967752656266	0.0949665087308114
1.5	-1.4	0.341798560841766	0.243699656648329	0.126830316638658
1.5	-1.2	0.31061388823403	0.264203786488585	0.161673368203787
1.5	-1	0.281649642821771	0.285193833482121	0.19515168824103
1.5	-0.8	0.254276492543817	0.300051100146148	0.228046457670003
1.5	-0.6	0.228839095456815	0.307527130516482	0.259659533683774
1.5	-0.4	0.206551635858641	0.315992640724352	0.287272353434799
1.5	-0.2	0.189105078477243	0.332375749204954	0.312123818949626
1.5	0	0.178305984325019	0.35332967769938	0.334513589247034
1.5	0.2	0.175886939967731	0.37706263342798	0.34960985517782
1.5	0.4	0.183408865141099	0.404760748855089	0.354229036193656
1.5	0.6	0.202106244494636	0.441308376347335	0.348123525530246
1.5	0.8	0.232644408618763	0.47645448985683	0.332800031401109
1.5	1	0.274935223337545	0.497975980804083	0.307713256155851
1.5	1.2	0.328225143065486	0.512646760199543	0.274437037947586
1.5	1.4	0.391549616531426	0.515066376053819	0.239087018434705
1.5	1.6	0.464392627251305	0.499209334093301	0.205603190017998
1.5	1.8	0.547151533479124	0.473083146041117	0.170353012805437
1.5	2	0.64097179694169	0.43745523549409	0.1343427064852
1.5	2.2	0.746785209900256	0.384056181545396	0.102343624868078
1.5	2.4	0.863848289859265	0.325189838191781	0.0748788041320682
1.5	2.6	0.988438989601291	0.269581802413608	0.0525278685489126
1.5	2.8	1.11337975141243	0.217649166730099	0.0356670979612988
1.5	3	1.2287200554143	0.171039846408265	0.0237182071315784
1.5	3.2	1.32344868589196	0.12909392764045	0.0154415890440413
1.5	3.4	1.38772219003552	0.0928380016771344	0.00958782347349146
1.5	3.6	1.41488248876193	0.0646690822267801	0.00599928813263628
1.5	3.8	1.40254480666997	0.0428041435473078	0.00377879207057086
1.5	4	1.35233886436664	0.0264857884369455	0.00215671281531844
1.5	4.2	1.26848190371896	0.0153461770451825	0.00104039912582563
1.5	4.4	1.1560339911064	0.00834122974167404	3.81398037097657E-4
1.5	4.6	1.01998549413948	0.0040756107609784	9.98160047440576E-5
1.5	4.8	0.865834269826025	0.00157120883070777	1.7691906448958E-5
1.5	5	0.701118358283567	4.17500313249735E-4	2.08618134748871E-6
1.6	-5	0.158210476649475	3.30510582984166E-5	1.05843002164068E-8
1.6	-4.8	0.209115619931996	1.94472162402277E-4	5.67669619643152E-8
1.6	-4.6	0.264010063200783	6.48614875401138E-4	1.19025022239608E-6
1.6	-4.4	0.320501496988272	0.001328257622797	1.1791165692821E-5
1.6	-4.2	0.376172496150626	0.00216667850814881	5.35346347595582E-5
1.6	-4	0.428651146038322	0.00367335371223851	1.4953696218678E-4
1.6	-3.8	0.475650984604959	0.00639283810933068	3.76816515004987E-4
1.6	-3.6	0.515032332440024	0.0107195028883274	8.86922941708828E-4
1.6	-3.4	0.544872692113093	0.0168911390374232	0.00188926299933358
1.6	-3.2	0.563529093839087	0.0246921346317251	0.00350323826098177
1.6	-3	0.569744269069692	0.0354754960841896	0.00573625173380316
1.6	-2.8	0.562899884540937	0.0511398725653899	0.00899366033355588
1.6	-2.6	0.54343729448374	0.0720807288380479	0.0139085466570176
1.6	-2.4	0.513252716155802	0.0968276195170071	0.0212304189536698
1.6	-2.2	0.475710926244845	0.123453194329217	0.0318499295557199
1.6	-2	0.435027097348966	0.152547914109733	0.046510415026565
1.6	-1.8	0.39515127217402	0.183338583253574	0.0652283385808169
1.6	-1.6	0.358680200510481	0.209584366115477	0.089118225974798
1.6	-1.4	0.32637829498513	0.230170084093762	0.119631182450256
1.6	-1.2	0.297534859196596	0.249569496322213	0.153303168724692
1.6	-1	0.270888071393288	0.269595962296615	0.185800837816289
1.6	-0.8	0.245576914380197	0.284328737717886	0.217867335993188
1.6	-0.6	0.221687779584968	0.292339587551023	0.249495886057603
1.6	-0.4	0.200289126019479	0.301497269964506	0.277761950189759
1.6	-0.2	0.183128366042384	0.318979887611753	0.30290458112289
1.6	0	0.172242814358352	0.340717227740184	0.324893226235019
1.6	0.2	0.169635879664373	0.365296417321038	0.340371868766166
1.6	0.4	0.177026356452897	0.394114725995563	0.346728414486362
1.6	0.6	0.195620275442559	0.431395535670388	0.342292242795478
1.6	0.8	0.225912272384335	0.467578872718049	0.327715060054468
1.6	1	0.267622056659649	0.489758101772962	0.303005583285411
1.6	1.2	0.319900704298673	0.505366673693197	0.270661627008505
1.6	1.4	0.381839474554185	0.510097724443787	0.236530455898486
1.6	1.6	0.453108461985382	0.495060494641593	0.20330769661523
1.6	1.8	0.534358479670269	0.468767881365319	0.168320949683964
1.6	2	0.626996903036751	0.435212929088194	0.133248539853426
1.6	2.2	0.732194824716253	0.384427158269566	0.10182124746669
1.6	2.4	0.849411359869819	0.326498899375648	0.0746298072825917
1.6	2.6	0.975068492306136	0.270305439817765	0.0526968035604211
1.6	2.8	1.10203761100947	0.218025043059253	0.0360673855848709
1.6	3	1.22029139172858	0.171902658339377	0.024062890402313
1.6	3.2	1.31861817475577	0.130420351450672	0.0157181219146099
1.6	3.4	1.38689209519294	0.0942363166907228	0.00983807275096781
1.6	3.6	1.41815282706332	0.0658890048190711	0.00623955445602566
1.6	3.8	1.40974600497855	0.0436731543578834	0.00394828375791402
1.6	4	1.36308373003898	0.0270133295129591	0.00222338565691263
1.6	4.2	1.28219781946614	0.0156792357672009	0.00105446083805377
1.6	4.4	1.1719553126826	0.0084963171685847	3.8653314616046E-4
1.6	4.6	1.03712887457189	0.00412542740349231	1.051544426282E-4
1.6	4.8	0.883021116296795	0.00159132204598896	2.16497390059017E-5
1.6	5	0.717105628426345	4.3036350195185E-4	3.13974385793422E-6
1.7	-5	0.145145570267173	2.73687642509075E-5	1.0375768736199E-8
1.7	-4.8	0.192177221290323	1.7364992090684E-4	3.70105362596494E-8
1.7	-4.6	0.243045361447888	6.00546084926132E-4	6.95307985194475E-7
1.7	-4.4	0.29556148930187	0.00122831297421642	7.00603558293796E-6
1.7	-4.2	0.347517151318184	0.00195627474664746	3.29408714283912E-5
1.7	-4	0.396761785615928	0.00329620605899788	1.02504537821303E-4
1.7	-3.8	0.441234412588557	0.00580695450204061	3.030596192895E-4
1.7	-3.6	0.478991429437348	0.00990297457635182	7.66198817172854E-4
1.7	-3.4	0.508229761218253	0.0157605300160583	0.00166761989825682
1.7	-3.2	0.52731249661496	0.0229802939116314	0.00314616845606797
1.7	-3	0.53486838656219	0.0326467100115617	0.00519748373523095
1.7	-2.8	0.530071029397367	0.0467255922750025	0.00822531572389339
1.7	-2.6	0.513105318703775	0.066235070894716	0.0128082849103804
1.7	-2.4	0.485611872338223	0.0897811633728715	0.0196386453014794
1.7	-2.2	0.450744995417118	0.114985000026239	0.0295579438491821
1.7	-2	0.412591522975258	0.142396000682756	0.0432001746689551
1.7	-1.8	0.375077587551331	0.171823081426337	0.060758729015295
1.7	-1.6	0.340870203909607	0.197124848972679	0.0834066623968215
1.7	-1.4	0.31084109380125	0.216725379697794	0.112553869170139
1.7	-1.2	0.284332937082003	0.235081852283822	0.145014053385574
1.7	-1	0.260006650184967	0.25421368891699	0.176499315106708
1.7	-0.8	0.236788678207924	0.268723172768709	0.207661671609818
1.7	-0.6	0.214506665381699	0.277170879737466	0.239236049043411
1.7	-0.4	0.194063035706721	0.287100613310012	0.268170976585405
1.7	-0.2	0.177230798580456	0.30546903697202	0.293623487735598
1.7	0	0.166250945259531	0.327810718243442	0.315124110333442
1.7	0.2	0.163386501095868	0.353235224196561	0.331021144569566
1.7	0.4	0.170522342251635	0.382936371665774	0.339160672829013
1.7	0.6	0.188857411799501	0.420419477763808	0.336080321395122
1.7	0.8	0.21873889219775	0.457378434160475	0.321865973055332
1.7	1	0.259710273131283	0.480191167558841	0.297692910480896
1.7	1.2	0.310833178746918	0.496411623500529	0.266813390173789
1.7	1.4	0.371253429490921	0.503226181819416	0.233947960877667
1.7	1.6	0.44082254579003	0.489376548366302	0.200674074154655
1.7	1.8	0.520437154091973	0.463253036139427	0.165909540719037
1.7	2	0.611753077020412	0.431556316518317	0.132026667324951
1.7	2.2	0.716159421531126	0.383491755873506	0.101304929170338
1.7	2.4	0.833292493440476	0.326910995508506	0.0743467771929948
1.7	2.6	0.959698836066039	0.270398766182448	0.0527770978290614
1.7	2.8	1.08829685599297	0.2178543696217	0.0364273759759088
1.7	3	1.20900452645413	0.172245316520407	0.0244178635770249
1.7	3.2	1.31045380212951	0.131428907924359	0.0160029201957101
1.7	3.4	1.38229338434159	0.0954923499612173	0.0100836969195739
1.7	3.6	1.41731886258843	0.0669152207857336	0.006433489662529
1.7	3.8	1.41265474394236	0.044357850222987	0.00405467294198709
1.7	4	1.36952590656293	0.0274681979839921	0.00225927267873262
1.7	4.2	1.29178601527719	0.0160048876490564	0.00106542155262599
1.7	4.4	1.18409233633011	0.00866988657445021	3.93372095966522E-4
1.7	4.6	1.05096274797452	0.00419595181103745	1.12384569058781E-4
1.7	4.8	0.897454396642894	0.00162133023120788	2.71499363835862E-5
1.7	5	0.730921539020429	4.46204605907584E-4	4.61485972649138E-6
1.8	-5	0.132688740926239	2.24351322576674E-5	1.02036158307918E-8
1.8	-4.8	0.175997282146453	1.53001988451522E-4	2.40751559055969E-8
1.8	-4.6	0.222977103878592	5.44261034295249E-4	3.712811675537E-7
1.8	-4.4	0.271628703465481	0.00111253171665867	3.72608286776167E-6
1.8	-4.2	0.319936308146279	0.00174621506369838	1.76592696842343E-5
1.8	-4	0.365953413028363	0.00292807241447483	6.34162646401817E-5
1.8	-3.8	0.407829253973879	0.00520791142955945	2.34076186459624E-4
1.8	-3.6	0.443808763029742	0.00905089755951102	6.49497715784159E-4
1.8	-3.4	0.472215134721266	0.0146351403697444	0.00145139154280354
1.8	-3.2	0.491443316150486	0.0213595293912187	0.00278451649804815
1.8	-3	0.500051589660012	0.0299753168710978	0.00464136081534891
1.8	-2.8	0.497056995240728	0.0425271715857955	0.00745401047929955
1.8	-2.6	0.482430561967388	0.0606026264423813	0.0117565546856422
1.8	-2.4	0.457573899606612	0.0829110260604959	0.018093006656555
1.8	-2.2	0.425414118544503	0.106687842150877	0.0272876139290064
1.8	-2	0.389867949011626	0.132423712600314	0.0399733101334881
1.8	-1.8	0.354790828984605	0.160352487936353	0.0564762723725713
1.8	-1.6	0.322888660483154	0.184641311483038	0.0779440896947192
1.8	-1.4	0.295134738745374	0.203367089773842	0.105679650722563
1.8	-1.2	0.270942062844658	0.22074619257993	0.136866321831748
1.8	-1	0.248922018808687	0.239062655214372	0.167379613862533
1.8	-0.8	0.227812694289122	0.253295454178146	0.197704485047781
1.8	-0.6	0.207191866608363	0.262158205856006	0.229140515759706
1.8	-0.4	0.18778398486746	0.272945121513437	0.258599383947013
1.8	-0.2	0.171358281752068	0.291938402681357	0.284341020363108
1.8	0	0.160324662831637	0.314657262298951	0.305427898867086
1.8	0.2	0.157181046344389	0.340850448886286	0.321742410063032
1.8	0.4	0.163974163160366	0.371136880852143	0.331438602892999
1.8	0.6	0.181911957324452	0.408341903704758	0.329345306513347
1.8	0.8	0.211220968105752	0.445876192504724	0.315317217066053
1.8	1	0.251293633238286	0.469403524151303	0.29187919258703
1.8	1.2	0.301117149066714	0.486012979861208	0.262827018852557
1.8	1.4	0.359894530213799	0.494640339106682	0.231260117795366
1.8	1.6	0.427650985005109	0.482335200879968	0.197800904423012
1.8	1.8	0.505513636764419	0.456751348164255	0.163254807180239
1.8	2	0.595365588987784	0.426594181258266	0.130706004122712
1.8	2.2	0.698788734755014	0.381181276880786	0.100800489778358
1.8	2.4	0.815571739754791	0.326315445887354	0.0740653543626359
1.8	2.6	0.942369361484521	0.26984493009764	0.0527924237455687
1.8	2.8	1.07214828698296	0.217169263100268	0.0367359408846411
1.8	3	1.19479612761159	0.172087489745762	0.0247650397688073
1.8	3.2	1.29883441644991	0.132092683929662	0.0162725493134785
1.8	3.4	1.37374592835324	0.0965336797676772	0.010300993166204
1.8	3.6	1.41214354792298	0.0676919479130212	0.00656819080667522
1.8	3.8	1.41098217762876	0.0448326531557633	0.00409782627427291
1.8	4	1.37133203981639	0.0278321068874263	0.00227144212661213
1.8	4.2	1.29687753756414	0.0163062397218507	0.00107890966409157
1.8	4.4	1.19205176216918	0.00885553036460458	4.0413989239859E-4
1.8	4.6	1.06108470275523	0.0042864788379401	1.21771626411443E-4
1.8	4.8	0.90874255527811	0.00166029317824097	3.38697992150154E-5
1.8	5	0.742208073060213	4.63953107542649E-4	6.3974387023631E-6
1.9	-5	0.120855172655487	1.83795865343522E-5	1.00971815685796E-8
1.9	-4.8	0.160607752756366	1.3313752675735E-4	1.66584835225951E-8
1.9	-4.6	0.203859762901199	4.82069480799757E-4	1.8128450471509E-7
1.9	-4.4	0.248784412199722	9.85333100100325E-4	1.69995036862637E-6
1.9	-4.2	0.293539894466803	0.0015385831030561	7.44991381782901E-6
1.9	-4	0.336363473543039	0.00257049879232669	3.39963148693799E-5
1.9	-3.8	0.375596195518902	0.00460586717288164	1.74027020799485E-4
1.9	-3.6	0.409661163933957	0.00817046523878195	5.41845715067835E-4
1.9	-3.4	0.437012585294051	0.0134921879981318	0.00125311273118457
1.9	-3.2	0.456101821282966	0.0197920014381729	0.00244312249527694
1.9	-3	0.465459700397739	0.0274534299510805	0.00409788730339174
1.9	-2.8	0.463998468581385	0.0385763757727755	0.00669648463486821
1.9	-2.6	0.451519411914403	0.0552271706091706	0.0107528909932434
1.9	-2.4	0.429205307686128	0.076259331605952	0.0166139978154545
1.9	-2.2	0.399745040850313	0.098624615143399	0.0251000425020955
1.9	-2	0.366849692773603	0.122729246748626	0.0369221624493713
1.9	-1.8	0.334261153917338	0.149065716407391	0.0524636362734466
1.9	-1.6	0.304692206778854	0.17225451726713	0.0727636204834481
1.9	-1.4	0.279207046489929	0.190149425453555	0.0989976236018496
1.9	-1.2	0.257299938232458	0.206590673698647	0.128825051783948
1.9	-1	0.237557967136646	0.224133226454657	0.158473392224501
1.9	-0.8	0.218558873450487	0.238070049653294	0.188180832964385
1.9	-0.6	0.199648352958311	0.24739063068994	0.219421227995328
1.9	-0.4	0.181369724946064	0.259082100752769	0.249132765534499
1.9	-0.2	0.165461684277494	0.278400801154931	0.275064374422595
1.9	0	0.154461952661197	0.301240280366737	0.295874693681352
1.9	0.2	0.151065957488039	0.328064693455118	0.312530034961139
1.9	0.4	0.157465511965289	0.358650980370397	0.323375607609443
1.9	0.6	0.174887392055664	0.395220558429432	0.321995002834464
1.9	0.8	0.20346665352147	0.433180980699518	0.30824842525847
1.9	1	0.242478343343507	0.457568744089342	0.285737358262294
1.9	1.2	0.290859438123533	0.474460970465191	0.258612100225205
1.9	1.4	0.347877369888992	0.484620918195855	0.228330811511791
1.9	1.6	0.413721022426262	0.474162783377677	0.194722296964855
1.9	1.8	0.489725353188595	0.449481608432488	0.160428222105545
1.9	2	0.577971587901342	0.420485216923413	0.129238515055451
1.9	2.2	0.680204590017162	0.377484058564867	0.100214551427779
1.9	2.4	0.796340696088214	0.324615882212659	0.0737574945894593
1.9	2.6	0.923130007877942	0.268618738412946	0.052762407876761
1.9	2.8	1.05359333877099	0.216003321691689	0.0369841580751775
1.9	3	1.17761663587793	0.17145321053846	0.0250776783186644
1.9	3.2	1.28366080777456	0.132361579593226	0.0165027220260831
1.9	3.4	1.3611053166157	0.0972563209369187	0.0104662925936624
1.9	3.6	1.40244343960089	0.0681630697375088	0.00663501598110046
1.9	3.8	1.40451174247654	0.0450852372606115	0.0040867156780223
1.9	4	1.3682566067263	0.0280901424613655	0.00227309642375999
1.9	4.2	1.2972006315233	0.0165650219224993	0.00110171187741968
1.9	4.4	1.19553941675391	0.00904269866413221	4.20076713192296E-4
1.9	4.6	1.06718646244986	0.0043929739110444	1.32272657578073E-4
1.9	4.8	0.916577891910739	0.00170665436899545	4.07384918625802E-5
1.9	5	0.750677493099417	4.82647137000657E-4	8.1969095621574E-6
2	-5	0.109658275339967	1.51952196423188E-5	1.00417769514859E-8
2	-4.8	0.146035723888082	1.14543594827547E-4	1.28576037709675E-8
2	-4.6	0.185739350880985	4.16938449370653E-4	8.08379284444679E-8
2	-4.4	0.227098164032329	8.5239834640497E-4	5.83929569249814E-7
2	-4.2	0.268424237138177	0.001336718902424	1.53185161006133E-6
2	-4	0.308116333523586	0.00222960940869724	1.49507380155124E-5
2	-3.8	0.344686456534329	0.00402114170243223	1.27771644222157E-4
2	-3.6	0.376722771693399	0.00728612517597814	4.50909811515547E-4
2	-3.4	0.402812382678051	0.0123279382603397	0.00108329397605604
2	-3.2	0.421484820121926	0.018248474490221	0.00213781940089266
2	-3	0.431283984878444	0.0250724523700226	0.00358698328874472
2	-2.8	0.431067584016781	0.0349068018938103	0.00595817915287242
2	-2.6	0.420511955118246	0.0501735538847129	0.00978121274186116
2	-2.4	0.400605204218335	0.0699083192372343	0.0152190049448227
2	-2.2	0.373794081141843	0.0909017030358659	0.0230635141119426
2	-2	0.343556453117601	0.113440100370554	0.0341178823230233
2	-1.8	0.313483047795075	0.138124108987089	0.0487563903516217
2	-1.6	0.286261321956944	0.160111465113788	0.0678488255972491
2	-1.4	0.263030368812788	0.1771501006858	0.0924565249033567
2	-1.2	0.243369781770457	0.192654620189303	0.120822001022596
2	-1	0.225863972282268	0.209412692274064	0.149740041628168
2	-0.8	0.208961058354602	0.223062978621744	0.179132088556398
2	-0.6	0.191800513823657	0.232915343853756	0.21016683906153
2	-0.4	0.174750096260738	0.245477998514994	0.239821574990395
2	-0.2	0.159494905765137	0.264807014318233	0.265756288946053
2	0	0.148655117013623	0.28752012205706	0.286361810048192
2	0.2	0.145075826051404	0.314806876173362	0.303179742459884
2	0.4	0.151065891944299	0.34547851382375	0.314725879925001
2	0.6	0.167874291098887	0.381212561305912	0.313982329059359
2	0.8	0.195574687166439	0.419462687497223	0.300868212991922
2	1	0.23336513201892	0.44485742762592	0.279465717373201
2	1.2	0.280164574666797	0.462033429914235	0.25410837244713
2	1.4	0.335316472602055	0.473472603315886	0.225011199004018
2	1.6	0.399161690471109	0.46509008308111	0.19140514988914
2	1.8	0.473213767480793	0.441639996047204	0.157443242988169
2	2	0.559715191858145	0.413422553098203	0.127539778535586
2	2.2	0.660539033117189	0.372457182114214	0.0994098388539791
2	2.4	0.775704146936077	0.321748450946534	0.0733581194237732
2	2.6	0.902046474184825	0.266687102791784	0.0526929922274219
2	2.8	1.03265229072021	0.214385182733365	0.0371603659775464
2	3	1.15744070412763	0.170364822753346	0.0253279629569927
2	3.2	1.26486738003191	0.132168888215408	0.0166778938155711
2	3.4	1.34427478187632	0.0975463514277698	0.0105630344483921
2	3.6	1.38810015780829	0.0682866865331302	0.00662921750855757
2	3.8	1.39310994744606	0.0451212172737958	0.00403396110282438
2	4	1.360152446248	0.0282336625100545	0.0022777379690039
2	4.2	1.29259185193255	0.0167639359651195	0.00113870912686623
2	4.4	1.19437276007912	0.00921874716059353	4.40793151112522E-4
2	4.6	1.0690680787218	0.00450974384038022	1.4178004814338E-4
2	4.8	0.920751928518115	0.00175925611170906	4.62007286047176E-5
2	5	0.756127688973382	5.01886719683478E-4	9.61601689493768E-6
2.1	-5	0.0991082716587081	1.27670826533267E-5	1.00163735880863E-8
2.1	-4.8	0.132301211709765	9.75264313407603E-5	1.10978053525964E-8
2.1	-4.6	0.168650050319401	3.51974929218467E-4	3.33627688133998E-8
2.1	-4.4	0.206622942812639	7.1973335160956E-4	6.09008365558163E-8
2.1	-4.2	0.244665596723645	0.00114458879222636	1.16641331104351E-6
2.1	-4	0.281315307147326	0.00191406579111779	5.39710325844369E-6
2.1	-3.8	0.315232748181457	0.00347815032257619	9.75497119164963E-5
2.1	-3.6	0.345155675212863	0.00643148542062231	3.81486009623477E-4
2.1	-3.4	0.369802608269639	0.0111547407575852	9.44797372986125E-4
2.1	-3.2	0.387798801992445	0.0167105687967876	0.00187027869371565
2.1	-3	0.397737339399901	0.0228212996327311	0.00311530423369066
2.1	-2.8	0.398468296202968	0.0315445677808617	0.00524103263604999
2.1	-2.6	0.389587386394924	0.0455131857631341	0.00882810574067344
2.1	-2.4	0.371916029270479	0.0639627227196304	0.0139213206699532
2.1	-2.2	0.34766269027494	0.0836456329919477	0.021225471460978
2.1	-2	0.320053379115483	0.104682948557743	0.031587700374166
2.1	-1.8	0.292496047197129	0.127669849558901	0.0453546219344775
2.1	-1.6	0.267620804348135	0.148342111655897	0.0631844070472067
2.1	-1.4	0.24662037596988	0.164440072582161	0.086039091171127
2.1	-1.2	0.229156669115916	0.178976915141277	0.112846612792025
2.1	-1	0.213828892473182	0.194905170600498	0.14114223589245
2.1	-0.8	0.198987963853522	0.208304119756597	0.170470918949361
2.1	-0.6	0.183599880157939	0.218749587744471	0.201313811592712
2.1	-0.4	0.16787058191522	0.232047079681801	0.230659347969611
2.1	-0.2	0.153413177244992	0.251094514012125	0.256347038343235
2.1	0	0.142883256267198	0.273490517289543	0.276663177376588
2.1	0.2	0.139220568790817	0.301068070663765	0.293369752133461
2.1	0.4	0.144814162323639	0.331702683207053	0.305250314456709
2.1	0.6	0.160932580267303	0.366544644731836	0.305282027702417
2.1	0.8	0.187617533353221	0.404912792128533	0.29331314930118
2.1	1	0.224034558581779	0.431395734852991	0.273211355573432
2.1	1.2	0.269122422641898	0.44893651413172	0.249299279361805
2.1	1.4	0.322315609956869	0.461462156092191	0.221187978981045
2.1	1.6	0.384094092822828	0.455315654162748	0.187791599677673
2.1	1.8	0.456115444850692	0.433377641516492	0.154293789656092
2.1	2	0.540739902586433	0.4056116632333	0.125544296011071
2.1	2.2	0.639929184691729	0.366227218993605	0.0982837624989985
2.1	2.4	0.753778489087378	0.317698715311474	0.0728129211782367
2.1	2.6	0.879202939879231	0.264015368118017	0.0525759514097666
2.1	2.8	1.00937131419174	0.212333580511157	0.037250305079901
2.1	3	1.13427778822974	0.168838876287854	0.0254962241170337
2.1	3.2	1.24243476548676	0.131446018461192	0.0167953514234103
2.1	3.4	1.32321791611934	0.0973080167365401	0.0105876428787652
2.1	3.6	1.36907144337493	0.0680481204825491	0.00655438819792204
2.1	3.8	1.37673476044147	0.0449644184763808	0.00395400307111921
2.1	4	1.34697651720164	0.0282614016156561	0.00229391487901803
2.1	4.2	1.28300012710107	0.0168885472423083	0.00118949505863548
2.1	4.4	1.18848453782709	0.00937110484982139	4.63826767491537E-4
2.1	4.6	1.06664217197573	0.00463116271795672	1.4790770033208E-4
2.1	4.8	0.921160564900732	0.00181805563712664	4.88130233969751E-5
2.1	5	0.758447901380482	5.22124166464811E-4	1.0299128837402E-5
2.2	-5	0.0892112800788279	1.09138086202541E-5	1.00058756074778E-8
2.2	-4.8	0.119415832920147	8.21838821477599E-5	1.03630512746743E-8
2.2	-4.6	0.152612186657664	2.89939378238199E-4	1.41285693482263E-8
2.2	-4.4	0.187392073643646	5.92835240650692E-4	1.36633014912282E-7
2.2	-4.2	0.222315656285378	9.66078656840389E-4	1.7381174658157E-6
2.2	-4	0.256036493377794	0.00163236547847226	2.89550442730837E-6
2.2	-3.8	0.287341436468021	0.00299863035412435	8.12959474253021E-5
2.2	-3.6	0.315100676014572	0.0056398961745925	3.31851698088868E-4
2.2	-3.4	0.338159149860609	0.0099955536404022	8.31091585337695E-4
2.2	-3.2	0.355250160593511	0.01517252326256	0.00163053141926734
2.2	-3	0.365046017831889	0.0206870631980607	0.00268066944065246
2.2	-2.8	0.366430952180113	0.028499774818215	0.00455321524389173
2.2	-2.6	0.358962507890799	0.0413030026336141	0.00789816933989644
2.2	-2.4	0.343326459601983	0.0585194121140011	0.0127288735566423
2.2	-2.2	0.32150441639053	0.0769673915222669	0.0195934006002205
2.2	-2	0.296460970723317	0.0965498229361215	0.0293115271982424
2.2	-1.8	0.27139600327893	0.117793009502188	0.0422409128238972
2.2	-1.6	0.248850883420828	0.137029739965366	0.0587851516266433
2.2	-1.4	0.230046006596066	0.152065335071245	0.0798032151011633
2.2	-1.2	0.214715981813615	0.165591270920212	0.105000742113091
2.2	-1	0.201488062102682	0.180643865229075	0.132713873978447
2.2	-0.8	0.188649130870596	0.193846049548533	0.16205519842732
2.2	-0.6	0.175029809024583	0.20489364628882	0.192685897838597
2.2	-0.4	0.160695115943215	0.218698321637161	0.221577434059326
2.2	-0.2	0.147173139508949	0.23724337363198	0.246751583596302
2.2	0	0.137108999765528	0.259223566017764	0.26653803577269
2.2	0.2	0.133478872710788	0.286933037399431	0.282816717573628
2.2	0.4	0.138709560710363	0.317477052220826	0.294813449136692
2.2	0.6	0.154081501616661	0.351460883453282	0.295894844131563
2.2	0.8	0.179631586694944	0.389706047440943	0.285599878006989
2.2	1	0.214538150533349	0.41724582168113	0.267004463336817
2.2	1.2	0.257800145500797	0.435273864287019	0.244183604038013
2.2	1.4	0.308959937005833	0.448777878356672	0.216813356573822
2.2	1.6	0.368623060743914	0.444981809211639	0.183852055048546
2.2	1.8	0.438553124905132	0.424783545263431	0.150990328773336
2.2	2	0.521179789089059	0.397239610096019	0.123242897288485
2.2	2.2	0.618509886874553	0.358973326994061	0.096825055040844
2.2	2.4	0.730687435480161	0.31251005326155	0.0721150942090024
2.2	2.6	0.85470213500814	0.260577772527945	0.0523923387031123
2.2	2.8	0.983827433267422	0.209855481991955	0.0372368299340795
2.2	3	1.10818139204165	0.166885088693629	0.0255730517814996
2.2	3.2	1.21640158614392	0.13014140733104	0.0168611261349291
2.2	3.4	1.29797042987	0.0964898318329178	0.0105507034163839
2.2	3.6	1.34540042269941	0.0674664074125468	0.00642675669366696
2.2	3.8	1.35544073025307	0.0446517380733323	0.00386294606544437
2.2	4	1.328790530744	0.0281783467722596	0.00232230160403514
2.2	4.2	1.26848375398997	0.0169285480197597	0.00124660736764674
2.2	4.4	1.17791764630812	0.00948906890028599	4.84712048994241E-4
2.2	4.6	1.05992817985978	0.00475287254555064	1.48877193547191E-4
2.2	4.8	0.917798789247147	0.00188428311183483	4.78501629742126E-5
2.2	5	0.757614419960002	5.44683443240689E-4	1.00807770049438E-5
2.3	-5	0.0799689306859129	9.4269222331855E-6	1.00019261694144E-8
2.3	-4.8	0.107382434336212	6.83956426096419E-5	1.00934811569689E-8
2.3	-4.6	0.137631688277817	2.32837867553E-4	1.16521116147548E-8
2.3	-4.4	0.169418169346221	4.76011241679511E-4	1.43210035957067E-7
2.3	-4.2	0.201399475177159	8.04315478810466E-4	1.24009893828448E-6
2.3	-4	0.232325193690719	0.00139039593087669	4.22291409470458E-6
2.3	-3.8	0.261086935814457	0.00259628881382502	7.36084378474244E-5
2.3	-3.6	0.286669390947657	0.00493667492714432	2.94562800165596E-4
2.3	-3.4	0.308035646861172	0.00887807890990909	7.30169515563593E-4
2.3	-3.2	0.324033629621201	0.0136422607447491	0.00140562830821443
2.3	-3	0.333437681510936	0.0186577527359303	0.00228031121725554
2.3	-2.8	0.335201321243744	0.025761403176937	0.00391290440220656
2.3	-2.6	0.328882964866175	0.0375651256142684	0.00701541024312074
2.3	-2.4	0.315065546139773	0.0536345136880063	0.011643185577129
2.3	-2.2	0.295521886481858	0.070925758482928	0.0181380879684752
2.3	-2	0.272954161103476	0.0890704144787089	0.027241231072036
2.3	-1.8	0.250335184197561	0.108515711999059	0.0393934255053902
2.3	-1.6	0.230087394814102	0.126203055466029	0.0546889437722889
2.3	-1.4	0.213429265092998	0.140047062364477	0.0738672551807005
2.3	-1.2	0.200152963328185	0.152530324711778	0.0974787244811936
2.3	-1	0.188923127182091	0.166692645707416	0.124574107383783
2.3	-0.8	0.177995583300478	0.179758249093816	0.153781055325187
2.3	-0.6	0.166107192877435	0.191341518338874	0.184093484595027
2.3	-0.4	0.153208617389488	0.205378675767553	0.212479551441735
2.3	-0.2	0.14073560609724	0.223314053059305	0.236906786892512
2.3	0	0.131280799992899	0.244881277763549	0.255860663009345
2.3	0.2	0.127799520638988	0.272573847945799	0.271440970210998
2.3	0.4	0.132711933404397	0.302987158833477	0.283478437510651
2.3	0.6	0.147298952673331	0.336167426378624	0.28588890651503
2.3	0.8	0.171615921606341	0.373976685931254	0.277663716472144
2.3	1	0.204896675780941	0.402413791178561	0.260755855834447
2.3	1.2	0.246239766079792	0.42105090241946	0.238744319507915
2.3	1.4	0.295312342863257	0.435518058190724	0.211906949740148
2.3	1.6	0.352831843542875	0.434164388219896	0.179611354443812
2.3	1.8	0.420628723920837	0.415872296774768	0.147569925051357
2.3	2	0.501151448941238	0.38843895656139	0.120684750997548
2.3	2.2	0.596405945351331	0.350892767852042	0.0951154472362477
2.3	2.4	0.706556254483606	0.306278510448374	0.0713053442110963
2.3	2.6	0.828663182644335	0.256367726489509	0.052113803640682
2.3	2.8	0.956130856213823	0.206946585435026	0.0370953361771303
2.3	3	1.07925554988127	0.164507104253504	0.025550679603648
2.3	3.2	1.1868733937947	0.128236926131778	0.0168799755016123
2.3	3.4	1.26864890968325	0.0950996175959612	0.0104721797308501
2.3	3.6	1.31722143916554	0.0665909171828802	0.0062734378094834
2.3	3.8	1.32937994237026	0.0442235093695895	0.00377648871174183
2.3	4	1.30575640121795	0.0279928114428854	0.00235578462899524
2.3	4.2	1.24920100059874	0.0168783896536375	0.00129696002469208
2.3	4.4	1.1628123730388	0.00956481657753698	4.97918831517243E-4
2.3	4.6	1.0490379907297	0.0048719787428344	1.44062966131943E-4
2.3	4.8	0.910746310925791	0.00195988578238487	4.35692809686625E-5
2.3	5	0.753677467689861	5.71434413178073E-4	9.04652314825215E-6
2.4	-5	0.0713784162128414	8.10231956683099E-6	1.00005791449103E-8
2.4	-4.8	0.0961955397049691	5.58440279483919E-5	1.00134444031835E-8
2.4	-4.6	0.123700892317931	1.81687749811949E-4	1.20353788452966E-8
2.4	-4.4	0.152694036205604	3.71962970186861E-4	8.94527869857945E-8
2.4	-4.2	0.181915974650406	6.61197104286811E-4	4.54199355292857E-7
2.4	-4	0.210195224090482	0.00118999349517655	6.47269142955923E-6
2.4	-3.8	0.236508980082808	0.00227421122341359	6.85068441151006E-5
2.4	-3.6	0.259938717392227	0.00433471775151608	2.6088647033026E-4
2.4	-3.4	0.279554753907356	0.00782963683972991	6.31604913494819E-4
2.4	-3.2	0.294320528847601	0.0121406900739014	0.00118863487522363
2.4	-3	0.303127427161877	0.0167257985440012	0.00191692627226127
2.4	-2.8	0.30502562004051	0.0232976529512527	0.00334321543100339
2.4	-2.6	0.299608518175591	0.0342750231766204	0.0062105355598009
2.4	-2.4	0.287389114670055	0.0493002703968689	0.0106589824012785
2.4	-2.2	0.26995461201775	0.0655032647573825	0.0168151424285405
2.4	-2	0.249751255883207	0.0822005298328545	0.0253292963419724
2.4	-1.8	0.229511845116109	0.0997966585767665	0.0367902086059185
2.4	-1.6	0.211511648114411	0.115848862359787	0.05093116122676
2.4	-1.4	0.196935496050487	0.12839683028234	0.0683600552376266
2.4	-1.2	0.185613972966299	0.139834786382721	0.0904877132133614
2.4	-1	0.176255121462322	0.153137034126069	0.116879626690761
2.4	-0.8	0.167115559439973	0.166111498069925	0.145643076126305
2.4	-0.6	0.156881425324809	0.17808798328886	0.175442245781027
2.4	-0.4	0.14541935650699	0.192097472597558	0.203310481508393
2.4	-0.2	0.134071015727032	0.209450403611856	0.226827169207498
2.4	0	0.12534071028328	0.230688114969093	0.244715429918032
2.4	0.2	0.122110435108713	0.258210232044311	0.259456069038344
2.4	0.4	0.126750926305369	0.288404291645323	0.271541903428257
2.4	0.6	0.140529884463434	0.320794932723342	0.275441928821982
2.4	0.8	0.16353926851132	0.357814972388583	0.269453549044314
2.4	1	0.195105351723055	0.386879789281803	0.254327497802589
2.4	1.2	0.234461409918005	0.406210211618181	0.232951971974385
2.4	1.4	0.281414550847708	0.421707476405789	0.206539088148649
2.4	1.6	0.33678090878279	0.422874877613742	0.175137893166812
2.4	1.8	0.40241985302816	0.406578989534329	0.144082508232853
2.4	2	0.480748666342159	0.379256934300668	0.11794991615895
2.4	2.2	0.573725903875041	0.342158529250236	0.0932768198979349
2.4	2.4	0.681506109586326	0.299134584353465	0.0704354892762271
2.4	2.6	0.801218039381044	0.251403282187424	0.0517019284964023
2.4	2.8	0.926424539358771	0.203592467825659	0.036788739257182
2.4	3	1.04765746355986	0.161703187901377	0.0254102666609609
2.4	3.2	1.15402705501849	0.125755530053185	0.0168459329137344
2.4	3.4	1.23545468555292	0.0932028094735275	0.0103728551562375
2.4	3.6	1.284760952877	0.0654883262970699	0.00612382306392825
2.4	3.8	1.29879812726764	0.0437122707435729	0.0037056320312886
2.4	4	1.27812685458541	0.0277129664891185	0.00238274967879478
2.4	4.2	1.22539564483619	0.0167373940865859	0.00132672842719225
2.4	4.4	1.14338812674743	0.00959343651060772	4.98780840520641E-4
2.4	4.6	1.03415556308627	0.00498609025759792	1.34081129688541E-4
2.4	4.8	0.900146885163054	0.00204630463285454	3.70177987090971E-5
2.4	5	0.746741920280503	6.04133720905801E-4	7.47654450794779E-6
2.5	-5	0.0634328043151305	6.76599342236862E-6	1.00001711841292E-8
2.5	-4.8	0.0858423486981414	4.40880682648983E-5	1.00005906133383E-8
2.5	-4.6	0.110800351349993	1.36545367339735E-4	1.09578218172167E-8
2.5	-4.4	0.137195160456454	2.81742564246329E-4	3.43532753746081E-8
2.5	-4.2	0.163840632167715	5.37271584462312E-4	1.9201777416323E-7
2.5	-4	0.18963098367916	0.00102881386589758	7.86417558471415E-6
2.5	-3.8	0.213612970681285	0.00202527275680923	6.20897746784851E-5
2.5	-3.6	0.234948333620681	0.00383376283868033	2.25613383172847E-4
2.5	-3.4	0.252801941673785	0.00687301407682563	5.32090153220719E-4
2.5	-3.2	0.266248565820449	0.0106982447352825	9.82486592272373E-4
2.5	-3	0.274303957991381	0.014890690025131	0.00159881411751282
2.5	-2.8	0.276133968137566	0.0210620399043739	0.00286192857930878
2.5	-2.6	0.271394921610836	0.031363094896371	0.00550364209550528
2.5	-2.4	0.26056104450236	0.0454407084287507	0.00976422748465457
2.5	-2.2	0.245060246595554	0.0606046081499278	0.0155874941371815
2.5	-2	0.227095360851251	0.0758322466994301	0.0235469668770662
2.5	-1.8	0.209151875284741	0.0915530277662329	0.034405695936674
2.5	-1.6	0.193332506710303	0.105936424508863	0.0475231961677624
2.5	-1.4	0.18075645255531	0.117136527202899	0.0633724617048165
2.5	-1.2	0.171271416771009	0.127560863211356	0.084161018270049
2.5	-1	0.163632296255003	0.140068045962458	0.109747043963584
2.5	-0.8	0.156126266871494	0.152960602717861	0.137726332136157
2.5	-0.6	0.147430949788907	0.165132721742377	0.166782669564956
2.5	-0.4	0.137360838871172	0.178926002703793	0.194111994955138
2.5	-0.2	0.127166643654357	0.195847852931765	0.216642396472993
2.5	0	0.119236173716653	0.21687730766322	0.233403143814697
2.5	0.2	0.116333557681452	0.244055879845902	0.247326346245014
2.5	0.4	0.120742025497837	0.273851901572194	0.259469254338855
2.5	0.6	0.133701630662848	0.305392183870899	0.264836117277652
2.5	0.8	0.155353281076816	0.341281834960047	0.26101119694858
2.5	1	0.185144426952592	0.370637681803818	0.247626597418209
2.5	1.2	0.222471175359913	0.390685492010339	0.226801509391604
2.5	1.4	0.267292507813472	0.407333414721262	0.2008142146834
2.5	1.6	0.320511024033935	0.411072160403858	0.170515533346135
2.5	1.8	0.383980622903457	0.39676606304914	0.140572845771817
2.5	2	0.460041008732489	0.369644066549897	0.115115362579911
2.5	2.2	0.550558825755263	0.332885347382219	0.0913998807445847
2.5	2.4	0.655649875030446	0.291218392702231	0.0695230859798028
2.5	2.6	0.772507456285769	0.245725352476895	0.0511120203675594
2.5	2.8	0.894881190377701	0.199769632908021	0.0362718132094524
2.5	3	1.01359572841824	0.15846650427034	0.0251186437648316
2.5	3.2	1.11810944257537	0.122757520884438	0.016740849842156
2.5	3.4	1.19867150572152	0.0909046109993335	0.0102664482608594
2.5	3.6	1.24833253202119	0.0642242356493675	0.00599910276273954
2.5	3.8	1.26402569279946	0.0431339346930752	0.0036534584533163
2.5	4	1.24623196662495	0.0273444167715945	0.00239268036590741
2.5	4.2	1.19737927254364	0.0165094836902832	0.00132770967844541
2.5	4.4	1.11992239958554	0.00957210372201402	4.85786077649569E-4
2.5	4.6	1.01551392769925	0.00509154078014266	1.20576566147708E-4
2.5	4.8	0.886185029056398	0.00214289485549379	2.95666014886283E-5
2.5	5	0.736945486083834	6.43570428940234E-4	5.71884111155966E-6
2.6	-5	0.0561214188731634	5.29695700986084E-6	1.00000641269579E-8
2.6	-4.8	0.0763039751680087	3.26949456894198E-5	1.00019320087954E-8
2.6	-4.6	0.0989011935530167	9.68039645413366E-5	1.00023021431634E-8
2.6	-4.4	0.12288321490979	2.05083110614876E-4	2.00936409266689E-8
2.6	-4.2	0.147129783805687	4.31968372461028E-4	5.14385891558843E-7
2.6	-4	0.170591772018028	9.01323180426909E-4	7.90817462961303E-6
2.6	-3.8	0.192373167409231	0.00183487758335816	5.3589554582326E-5
2.6	-3.6	0.211701465405628	0.00342252920636468	1.89118923237069E-4
2.6	-3.4	0.227822683632093	0.00602327374147655	4.36201366362419E-4
2.6	-3.2	0.239914728324756	0.0093487394700805	7.97386058151785E-4
2.6	-3	0.247118091212272	0.0131595445592488	0.00133510149324174
2.6	-2.8	0.248725023455063	0.0190035014030311	0.00247282576704185
2.6	-2.6	0.244475579250933	0.0287296233860718	0.00489323167329455
2.6	-2.4	0.234832907546869	0.0419282710462489	0.00894025638679667
2.6	-2.2	0.221092992486744	0.0560790990704495	0.0144340327576051
2.6	-2	0.205232125781365	0.0698235674633216	0.0218817022016173
2.6	-1.8	0.18948637568036	0.0836916609777822	0.0322021939260043
2.6	-1.6	0.175764410680919	0.0964417542062658	0.0444417929745171
2.6	-1.4	0.165089577754835	0.106311532002653	0.0589320167287597
2.6	-1.2	0.15730525832251	0.115780592221227	0.0785144502559081
2.6	-1	0.15121490080466	0.127564995225795	0.103192293197979
2.6	-0.8	0.145162997715497	0.14033362541707	0.130135009725344
2.6	-0.6	0.137857758252598	0.152483346600459	0.158263179609433
2.6	-0.4	0.129092548298922	0.165977137235735	0.185012704659554
2.6	-0.2	0.120033906013647	0.182702322202359	0.206570030915431
2.6	0	0.11293327684854	0.203634282331664	0.222337153491587
2.6	0.2	0.110402384172709	0.230273255535448	0.235600176653405
2.6	0.4	0.114605974307539	0.259397359594259	0.247745617292638
2.6	0.6	0.126742761344815	0.289951566647056	0.254388827075771
2.6	0.8	0.147009051275	0.324433976994785	0.252476984064176
2.6	1	0.174992633100367	0.353730609637554	0.240654848815464
2.6	1.2	0.210271726166308	0.374457199506547	0.220347049177546
2.6	1.4	0.252964740397422	0.39238765837224	0.194863570959359
2.6	1.6	0.304049846534899	0.398680471637912	0.165823142223866
2.6	1.8	0.365346485359334	0.386245656971055	0.137073878107513
2.6	2	0.439076598916117	0.359472194840064	0.11223783727045
2.6	2.2	0.526974706739522	0.323118939511994	0.0895034017383513
2.6	2.4	0.629090248139039	0.282657521000663	0.0685321090543158
2.6	2.6	0.742677220375837	0.239389624983756	0.0503071867296753
2.6	2.8	0.861698172090552	0.195447504537482	0.0355114351018642
2.6	3	0.977324193402824	0.154786606751186	0.0246438511537655
2.6	3.2	1.07943012906065	0.119327588181777	0.0165441492411792
2.6	3.4	1.15865660433292	0.0883227643656914	0.0101563820553941
2.6	3.6	1.20832574381756	0.0628462200720276	0.00590620438965882
2.6	3.8	1.22546403831032	0.0424847922697715	0.0036158952933446
2.6	4	1.21046277955578	0.0268899466729089	0.00238140639720379
2.6	4.2	1.16551238560299	0.0162026004989829	0.00130152043402852
2.6	4.4	1.09272987784738	0.00949883535113642	4.61862309546252E-4
2.6	4.6	0.993373167636615	0.00518156647448377	1.05845833416665E-4
2.6	4.8	0.869064087726624	0.00224552424564114	2.24563083259057E-5
2.6	5	0.724438280599017	6.88772245500112E-4	4.06994233803021E-6
2.7	-5	0.0494301280928701	3.64615838302562E-6	1.00000374605289E-8
2.7	-4.8	0.0675566355703997	2.13977765861698E-5	1.00048623536374E-8
2.7	-4.6	0.0879675858720732	6.16583170758839E-5	1.04536682453581E-8
2.7	-4.4	0.109709968555394	1.40965249476452E-4	3.33864804644552E-8
2.7	-4.2	0.131725796678303	3.44033033869554E-4	5.82206228999501E-7
2.7	-4	0.153017606576617	8.00379714059962E-4	7.00755182352808E-6
2.7	-3.8	0.172738133038845	0.00168488369490844	4.45794163419456E-5
2.7	-3.6	0.190168692699428	0.00308255800148748	1.55784159968152E-4
2.7	-3.4	0.204623356563877	0.00528577266257263	3.52576407580775E-4
2.7	-3.2	0.215372282232124	0.00812201174252289	6.44604486348505E-4
2.7	-3	0.221675349422934	0.0115452624375711	0.00113019877523973
2.7	-2.8	0.222954238162129	0.0170773116193799	0.00216382848358394
2.7	-2.6	0.219046018911149	0.0262682584604843	0.00435705255722204
2.7	-2.4	0.210425479458322	0.0386160254663782	0.008163124179179
2.7	-2.2	0.198283023273992	0.0517597429665549	0.0133436430663151
2.7	-2	0.184387904272512	0.0640378978309815	0.0203210766134037
2.7	-1.8	0.170729354057507	0.0761392992472187	0.0301220551042489
2.7	-1.6	0.159005431357965	0.0873627456872896	0.0416247538436164
2.7	-1.4	0.150117269395492	0.0959907251718703	0.0550009692313435
2.7	-1.2	0.143884327626196	0.104574301015546	0.0734615298501324
2.7	-1	0.139159362065159	0.115684075590708	0.0971189394077712
2.7	-0.8	0.134367096000362	0.128232937780581	0.122902556024862
2.7	-0.6	0.12828022435965	0.140159308468651	0.150014349309632
2.7	-0.4	0.120698731297196	0.153376938398687	0.176144720466553
2.7	-0.2	0.112713743079222	0.170162303220985	0.196818029359276
2.7	0	0.106428410701661	0.191059024077835	0.211866832918127
2.7	0.2	0.104278373028891	0.216951342470739	0.224692601463041
2.7	0.4	0.108287492632055	0.245067925656103	0.236708793358569
2.7	0.6	0.119601534785475	0.274454108751294	0.244346455594194
2.7	0.8	0.1384734160335	0.30734984041307	0.244017873511716
2.7	1	0.164640655851685	0.336272156044324	0.23348326982734
2.7	1.2	0.197873323828252	0.357593008412791	0.213699864000872
2.7	1.4	0.23845184321868	0.376899953712853	0.188837396185928
2.7	1.6	0.287420536789776	0.385609824219028	0.161127168666289
2.7	1.8	0.346541966698345	0.374816201538	0.133610088620747
2.7	2	0.417888313894904	0.348580371082793	0.109360381134012
2.7	2.2	0.503028223348246	0.3128531636719	0.0875505093343231
2.7	2.4	0.601920299935634	0.273554734370355	0.0673956967881165
2.7	2.6	0.711875147281594	0.232455731071534	0.0492799843935983
2.7	2.8	0.82709094407735	0.190593169665287	0.0345162765270495
2.7	3	0.939132113435518	0.150654161191907	0.0239835394645594
2.7	3.2	1.03834869265129	0.115558179114154	0.0162487241678635
2.7	3.4	1.11582575264504	0.085560891848007	0.0100380923288278
2.7	3.6	1.16518963073645	0.0613745899112202	0.00583884384045306
2.7	3.8	1.18356809623734	0.0417455819760383	0.00358580579132648
2.7	4	1.17125337856694	0.0263514236357893	0.00235278262485006
2.7	4.2	1.13018627790528	0.0158277639807068	0.00125878308755468
2.7	4.4	1.06214429001885	0.00937141922964205	4.33531887532736E-4
2.7	4.6	0.968002520536583	0.00524538182944044	9.23096914574886E-5
2.7	4.8	0.8489891318666	0.00234595028323294	1.65329881166693E-5
2.7	5	0.709367292258987	7.36577267201237E-4	2.71283229892651E-6
2.8	-5	0.0433414418557054	1.84579808783234E-6	1.00000264675465E-8
2.8	-4.8	0.059572577810928	1.02226720494353E-5	1.00052369541812E-8
2.8	-4.6	0.0779589295243298	3.05578458650853E-5	1.05205857022524E-8
2.8	-4.4	0.0976210388960391	8.8195349952508E-5	3.33787660267007E-8
2.8	-4.2	0.117562374524951	2.7194890053659E-4	5.13471984641742E-7
2.8	-4	0.136835696681178	7.18797955049966E-4	5.84289387824936E-6
2.8	-3.8	0.154637609974425	0.00155754222023522	3.71974271933879E-5
2.8	-3.6	0.170294169479775	0.00279264047788679	1.30346948639506E-4
2.8	-3.4	0.183175609831829	0.0046558484519855	2.8845244997725E-4
2.8	-3.2	0.192632174709955	0.00703756403198406	5.30786442404741E-4
2.8	-3	0.198033584676246	0.0100628058617809	9.810984243115E-4
2.8	-2.8	0.198927359386421	0.0152534061357051	0.0019126711752279
2.8	-2.6	0.195253437096563	0.0238904889697128	0.00386340448851496
2.8	-2.4	0.187514917680676	0.0353748336193908	0.00740837726774908
2.8	-2.2	0.176820142138959	0.0475058350772675	0.0123053383795945
2.8	-2	0.164751844609478	0.0583800786091592	0.0188397640939288
2.8	-1.8	0.153059196621493	0.0688630443998981	0.0280894821643187
2.8	-1.6	0.143218979486421	0.0787220398607022	0.0389741486713996
2.8	-1.4	0.135989505816429	0.0862544686982363	0.0514898688299333
2.8	-1.2	0.131150350953696	0.0940189947171899	0.0688666697949778
2.8	-1	0.12760412984496	0.104457321074304	0.0913567734712601
2.8	-0.8	0.123874200748368	0.116648599829594	0.115942005740241
2.8	-0.6	0.1188246856796	0.128197501474743	0.142042568990634
2.8	-0.4	0.112284506699462	0.141240781619979	0.167541691356023
2.8	-0.2	0.105278211885868	0.158302343071253	0.187471011315487
2.8	0	0.0997554565665576	0.17915818761429	0.202117345925169
2.8	0.2	0.0979626528258667	0.204107695446824	0.214722128888888
2.8	0.4	0.101769474967945	0.230878074389801	0.226443253188708
2.8	0.6	0.112260309801143	0.258914071882418	0.234793526732338
2.8	0.8	0.129741897679017	0.290147057918181	0.235726165166199
2.8	1	0.154102025121307	0.31844779188173	0.226180655188004
2.8	1.2	0.185303146348891	0.340260257727786	0.206984494219102
2.8	1.4	0.223785202822142	0.360951658880792	0.182879573709109
2.8	1.6	0.27065062006788	0.371775520779618	0.156474861169662
2.8	1.8	0.327589634770429	0.362305992097132	0.130197954432668
2.8	2	0.396501997465537	0.33683402699426	0.106527548498305
2.8	2.2	0.478764830176364	0.302066224862422	0.0855044522974498
2.8	2.4	0.574226048287632	0.263987037507348	0.066064749958926
2.8	2.6	0.680249028686799	0.224977807378133	0.0480688084086568
2.8	2.8	0.791285808171842	0.185179508318281	0.0333559481657261
2.8	3	0.899331785418592	0.146069135241242	0.0231850932090348
2.8	3.2	0.995258075037755	0.111535196605866	0.0158709356032207
2.8	3.4	1.07063381319309	0.0826911486466241	0.00990393838249144
2.8	3.6	1.1194122548869	0.0598037751865092	0.00578359088610256
2.8	3.8	1.13882652114294	0.0408909208959787	0.00355709534716402
2.8	4	1.12906285502756	0.0257326226431175	0.0023155794939425
2.8	4.2	1.09180724453013	0.0153976561452445	0.00121360864460511
2.8	4.4	1.02850482074988	0.00918703355461257	4.08164249647423E-4
2.8	4.6	0.939668737747674	0.00526887697964143	8.18900045156012E-5
2.8	4.8	0.826157046160723	0.00243242714352106	1.21837323469549E-5
2.8	5	0.691868134489452	7.81817320958542E-4	1.71374818290861E-6
2.9	-5	0.0378344049496111	2.83951866426138E-9	1.00000175879098E-8
2.9	-4.8	0.0523206547380599	-4.70723426265293E-7	1.0004018897125E-8
2.9	-4.6	0.0688315540265675	3.47596114628535E-6	1.04052031636798E-8
2.9	-4.4	0.0865590686067832	4.57900715741814E-5	2.7969063683705E-8
2.9	-4.2	0.104569374472529	2.14178385954503E-4	4.06807115024961E-7
2.9	-4	0.121966770434015	6.5044459096634E-4	4.8858971110148E-6
2.9	-3.8	0.137989912987804	0.00143854342869127	3.25646880854398E-5
2.9	-3.6	0.152003342560372	0.00253292506156184	1.14712180604102E-4
2.9	-3.4	0.163423439349498	0.00412041940981705	2.45877765135727E-4
2.9	-3.2	0.171668388269494	0.00610106961423103	4.55258372494138E-4
2.9	-3	0.176205628159868	0.00872472334767796	8.78187036662816E-4
2.9	-2.8	0.176699700609018	0.0135198204753668	0.00169646115451361
2.9	-2.6	0.173192392429527	0.0215437072375754	0.00338663786446733
2.9	-2.4	0.166225191579298	0.0321237245338192	0.006659376981801
2.9	-2.2	0.156843683850221	0.0432355619609341	0.01130465546402
2.9	-2	0.14646423064174	0.052817572902622	0.017400995830297
2.9	-1.8	0.136606414755249	0.0618763680770245	0.0260280585740031
2.9	-1.6	0.128521697996483	0.0705602574544004	0.0363755387235309
2.9	-1.4	0.122812244266923	0.0771774014043329	0.0482810409559147
2.9	-1.2	0.119206845396236	0.0841781292931618	0.0645990081108256
2.9	-1	0.116658924972919	0.0939017548413683	0.085726526161759
2.9	-0.8	0.113803954825778	0.105579064381606	0.109071466028599
2.9	-0.6	0.109616267359013	0.116658205309719	0.134207393953082
2.9	-0.4	0.103968959768989	0.129661375568127	0.159093341554904
2.9	-0.2	0.0978270549639478	0.147124482877207	0.178435038352842
2.9	0	0.0929864538616028	0.167864271673735	0.192935173944767
2.9	0.2	0.0915004250403135	0.191706366463106	0.205482870736989
2.9	0.4	0.0950798616316311	0.216852196692189	0.216783226737521
2.9	0.6	0.104743264919745	0.243404221008886	0.225623458538278
2.9	0.8	0.120846000572167	0.272984182914887	0.227552226488417
2.9	1	0.143419552797494	0.300495841815104	0.218750306553372
2.9	1.2	0.172611290113932	0.322704979054206	0.200277919948582
2.9	1.4	0.209013420176773	0.344665259568833	0.177083075866966
2.9	1.6	0.253779483865489	0.357114525102057	0.151879939211415
2.9	1.8	0.308518616607202	0.348612920423133	0.126834979610844
2.9	2	0.374945086600065	0.3241756314879	0.103785497523188
2.9	2.2	0.454227934024874	0.290757727552232	0.0833753048111303
2.9	2.4	0.546090357632656	0.254011947664493	0.0645455744853604
2.9	2.6	0.647945590617822	0.216999330587097	0.0467537906117887
2.9	2.8	0.754512818157465	0.17919510481481	0.0321489026988982
2.9	3	0.858245237405901	0.141049986508445	0.0223361249509925
2.9	3.2	0.9505660383022	0.107329826348056	0.0154441266986852
2.9	3.4	1.02355300572441	0.0797502437822644	0.00974618828566013
2.9	3.6	1.07149837317954	0.0581126900319851	0.00572648022838638
2.9	3.8	1.0917412344821	0.0399001618197989	0.00352614974639241
2.9	4	1.08435845542161	0.0250411481825549	0.00227757574323219
2.9	4.2	1.05078409942144	0.0149247435373263	0.00117670136923224
2.9	4.4	0.992147899842627	0.00894281495009439	3.90876845471339E-4
2.9	4.6	0.908631486764103	0.00523711322626771	7.55049434378912E-5
2.9	4.8	0.800754640778906	0.00249164644359573	9.40138153097549E-6
2.9	5	0.672064943410295	8.1819140855922E-4	1.05242179394759E-6
3	-5	0.0328843596565212	-1.7255474983488E-6	1.00000102061842E-8
3	-4.8	0.0457665707840711	-1.00616185609828E-5	1.0002465457143E-8
3	-4.6	0.0605398373909567	-1.90948789304505E-5	1.02520434312849E-8
3	-4.4	0.0764660960668124	1.30713968832503E-5	2.17829036391487E-8
3	-4.2	0.0926767013153063	1.69184169371563E-4	3.07027013968841E-7
3	-4	0.108330594815	5.90698672202484E-4	4.20670671661485E-6
3	-3.8	0.122708959033028	0.00131866494335003	3.0157874014286E-5
3	-3.6	0.135211116239875	0.00228800642118325	1.06922135914957E-4
3	-3.4	0.145291828569223	0.00366114777452279	2.21200575335643E-4
3	-3.2	0.152426152626807	0.00530443464920562	4.10537612749908E-4
3	-3	0.156166062995906	0.00753721156088678	8.07837818753411E-4
3	-2.8	0.156280598705815	0.0118808039336243	0.00149947062502246
3	-2.6	0.15290645602885	0.0192180854847742	0.00291863513677966
3	-2.4	0.146626978477819	0.0288446559172393	0.00591497382900228
3	-2.2	0.138439234538406	0.0389396340191749	0.0103276795839502
3	-2	0.129611924412798	0.0473815860524147	0.0159706298592301
3	-1.8	0.121448697867362	0.055231076105627	0.0238890830003032
3	-1.6	0.114978656015922	0.0629250957911537	0.0337339946121929
3	-1.4	0.110642720141566	0.0688140255406127	0.0452559121421316
3	-1.2	0.108113969074343	0.0750963081127045	0.0605584638070602
3	-1	0.10639840281994	0.0840332179016066	0.0800981728863193
3	-0.8	0.104252051682794	0.0950500032611144	0.102101783677304
3	-0.6	0.100769576334556	0.105627706515333	0.126298373803223
3	-0.4	0.0958754775607751	0.118708635621391	0.150592037622257
3	-0.2	0.0904790272982843	0.136581613579678	0.169478083132032
3	0	0.0862250467308339	0.157069909983407	0.183970427326673
3	0.2	0.0849769843467098	0.179681011433231	0.196564393154472
3	0.4	0.0882899325226706	0.203032858591735	0.207419940962579
3	0.6	0.0971162117220909	0.228052365734147	0.21659087969623
3	0.8	0.111853821066358	0.256044109265514	0.219312408791045
3	1	0.132666448435734	0.282671651117488	0.211114127464788
3	1.2	0.159872648131512	0.30520205380727	0.193567576830238
3	1.4	0.194205533959014	0.328174248180984	0.171449499227921
3	1.6	0.236863415344832	0.341598045306039	0.147310512955857
3	1.8	0.289371379431864	0.333730379968533	0.123483364838523
3	2	0.353254311899919	0.310648107738903	0.101156660831444
3	2.2	0.429465992309164	0.278968812035729	0.0812180535544686
3	2.4	0.517597480778462	0.243674732936938	0.0628976704872069
3	2.6	0.615110496099051	0.208553248651694	0.0454271535629462
3	2.8	0.716999748156291	0.172652814705637	0.0310162549315737
3	3	0.816191696603048	0.135639844906131	0.0215237299601588
3	3.2	0.904677049718764	0.102997038299698	0.0149968824958702
3	3.4	0.975051434751451	0.076747256516195	0.00955598301993042
3	3.6	1.02194758536414	0.0562789585397879	0.00565665934782386
3	3.8	1.04280811290722	0.0387653403856025	0.00349048907880537
3	4	1.03760097375972	0.0242881005622354	0.00224055634210321
3	4.2	1.0075193394148	0.0144192495623177	0.00115086103754792
3	4.4	0.953404130697057	0.00863728872370966	3.82722622199973E-4
3	4.6	0.875145194129079	0.00513810220714749	7.29112458213623E-5
3	4.8	0.772964015496216	0.00251165661115274	7.90995900896394E-6
3	5	0.650077638789034	8.39672020917109E-4	6.60724057267075E-7
3.1	-5	0.0284627216229653	-3.17042681792684E-6	1.00000050103154E-8
3.1	-4.8	0.0398729379535726	-1.78366149530372E-5	1.00012026919031E-8
3.1	-4.6	0.0530368309619211	-3.63983330099714E-5	1.01210976580214E-8
3.1	-4.4	0.0672850806176004	-1.04880970542941E-5	1.62665066422476E-8
3.1	-4.2	0.081817061043506	1.35316038086392E-4	2.13124167391099E-7
3.1	-4	0.0958502346624595	5.36380696661438E-4	3.56062566787042E-6
3.1	-3.8	0.108710199104422	0.0011939539679819	2.82372419891359E-5
3.1	-3.6	0.119829428842812	0.00204854230173804	1.02399390982048E-4
3.1	-3.4	0.128695650893915	0.00325825878078082	2.07289610960798E-4
3.1	-3.2	0.13483152106131	0.00462885207240421	3.8495662255335E-4
3.1	-3	0.137860569749599	0.00649780674798543	7.54941937659654E-4
3.1	-2.8	0.137641593579134	0.010350956272235	0.00131508655054091
3.1	-2.6	0.134394559464402	0.0169413840638705	0.00247011897224479
3.1	-2.4	0.128742027372728	0.025578533960969	0.00519066948016278
3.1	-2.2	0.121641424894333	0.0346740566716898	0.00936708835571746
3.1	-2	0.114230367622404	0.042150307998639	0.0145326692549534
3.1	-1.8	0.107612868798898	0.0489997320716173	0.0216749309032271
3.1	-1.6	0.102605544875425	0.0558611898123583	0.0310106405347266
3.1	-1.4	0.0994914667951866	0.0611918985436976	0.0423171329992765
3.1	-1.2	0.0978893259595036	0.0667987314694358	0.0566699202037312
3.1	-1	0.0968604838899705	0.0748765470364546	0.074419495911347
3.1	-0.8	0.095285162967924	0.0851214814818936	0.0949331618554498
3.1	-0.6	0.0923800671877909	0.0952131562257068	0.1181588688371
3.1	-0.4	0.0881202786693462	0.108435581373483	0.141842844445433
3.1	-0.2	0.0833589456562153	0.1266091023846	0.160343060362626
3.1	0	0.0795935634389332	0.146663331350327	0.174848945355929
3.1	0.2	0.0785060387058416	0.167956361430966	0.187554878456199
3.1	0.4	0.0815045356143587	0.189475233442996	0.198060601413344
3.1	0.6	0.0894788816654442	0.213013168923031	0.207429114958891
3.1	0.8	0.102864250057112	0.239503561926728	0.210771716625516
3.1	1	0.121942290599256	0.265203516609746	0.203149560865297
3.1	1.2	0.147184698664329	0.287991346792144	0.186754270128373
3.1	1.4	0.17945087231318	0.31158582677308	0.165884400941628
3.1	1.6	0.219977754544654	0.325240902780136	0.142696314252799
3.1	1.8	0.270208109851148	0.31775402084549	0.120064183879049
3.1	2	0.331481659653594	0.296384207992494	0.098604967932875
3.1	2.2	0.404538757850185	0.266777436646058	0.0790847554733006
3.1	2.4	0.488837749527658	0.233012581306159	0.0611935301332579
3.1	2.6	0.581889450842696	0.199667069153995	0.0441508477553779
3.1	2.8	0.678967932206199	0.16559422498459	0.0300248713066388
3.1	3	0.773477446329177	0.129906482203008	0.0207872108197672
3.1	3.2	0.857976830498606	0.0985787288223087	0.0145313188440075
3.1	3.4	0.925574373581446	0.073677711797484	0.00932090802242976
3.1	3.6	0.971235247023936	0.0542910427912967	0.00556635720445826
3.1	3.8	0.992500488973549	0.0374934851782118	0.00344636985380024
3.1	4	0.989233161856461	0.0234854404097974	0.00219894477676865
3.1	4.2	0.962403755357414	0.0138876020217555	0.00113064121656154
3.1	4.4	0.912599280372164	0.00827224417285735	3.80748876472197E-4
3.1	4.6	0.839465591719586	0.0049667535493893	7.29246046040051E-5
3.1	4.8	0.742973066466656	0.00248497376848744	7.30308501252422E-6
3.1	5	0.626034363252697	8.42059693468708E-4	4.55758444229752E-7
3.2	-5	0.0245369480049214	-4.19352721449625E-6	1.00000018404949E-8
3.2	-4.8	0.0345993428086422	-2.3200177090591E-5	1.00003390933156E-8
3.2	-4.6	0.0462745749201065	-4.78000043272703E-5	1.00200254296246E-8
3.2	-4.4	0.0589606991343696	-2.55342412118295E-5	1.12175926282485E-8
3.2	-4.2	0.0719275547644479	1.10705170887383E-4	1.0649864633558E-7
3.2	-4	0.0844548209981894	4.85412252519557E-4	2.63465335466583E-6
3.2	-3.8	0.0959149341808185	0.0010647542530526	2.49296724154841E-5
3.2	-3.6	0.105773370847256	0.00181128214991245	9.63917455026109E-5
3.2	-3.4	0.113547585722383	0.00289395632277919	1.96760061412939E-4
3.2	-3.2	0.118800721450921	0.00404954739661072	3.66174430069475E-4
3.2	-3	0.121216011253802	0.00559532694384537	7.05033637483614E-4
3.2	-2.8	0.120726389903368	0.00894777452573387	0.00114222398463575
3.2	-2.6	0.117620123180289	0.014764571185713	0.00206174008593177
3.2	-2.4	0.112551179224538	0.0224056155934591	0.00451136787168056
3.2	-2.2	0.106441109443829	0.0305368694586581	0.00842466568288984
3.2	-2	0.100310549313401	0.0372219499284673	0.0130956386185876
3.2	-1.8	0.0950822135798205	0.0432549252262344	0.0194418752906929
3.2	-1.6	0.0913764305349406	0.0494029800154115	0.0282372821780901
3.2	-1.4	0.089329787702551	0.054312412399734	0.0393987999168022
3.2	-1.2	0.0885137950355408	0.0592925179236319	0.0528640850053397
3.2	-1	0.0880489392090485	0.0664655131098209	0.0687104470150653
3.2	-0.8	0.0869389899501922	0.0758780196244475	0.0876041611616528
3.2	-0.6	0.08451702153583	0.0855272372768727	0.109778051904656
3.2	-0.4	0.0808007096226686	0.0988828099581956	0.132771233352866
3.2	-0.2	0.0765824982594497	0.117150796358931	0.150873867027584
3.2	0	0.0732160115678184	0.136555017897823	0.165342670760114
3.2	0.2	0.0722126278977475	0.156466433059891	0.178222348428791
3.2	0.4	0.0748463685768503	0.176236116342186	0.188564319009
3.2	0.6	0.081951491732278	0.198430017004375	0.197982393608277
3.2	0.8	0.0939962018691074	0.223499883199265	0.20176116722966
3.2	1	0.111364920816404	0.248253157742606	0.194757449399026
3.2	1.2	0.134661943574657	0.271221531158261	0.179702273704305
3.2	1.4	0.164855985545395	0.294952782126322	0.160239637058296
3.2	1.6	0.20321635356294	0.308108473879299	0.1379582036871
3.2	1.8	0.251108635654732	0.300870007777604	0.116473670675121
3.2	2	0.309698333527292	0.281569571218201	0.0960233848177961
3.2	2.2	0.379522301809523	0.254274230778107	0.076972447661459
3.2	2.4	0.459912120484617	0.222056028635212	0.0594711355011086
3.2	2.6	0.548430432261173	0.190371815885736	0.0429268239700584
3.2	2.8	0.640630534148565	0.158089072422891	0.0291564972152794
3.2	3	0.730389279688349	0.123935477370621	0.0200987923089238
3.2	3.2	0.81082134149585	0.0941084939963656	0.0140199385592261
3.2	3.4	0.875530359129171	0.0705374449800023	0.00902628109055187
3.2	3.6	0.919798071547281	0.0521541786035372	0.00544896727714581
3.2	3.8	0.941256836245097	0.0361032780523586	0.00338717592344942
3.2	4	0.939671653443096	0.0226423816259566	0.00214234100641205
3.2	4.2	0.915813947869163	0.0133320360302142	0.00110550097829617
3.2	4.4	0.870057767746659	0.00785438963004229	3.79445593349921E-4
3.2	4.6	0.80185856548392	0.00472759380822946	7.38539719968241E-5
3.2	4.8	0.71098821004245	0.0024108635775741	7.16091717191194E-6
3.2	5	0.600086028787892	8.24177893713733E-4	3.6211236522701E-7
3.3	-5	0.0210708627430182	-4.72144820829723E-6	1.0000000070496E-8
3.3	-4.8	0.0299026311387546	-2.58563565298111E-5	1.00002218244494E-8
3.3	-4.6	0.0402043319771815	-5.3144023253429E-5	1.00594155792654E-8
3.3	-4.4	0.0514396233097408	-3.30578130819107E-5	1.3709872748678E-8
3.3	-4.2	0.0629502460356998	9.32760689617932E-5	4.1456276889926E-8
3.3	-4	0.0740808082835959	4.36470096228959E-4	1.29804280891217E-6
3.3	-3.8	0.0842527513609422	9.34119196502873E-4	1.93289207108342E-5
3.3	-3.6	0.0929652497121948	0.00157778496473206	8.61954036987861E-5
3.3	-3.4	0.0997640623126622	0.00255468666493957	1.84514989754097E-4
3.3	-3.2	0.104247898430929	0.00354084498480448	3.44515021825603E-4
3.3	-3	0.106149532847698	0.0048120569578947	6.46689041045939E-4
3.3	-2.8	0.105460643329547	0.00768503870046477	9.80468950734163E-4
3.3	-2.6	0.102520890778673	0.012743554770766	0.00171144538144647
3.3	-2.4	0.0980039349337396	0.019418053109895	0.00390008523397725
3.3	-2.2	0.0927948142120789	0.026637805503844	0.00750918090247761
3.3	-2	0.0878087975501365	0.0326870437306262	0.0116868362638786
3.3	-1.8	0.0838070115438808	0.0380512752468334	0.0172791170929284
3.3	-1.6	0.0812349141736077	0.0435702290146669	0.0254995368679467
3.3	-1.4	0.0801007100066063	0.0481556642305484	0.0364661966069438
3.3	-1.2	0.0799408203382379	0.0525670166871297	0.0490693496268923
3.3	-1	0.0799393298007589	0.0588316558828709	0.0630359050931522
3.3	-0.8	0.079219413227679	0.0674039455687618	0.0802713660095571
3.3	-0.6	0.0772191025168853	0.0766647553452921	0.101302623247197
3.3	-0.4	0.0739852341150617	0.0900767848763972	0.123471835206847
3.3	-0.2	0.070241542634637	0.108171169097352	0.141096191602639
3.3	0	0.0672002367112391	0.126691844425185	0.155458515386722
3.3	0.2	0.0662140573556677	0.145170250657597	0.16858732382134
3.3	0.4	0.0684375525570544	0.163366900799476	0.178991844085317
3.3	0.6	0.0746583842369467	0.184404727625842	0.188287502554243
3.3	0.8	0.0853750899953989	0.208109029256869	0.192270037504363
3.3	1	0.101059914562635	0.231894229693935	0.185925582025224
3.3	1.2	0.122428186870529	0.254922723698508	0.172311098389538
3.3	1.4	0.150539508625954	0.278268269639923	0.154379700527189
3.3	1.6	0.18668893021216	0.290321105220624	0.133041826141541
3.3	1.8	0.232172240560436	0.283330072491364	0.112617945289439
3.3	2	0.287996822262745	0.266397051483133	0.0932642491864249
3.3	2.2	0.354512701667141	0.241533788659846	0.0748106723283879
3.3	2.4	0.430936346420528	0.210831087456739	0.0577134182286615
3.3	2.6	0.514886880763736	0.180712989239183	0.0417004653474722
3.3	2.8	0.602193369567527	0.150230474774989	0.0283257314479031
3.3	3	0.687192108062815	0.117818767176035	0.0193884407380322
3.3	3.2	0.763531211781243	0.0896155469816948	0.0134266642782565
3.3	3.4	0.825283390238279	0.0673315720358828	0.00866246619651709
3.3	3.6	0.868025702653986	0.0498892999185974	0.00529791431390451
3.3	3.8	0.889473554493524	0.0346184313168757	0.00330366024114985
3.3	4	0.889302629347349	0.0217627521696269	0.00206027077450925
3.3	4.2	0.868112068321124	0.0127516784009454	0.00106458212070878
3.3	4.4	0.826106998472215	0.00739603668756288	3.72788930430523E-4
3.3	4.6	0.76260879461798	0.00443506489005914	7.39725570599321E-5
3.3	4.8	0.677246227418109	0.00229589388997057	7.12818364196468E-6
3.3	5	0.572419674885559	7.88260169250363E-4	3.22753192374598E-7
3.4	-5	0.0180254378715951	-4.7616109890933E-6	1.00000008679394E-8
3.4	-4.8	0.0257375577589812	-2.59016470439783E-5	1.00005792619247E-8
3.4	-4.6	0.034776936074199	-5.29449054568868E-5	1.01210379225562E-8
3.4	-4.4	0.0446705072698449	-3.44690876543433E-5	1.82505105972864E-8
3.4	-4.2	0.054831924074845	8.09007908106255E-5	1.76567571196944E-7
3.4	-4	0.0646718710632778	3.88782793468833E-4	3.02657931245256E-7
3.4	-3.8	0.0736620741352848	8.06177519766335E-4	1.20013997109699E-5
3.4	-3.6	0.0813363481754333	0.00135241084426222	7.20515096046375E-5
3.4	-3.4	0.0872686553111702	0.00223203237433054	1.6864410658145E-4
3.4	-3.2	0.0910903100439345	0.00308051984625941	3.15094870257653E-4
3.4	-3	0.0925753961797112	0.00412752364124188	5.74214520980138E-4
3.4	-2.8	0.0917600064857977	0.00656869960538267	8.28312363223151E-4
3.4	-2.6	0.0890177024165755	0.0109227752360363	0.00142621397893865
3.4	-2.4	0.08502766272017	0.0166938648307159	0.0033694399574142
3.4	-2.2	0.0806344206648538	0.0230704243660141	0.00663214974196288
3.4	-2	0.0766572275437938	0.0286077151632405	0.0103393428837313
3.4	-1.8	0.0737159690803331	0.0334139493502533	0.0152749590596254
3.4	-1.6	0.0721063525516269	0.0383647788770493	0.0228984139686298
3.4	-1.4	0.0717311940895857	0.042685397821385	0.0335116703960474
3.4	-1.2	0.0721073136438408	0.0465925032064221	0.0452253111872085
3.4	-1	0.0724871109392688	0.0519876135774434	0.0574754993904858
3.4	-0.8	0.0721064574240618	0.059753953563652	0.0731417472616463
3.4	-0.6	0.0704932644733032	0.0686781346021236	0.0929748695077136
3.4	-0.4	0.067706984651652	0.0820221959062786	0.114178816592602
3.4	-0.2	0.064392720401869	0.0996531812200706	0.131219017111211
3.4	0	0.0616227482820664	0.117060015647003	0.145416426564733
3.4	0.2	0.0606026313582546	0.134064711114257	0.158865888175037
3.4	0.4	0.0623821447467496	0.150914823246521	0.169548968571513
3.4	0.6	0.0677119131558336	0.170987063547819	0.178559364651203
3.4	0.8	0.0771190710293968	0.193344642890018	0.182464979432903
3.4	1	0.0911494994994117	0.216117453736101	0.176755303084519
3.4	1.2	0.110607996740115	0.239019454803175	0.164568347698572
3.4	1.4	0.13662592644877	0.261488149770102	0.148231181698196
3.4	1.6	0.170517025619749	0.272054483757011	0.127931441066722
3.4	1.8	0.213515842497402	0.265420534444327	0.108448151056218
3.4	2	0.266491274003498	0.251030924849698	0.0902012177872416
3.4	2.2	0.329628300224776	0.228597251379011	0.072497969424486
3.4	2.4	0.402044423702363	0.199365254346055	0.0558657722433793
3.4	2.6	0.481421370424312	0.170760464567109	0.040396094130848
3.4	2.8	0.563857838589362	0.142127389697124	0.0274358132412021
3.4	3	0.644130489673002	0.111642214166222	0.0185955322100594
3.4	3.2	0.716391669458635	0.0851265575757027	0.0127381239595158
3.4	3.4	0.775151553081294	0.0640769214864147	0.00823450602658685
3.4	3.6	0.81625869656623	0.0475270353158927	0.00510803804714227
3.4	3.8	0.837503175922596	0.0330610632301743	0.0031863961350394
3.4	4	0.838481162824591	0.0208447414162393	0.00194693803379849
3.4	4.2	0.819647113116007	0.0121447872947286	0.00100124945460935
3.4	4.4	0.781081134478424	0.00691423663669086	3.56281885438451E-4
3.4	4.6	0.722026050881996	0.00411093339061027	7.19435767771057E-5
3.4	4.8	0.642022570821215	0.00215237927042657	6.95628139445799E-6
3.4	5	0.543267765596988	7.39337718141404E-4	3.01061671530851E-7
3.5	-5	0.015360024422508	-4.39592999206768E-6	1.00000013099984E-8
3.5	-4.8	0.0220578395766235	-2.38019059310511E-5	1.00007776014178E-8
3.5	-4.6	0.0299433635893297	-4.8352864822114E-5	1.01610716131346E-8
3.5	-4.4	0.0386038727564552	-3.14931876789773E-5	2.1613194526497E-8
3.5	-4.2	0.0475233150235953	7.16371932162361E-5	2.88172573119551E-7
3.5	-4	0.0561777137276548	3.42071160269251E-4	1.74609936359803E-6
3.5	-3.8	0.0640890550058297	6.84860080500445E-4	4.61314264213695E-6
3.5	-3.6	0.0708264793154914	0.0011402612785754	5.63865494464186E-5
3.5	-3.4	0.0759928341131997	0.00192246100546984	1.49660663343949E-4
3.5	-3.2	0.0792506241381008	0.00265280785964263	2.77943756238914E-4
3.5	-3	0.0804089131866297	0.00352273093366579	4.89203194207352E-4
3.5	-2.8	0.0795355363906994	0.00559580742797725	6.8503499481578E-4
3.5	-2.6	0.0770210768105519	0.00932497017791746	0.00120155303901941
3.5	-2.4	0.073535107939853	0.014279768436286	0.00291948510618956
3.5	-2.2	0.069875543955188	0.0198937574112397	0.00580443514704013
3.5	-2	0.0667730870909816	0.0250078084429905	0.00907976020237792
3.5	-1.8	0.0647265923628452	0.029334871114545	0.0134864823856282
3.5	-1.6	0.0639090449403504	0.0337678129848659	0.0205102199384533
3.5	-1.4	0.0641435377034206	0.0378519581209088	0.0305508015774566
3.5	-1.2	0.0649443668349498	0.0413191629038266	0.0413086452070328
3.5	-1	0.065636609353023	0.0459138253577121	0.0521037796708915
3.5	-0.8	0.0655605232306986	0.0529316591422988	0.0664002702902532
3.5	-0.6	0.0643173861532794	0.0615610163858546	0.0850403098639103
3.5	-0.4	0.0619622312580222	0.0746930783068528	0.105176057664444
3.5	-0.2	0.0590516620382419	0.091587521550629	0.12155546792291
3.5	0	0.056519181440983	0.10768031674763	0.135542271036643
3.5	0.2	0.0554335023291524	0.123191788078588	0.149333584594957
3.5	0.4	0.0567528601270409	0.138930028468965	0.160459506612034
3.5	0.6	0.0611994665677736	0.158185205944796	0.169085572835844
3.5	0.8	0.0693273748565209	0.179178671493625	0.172627429988606
3.5	1	0.0817426436724999	0.200861311965947	0.167438372672459
3.5	1.2	0.0993185764227265	0.22337994152095	0.156555617674462
3.5	1.4	0.123239105018071	0.244573348589604	0.141789856777714
3.5	1.6	0.15482916122618	0.253533492897851	0.122636399945916
3.5	1.8	0.195270883204435	0.247431773102861	0.103976289931546
3.5	2	0.245316241711826	0.235592479498592	0.0867858524379659
3.5	2.2	0.305010275041892	0.215475069335476	0.0699578325713368
3.5	2.4	0.373390729245857	0.187697416815023	0.0538740049925352
3.5	2.6	0.4482089074892	0.160613229610913	0.0389609636208527
3.5	2.8	0.525824967265403	0.133895166938497	0.0264341277153315
3.5	3	0.601433064422347	0.105475520181155	0.0177100705660941
3.5	3.2	0.669657077474351	0.0806653963918815	0.0119821425388336
3.5	3.4	0.725411374213533	0.0607989624201512	0.00776675699703061
3.5	3.6	0.76479241889325	0.045100140998772	0.00487921630500617
3.5	3.8	0.785657622000343	0.0314475921558557	0.00303009204857814
3.5	4	0.787533844949624	0.019883144010677	0.00180433320555604
3.5	4.2	0.770757154432092	0.0115112187984014	9.15974654651839E-4
3.5	4.4	0.735323308302954	0.00642826390170463	3.28518792421433E-4
3.5	4.6	0.680447735464325	0.0037793901502724	6.71540135891635E-5
3.5	4.8	0.605634348102396	0.00199511482626867	6.52042404280729E-6
3.5	5	0.512911470370916	6.83804669806469E-4	2.77852384170918E-7
3.6	-5	0.0130339082743736	-3.75570969448489E-6	1.00000014176693E-8
3.6	-4.8	0.0188175212346616	-2.02684546802072E-5	1.00008305401628E-8
3.6	-4.6	0.0256555172610229	-4.09209753695066E-5	1.01744968994186E-8
3.6	-4.4	0.0331920000090032	-2.59365425465496E-5	2.30544249504868E-8
3.6	-4.2	0.0409779794779997	6.39554714495081E-5	3.47556715771449E-7
3.6	-4	0.0485521433012812	2.96540784369641E-4	2.67531176779773E-6
3.6	-3.8	0.0554852275250764	5.73155958412823E-4	1.08246532975403E-6
3.6	-3.6	0.0613817614991386	9.45599653925947E-4	4.2027968123088E-5
3.6	-3.4	0.0658744277861434	0.00162634655643693	1.28900134521654E-4
3.6	-3.2	0.0686565512837942	0.0022497608485942	2.36194515474328E-4
3.6	-3	0.0695675423059097	0.00298358427804946	3.99312188008785E-4
3.6	-2.8	0.0686963205217275	0.00475599843445808	5.5302428510376E-4
3.6	-2.6	0.0664352403072208	0.00794882850160104	0.00102597764204481
3.6	-2.4	0.0634296155953741	0.0121861524439194	0.00254049724980179
3.6	-2.2	0.0604237739459022	0.0171262388532855	0.00503493402020151
3.6	-2	0.0580659145319728	0.0218736815540155	0.00792232300644826
3.6	-1.8	0.0567531732557092	0.025775709109659	0.0119245258140598
3.6	-1.6	0.0565628785341003	0.0297383333574883	0.0183614538601408
3.6	-1.4	0.0572643965877895	0.0335938167180091	0.0276179360874751
3.6	-1.2	0.0583862793367813	0.0366790440141167	0.0373524997223791
3.6	-1	0.0593296352829712	0.0405556367762902	0.0469844596035526
3.6	-0.8	0.0595300781502472	0.0468853283286029	0.060165573179591
3.6	-0.6	0.0586464015621792	0.055246976113924	0.0776703569743523
3.6	-0.4	0.0567142282559726	0.0680288948057603	0.0966897672561943
3.6	-0.2	0.0541939438668417	0.0839610505216582	0.112397123317232
3.6	0	0.0518821516908023	0.0985989568069358	0.126134186931268
3.6	0.2	0.0507197644223655	0.112636381480429	0.140194657283674
3.6	0.4	0.0515842179314282	0.127472061155252	0.151841908048351
3.6	0.6	0.0551756645262861	0.145988608792863	0.160087224745552
3.6	0.8	0.062072411693238	0.165574201282412	0.163044482147622
3.6	1	0.0729275994223431	0.186057151945303	0.158199244373258
3.6	1.2	0.0886629591250068	0.207883001416886	0.14841304844963
3.6	1.4	0.110496201701435	0.227535206327442	0.135095184474369
3.6	1.6	0.139755556022013	0.23501759516626	0.117167004573503
3.6	1.8	0.177579044792771	0.229632596170377	0.0992652970542428
3.6	2	0.2246236434346	0.220167746524288	0.0830644932632384
3.6	2.2	0.280821055207372	0.202168431480225	0.0671743377589239
3.6	2.4	0.345150056122916	0.17588809287091	0.0517146192657212
3.6	2.6	0.415438743134755	0.150395295864273	0.0373896086167327
3.6	2.8	0.488299160002943	0.125644586665833	0.0253320841854256
3.6	3	0.559318294825824	0.0993664504564861	0.0167765388336251
3.6	3.2	0.62355839801047	0.0762514890257942	0.0112199533544529
3.6	3.4	0.676306303183799	0.0575256587654573	0.00729768389539519
3.6	3.6	0.713885478435295	0.042637244623103	0.00462003934579578
3.6	3.8	0.734215434048764	0.0297879429221621	0.00283826063272634
3.6	4	0.736763902662572	0.0188729200517883	0.00164281638756263
3.6	4.2	0.721771912839629	0.0108540170379468	8.1664490916408E-4
3.6	4.4	0.689185743473681	0.00595599645576081	2.91766612190511E-4
3.6	4.6	0.638237054578156	0.00346137780701652	5.98663413593884E-5
3.6	4.8	0.568437279724081	0.00183750176949855	5.81601201998035E-6
3.6	5	0.481677147794086	6.27661649700215E-4	2.46617597338369E-7
3.7	-5	0.0110079687636578	-2.98726179671316E-6	1.00000012897535E-8
3.7	-4.8	0.0159724526526778	-1.60824157741637E-5	1.00007591261664E-8
3.7	-4.6	0.0218671062605468	-3.22722753546588E-5	1.01618294987246E-8
3.7	-4.4	0.0283888497223963	-1.94182069109129E-5	2.24088249795671E-8
3.7	-4.2	0.035151098844706	5.68737646244614E-5	3.44696809183761E-7
3.7	-4	0.0417507897915758	2.52831304537824E-4	2.92226320547086E-6
3.7	-3.8	0.0478044617185909	4.72860093559112E-4	4.1078661746924E-6
3.7	-3.6	0.052951274505705	7.71004302675808E-4	3.06171108131538E-5
3.7	-3.4	0.0568545287426762	0.00134665912299417	1.07255546195269E-4
3.7	-3.2	0.0592385349204491	0.00187088078931373	1.93511211528482E-4
3.7	-3	0.0599697978934051	0.00250250755572475	3.14308764409913E-4
3.7	-2.8	0.0591498411974949	0.0040344425611539	4.37319364973451E-4
3.7	-2.6	0.0571599428180176	0.00677355733449745	8.85741243299156E-4
3.7	-2.4	0.0546081924126304	0.0103928647246186	0.00221739898775554
3.7	-2.2	0.0521786743155495	0.0147504174622063	0.00433075338088292
3.7	-2	0.0504421686592435	0.0191626157326794	0.00687019252586323
3.7	-1.8	0.0497118241131769	0.0226756179421447	0.0105575090153927
3.7	-1.6	0.0499946735340219	0.0262145227999147	0.0164262654709048
3.7	-1.4	0.0510305102663075	0.0298396937075981	0.0247588914238429
3.7	-1.2	0.0523768865453677	0.032592209789503	0.033446029322968
3.7	-1	0.0535126719488368	0.0358321901424526	0.042174959170705
3.7	-0.8	0.0539597846977713	0.0415218671581158	0.0544827717309931
3.7	-0.6	0.0534210504726291	0.0496245737484542	0.0709265707665843
3.7	-0.4	0.0519018263284501	0.0619397564935763	0.088813445563821
3.7	-0.2	0.049762550164564	0.0767504853799907	0.103901831410366
3.7	0	0.0476666571145609	0.0898760781451678	0.117362182165848
3.7	0.2	0.0464352999279159	0.102512974600507	0.131520952040518
3.7	0.4	0.0468728571963865	0.116609990344122	0.143657798412367
3.7	0.6	0.0496605682659611	0.13439068418197	0.15162159191545
3.7	0.8	0.0553964566617786	0.152516266549208	0.153908226390511
3.7	1	0.0647675836116693	0.171671993473858	0.149234095507743
3.7	1.2	0.0787250438565666	0.19247732834323	0.140293970884561
3.7	1.4	0.0985022890149912	0.210464979385782	0.128204585178673
3.7	1.6	0.125422545020907	0.216778111590758	0.111525867585197
3.7	1.8	0.160586728453983	0.212251905545659	0.0944043783455027
3.7	2	0.204577651649352	0.204829086582267	0.0791495970780388
3.7	2.2	0.257240058421287	0.188699334708398	0.064189783190851
3.7	2.4	0.317514747057844	0.164024947144413	0.0494019040384545
3.7	2.6	0.383313579311971	0.140241840240177	0.0357175362492607
3.7	2.8	0.45149017919461	0.117470410428869	0.0241835903353586
3.7	3	0.517999669442507	0.0933399448128932	0.0158637330461109
3.7	3.2	0.578311471223829	0.0718977610824173	0.0105182595852584
3.7	3.4	0.628057123327516	0.054280816925217	0.00686657515978234
3.7	3.6	0.663770647731671	0.0401593084216663	0.00434863320875072
3.7	3.8	0.683431300337085	0.0280872549478814	0.00262553826359726
3.7	4	0.686457643535952	0.0178123640120865	0.00147885013035439
3.7	4.2	0.673015041581212	0.0101794310774369	7.16074004195432E-4
3.7	4.4	0.643027610255531	0.00551030374263972	2.51213398470252E-4
3.7	4.6	0.595776988394563	0.00317008288423085	5.10959945437932E-5
3.7	4.8	0.530816963485896	0.00168844290763346	4.93227320762329E-6
3.7	5	0.449926427719791	5.75059177822353E-4	2.08717195043832E-7
3.8	-5	0.00924617121870045	-2.21973914995608E-6	1.00000010234095E-8
3.8	-4.8	0.0134816209244145	-1.19283955807626E-5	1.00006066575074E-8
3.8	-4.6	0.0185344438019974	-2.37878740992289E-5	1.01308331870497E-8
3.8	-4.4	0.0241499840996638	-1.31590967241141E-5	2.02018034314895E-8
3.8	-4.2	0.0299983147917236	4.99716762190538E-5	2.9226233155151E-7
3.8	-4	0.0357288566579117	2.11886674038249E-4	2.58727872423745E-6
3.8	-3.8	0.0409998190858959	3.84668620894196E-4	4.69119377352713E-6
3.8	-3.6	0.0454833806537703	6.17229700075815E-4	2.21599082221076E-5
3.8	-3.4	0.0488737625900207	0.00108760727024529	8.49808468945082E-5
3.8	-3.2	0.0509265086571859	0.00152123566670523	1.52299248402987E-4
3.8	-3	0.0515329908950882	0.00207786540813202	2.41552106965355E-4
3.8	-2.8	0.0508010275367437	0.00341503098327139	3.42488225796915E-4
3.8	-2.6	0.0490908770691512	0.00576752261265896	7.67744177392561E-4
3.8	-2.4	0.0469630538553066	0.00886128796598133	0.00193392818979648
3.8	-2.2	0.0450360049991537	0.012724136884585	0.0036975134243599
3.8	-2	0.0438076274726391	0.0168146823192604	0.00592092465606755
3.8	-1.8	0.0435227047369337	0.0199614802579224	0.00933078368158146
3.8	-1.6	0.0441402145507566	0.0231193548475995	0.0146453402469346
3.8	-1.4	0.0453909287110859	0.0265129373018786	0.0220212950432477
3.8	-1.2	0.0468727319689452	0.028975825621676	0.0297123508040858
3.8	-1	0.0481418679175907	0.0316526088091371	0.0377324992981309
3.8	-0.8	0.0487979471347652	0.0367321230067818	0.049342318159453
3.8	-0.6	0.0485778286065012	0.0445634637345285	0.0647709250099903
3.8	-0.4	0.04745124959049	0.0563206749696748	0.0815003887896792
3.8	-0.2	0.0456802311234536	0.0699234055695057	0.0960510691565112
3.8	0	0.0438015840099968	0.0815731994576719	0.109235001712703
3.8	0.2	0.0425242305570834	0.0929429452707261	0.123270669959946
3.8	0.4	0.0425842331112843	0.106414135932621	0.135752503147101
3.8	0.6	0.044643465412406	0.123401367405588	0.143572938202171
3.8	0.8	0.0493127665338141	0.140028554092902	0.145264879286818
3.8	1	0.0572996409715232	0.15773395912941	0.140670717418953
3.8	1.2	0.0695666028030972	0.177212302946495	0.132336338099915
3.8	1.4	0.0873458104008743	0.193535686305986	0.121189596512815
3.8	1.6	0.111946738233738	0.199071141556744	0.105725402588411
3.8	1.8	0.144438222134022	0.195468707282097	0.0894870095203047
3.8	2	0.185347315724886	0.189658502144836	0.0751691262878937
3.8	2.2	0.234456416070578	0.175136069007732	0.0610766956250404
3.8	2.4	0.29068840955749	0.152220059327842	0.0469762531975429
3.8	2.6	0.352045372322578	0.130278922493879	0.0339959449183344
3.8	2.8	0.415612159660681	0.109442000942103	0.0230459702942475
3.8	3	0.477688701304957	0.0874018443721005	0.0150268599081327
3.8	3.2	0.534123996880073	0.0676092162869726	0.00992012910521944
3.8	3.4	0.580871908275637	0.0510789625569099	0.0064991217744131
3.8	3.6	0.614665902466601	0.0376788410230776	0.00408873520616026
3.8	3.8	0.633545846511144	0.0263485816210213	0.00241508516261371
3.8	4	0.636890794747398	0.0167046368522439	0.00133019568273637
3.8	4.2	0.624805439525186	0.00949546206697869	6.27487010816653E-4
3.8	4.4	0.59721069326408	0.00509670861226148	2.13058595622112E-4
3.8	4.6	0.553460774306162	0.00290911190183224	4.2227850819906E-5
3.8	4.8	0.493175609695301	0.00155105963197939	4.00659000932926E-6
3.8	5	0.418041255499499	5.27617927602402E-4	1.69189713629997E-7
3.9	-5	0.00771664506812605	-1.54413144132155E-6	1.00000007166642E-8
3.9	-4.8	0.0113080937798253	-8.28567723609467E-6	1.00004275298991E-8
3.9	-4.6	0.0156169849348601	-1.64096425028506E-5	1.00930120494979E-8
3.9	-4.4	0.0204324388636641	-7.88651690014664E-6	1.73376024609815E-8
3.9	-4.2	0.0254747552460972	4.32980456492085E-5	2.16277028408051E-7
3.9	-4	0.0304392476095728	1.74775003312018E-4	1.94012895511408E-6
3.9	-3.8	0.0350208740242703	3.08463445705072E-4	3.79618633610539E-6
3.9	-3.6	0.0389224848065891	4.83572402779326E-4	1.57042293572104E-5
3.9	-3.4	0.0418688708099628	8.53421592465552E-4	6.23656619070634E-5
3.9	-3.2	0.0436467850328503	0.00120856037133133	1.13512350648261E-4
3.9	-3	0.0441709106385392	0.00171153803146023	1.835297928249E-4
3.9	-2.8	0.043551074359892	0.0028828518926323	2.69648000343995E-4
3.9	-2.6	0.0421196904375422	0.00489754897435889	6.61498772010785E-4
3.9	-2.4	0.0403825304532676	0.00754731115658883	0.00167639417487124
3.9	-2.2	0.0388889413615928	0.0109932414963179	0.00313887118785538
3.9	-2	0.0380682633434134	0.0147644028485701	0.00507195545070242
3.9	-1.8	0.0381101047872204	0.0175586544821963	0.00819312737195269
3.9	-1.6	0.0389435583225677	0.0203703308300923	0.0129576635708168
3.9	-1.4	0.0403061572960974	0.0235382246572876	0.0194456488682049
3.9	-1.2	0.0418431703514206	0.0257531822516652	0.0262722971388297
3.9	-1	0.0431854176598166	0.0279322075398568	0.0337110828544105
3.9	-0.8	0.0440022350246522	0.0324166948249999	0.0447050692020071
3.9	-0.6	0.044058444323	0.0399423588821162	0.0591086244260488
3.9	-0.4	0.0432887933862685	0.0510705678305917	0.0746234762947807
3.9	-0.2	0.0418641716656783	0.0634448508379545	0.0886938061409538
3.9	0	0.040204663429846	0.073741015790546	0.101632771745022
3.9	0.2	0.0389145272292309	0.0840279337810599	0.115350354617572
3.9	0.4	0.0386636691553113	0.096941541226178	0.12795005596512
3.9	0.6	0.0400907442389564	0.113046041046028	0.135723301552365
3.9	0.8	0.0438101853984856	0.128171179569523	0.137023650966712
3.9	1	0.0505362037682629	0.144332829141243	0.132553677524948
3.9	1.2	0.0612260920677746	0.162232256559271	0.124651671626212
3.9	1.4	0.0770948805677926	0.176976553726765	0.11414603875318
3.9	1.6	0.0994290140241352	0.182112473979001	0.0998153461036097
3.9	1.8	0.129267683320782	0.179410620821678	0.0845997479766957
3.9	2	0.167097059202777	0.174762316679919	0.071224838294126
3.9	2.2	0.212658819707025	0.161603455160873	0.0579085239347736
3.9	2.4	0.264876265290329	0.140598936778378	0.0444872673209629
3.9	2.6	0.321847567637262	0.120603783044395	0.0322678628781843
3.9	2.8	0.380879096180536	0.101599569455502	0.0219526804369143
3.9	3	0.438594621398358	0.0815464864562042	0.0142866813138807
3.9	3.2	0.49119955280189	0.0633831353106867	0.0094309162680759
3.9	3.4	0.534953426872046	0.0479231152003545	0.00619881086000464
3.9	3.6	0.566783334194269	0.0352012265079408	0.00386152154661119
3.9	3.8	0.584793656201071	0.0245753635638255	0.00223080973794668
3.9	4	0.588333260399471	0.0155574833124848	0.00120997790875855
3.9	4.2	0.577456921584691	0.00880980097725286	5.59739395756683E-4
3.9	4.4	0.552093102356821	0.00471319749735054	1.82235208306393E-4
3.9	4.6	0.511679970172495	0.00267379103544496	3.45263589696193E-5
3.9	4.8	0.455915931031056	0.00142349614280731	3.17354962659128E-6
3.9	5	0.386405892926888	4.84665291785585E-4	1.3354930527176E-7
4	-5	0.00639218315931345	-1.0068775963502E-6	1.00000004450524E-8
4	-4.8	0.00941941445652391	-5.39595035690608E-6	1.00002668608743E-8
4	-4.6	0.0130774887876558	-1.05925279354381E-5	1.00584396707566E-8
4	-4.4	0.0171945213355993	-3.8618972886526E-6	1.46483146589166E-8
4	-4.2	0.0215343561525005	3.72145908208705E-5	1.41997246991597E-7
4	-4	0.0258313449796242	1.42510639488645E-4	1.25883907537825E-6
4	-3.8	0.0298119584625226	2.43656003452581E-4	2.47007606972457E-6
4	-3.6	0.0332068679124443	3.68478968504613E-4	1.03557023312836E-5
4	-3.4	0.0357703939958227	6.47414002017632E-4	4.04699225974496E-5
4	-3.2	0.0373199704244606	9.40091979354992E-4	7.76764276812701E-5
4	-3	0.0377923876886353	0.00140559206441337	1.38434475164492E-4
4	-2.8	0.0372969511725924	0.0024254736847371	2.15912552479462E-4
4	-2.6	0.0361344557368122	0.0041360698615602	5.61020495296926E-4
4	-2.4	0.0347521441470112	0.00641108960463207	0.00143681057876639
4	-2.2	0.0336290884706861	0.00950213548221448	0.00265550645751261
4	-2	0.0331304410029645	0.012949951420456	0.00432312055482953
4	-1.8	0.0334013080059978	0.015400575573125	0.00711866559593913
4	-1.6	0.034354581633965	0.0178913570568864	0.0113309193465325
4	-1.4	0.035745083065571	0.02084902922481	0.0170604371698597
4	-1.2	0.0372679471279479	0.0228597558660073	0.0232068480695412
4	-1	0.0386233166538378	0.0246027894213512	0.0301443532631179
4	-0.8	0.0395429167324186	0.028503067264277	0.0405178416397701
4	-0.6	0.0398171786587844	0.0356699261547427	0.053839763734954
4	-0.4	0.0393520674513934	0.0461097663329472	0.0680643577781491
4	-0.2	0.038240031821746	0.0572858080226769	0.081644469546599
4	0	0.0367976869357573	0.0664097261869746	0.0943786773130428
4	0.2	0.0355326807349266	0.0758264986342772	0.107673136662834
4	0.4	0.0350490657731555	0.0882199321258189	0.120138824799518
4	0.6	0.0359557552058991	0.103353651753096	0.127854575166087
4	0.8	0.0388598003451701	0.117022712937861	0.129009972144196
4	1	0.0444685183675035	0.131597746950693	0.124847360666915
4	1.2	0.0537189233662107	0.147740463777132	0.117315343840065
4	1.4	0.0677944433764168	0.161031041301383	0.10719322086724
4	1.6	0.0879486174674674	0.166060846634957	0.0938922196670493
4	1.8	0.115190411194723	0.164159901871115	0.079816896572573
4	2	0.14997569733332	0.160272144747088	0.0673752046163717
4	2.2	0.192023254909803	0.148273569773075	0.0547434743056047
4	2.4	0.240272915176102	0.12928471489925	0.0419805243872799
4	2.6	0.292924392560122	0.111273403706951	0.0305573156553495
4	2.8	0.347497069472228	0.093958613023864	0.0209094241788425
4	3	0.400920494619498	0.0757668135259418	0.0136315978596365
4	3.2	0.449737768829729	0.0592115654017069	0.00902263207466982
4	3.4	0.490502591173093	0.044806139720738	0.00594702949527144
4	3.6	0.520334245150231	0.0327275297542455	0.00367640621106453
4	3.8	0.537407883715559	0.0227732456043511	0.00208762837754753
4	4	0.541051071605502	0.0143819280240118	0.00112213900131572
4	4.2	0.531275729747986	0.00812829963035979	5.14410457235226E-4
4	4.4	0.508021382512963	0.00435225152209303	1.60808287395706E-4
4	4.6	0.470811314691678	0.00245479933566597	2.8754224185326E-5
4	4.8	0.419424077602915	0.00130122594816917	2.52646362899201E-6
4	5	0.355388123450553	4.44165223484253E-4	1.05827771194739E-7
4.1	-5	0.0052501224755745	-6.15919313442208E-7	1.00000002457227E-8
4.1	-4.8	0.00778741356125125	-3.29647533896927E-6	1.00001479375806E-8
4.1	-4.6	0.0108817888298969	-6.38250080768184E-6	1.00325593894125E-8
4.1	-4.4	0.0143955555000839	-9.98715033791633E-7	1.26053684031452E-8
4.1	-4.2	0.0181295621593433	3.22174951872532E-5	8.44658391164316E-8
4.1	-4	0.0218506108676956	1.15910156190622E-4	7.17140439945967E-7
4.1	-3.8	0.02531160839792	1.89491460579504E-4	1.37256735422148E-6
4.1	-3.6	0.0282679858764154	2.70162241247736E-4	5.84975265628926E-6
4.1	-3.4	0.0305019469755127	4.71407752911909E-4	2.12559825382351E-5
4.1	-3.2	0.0318604639846803	7.19957446917784E-4	4.60385101535089E-5
4.1	-3	0.0323013174345333	0.00115924048504695	1.02633360685525E-4
4.1	-2.8	0.0319321627348635	0.0020330377654194	1.76045134314043E-4
4.1	-2.6	0.0310211308550959	0.00346462204151468	4.65766843550668E-4
4.1	-2.4	0.0299563822147104	0.00542185996222906	0.00121431593846131
4.1	-2.2	0.0291478848631976	0.00820068087354026	0.00224471163390031
4.1	-2	0.0289011796025702	0.0113191863419623	0.00367558420461611
4.1	-1.8	0.0293251691846897	0.0134358524682082	0.0061136905503825
4.1	-1.6	0.0303258495967282	0.0156235282822951	0.00977572730284483
4.1	-1.4	0.0316807677863581	0.0183936187457911	0.0148824190240218
4.1	-1.2	0.0331331164389164	0.0202450583389461	0.0205336366331973
4.1	-1	0.0344448699903124	0.0216149875117447	0.0270230330044869
4.1	-0.8	0.0354032760542085	0.0249501492927982	0.0367177635377607
4.1	-0.6	0.0358249941995769	0.0316935248212418	0.0488976051050608
4.1	-0.4	0.0355978206942277	0.0413907112603581	0.0617806448745122
4.1	-0.2	0.0347527511830664	0.0514300677923529	0.0747781277849938
4.1	0	0.033519012688538	0.0595844750408268	0.0873166971613436
4.1	0.2	0.0323164404178859	0.0683407939920143	0.100188185824397
4.1	0.4	0.0316825640375044	0.0802355059551473	0.112303289861497
4.1	0.6	0.0321884757452095	0.0943404793423365	0.119830140753065
4.1	0.8	0.0344220855828783	0.106654615684681	0.121038379812171
4.1	1	0.0390709956639762	0.119661391291182	0.117451767685615
4.1	1.2	0.0470388045963933	0.133948643881747	0.110349820520263
4.1	1.4	0.059464365679542	0.145913832674945	0.100449381739209
4.1	1.6	0.0775578497023281	0.151012866345914	0.0880775812625736
4.1	1.8	0.102294256110307	0.149764275922137	0.0751936159841589
4.1	2	0.134105133624323	0.146332875495498	0.0636394949391782
4.1	2.2	0.172700007064285	0.135339999105768	0.0516204319256623
4.1	2.4	0.217048994135997	0.11838268267787	0.0394893451389588
4.1	2.6	0.26545858606671	0.102305877804711	0.0288701378144712
4.1	2.8	0.315654292506089	0.0865219499375035	0.0199050822940788
4.1	3	0.364856370602665	0.0700647268144213	0.0130320491044921
4.1	3.2	0.409930712471876	0.0550860202108595	0.00864947656245326
4.1	3.4	0.44771748402727	0.0417154818204134	0.0057105817182816
4.1	3.6	0.47552960686222	0.0302582869612577	0.0035256299695435
4.1	3.8	0.491620549497916	0.0209514368578375	0.00198507841067394
4.1	4	0.495304836980334	0.0131910609191856	0.00106076832865475
4.1	4.2	0.486555693642784	0.00745476097729529	4.86185138683173E-4
4.1	4.4	0.465321523122014	0.00400432282360079	1.47758863739913E-4
4.1	4.6	0.431203615711259	0.00224255149143436	2.50478450770941E-5
4.1	4.8	0.384053445183545	0.00117977246721581	2.10202291204882E-6
4.1	5	0.325321815857861	4.03896929357806E-4	8.7849263245472E-8
4.2	-5	0.00427169697502561	-3.5361946263202E-7	1.00000001208188E-8
4.2	-4.8	0.00638753513026333	-1.88929588862958E-6	1.00000729778949E-8
4.2	-4.6	0.0089982579925845	-3.56134227133041E-6	1.00161264049143E-8
4.2	-4.4	0.0119956394264675	9.81347828774607E-7	1.12966059482516E-8
4.2	-4.2	0.0152114520871391	2.87661684673295E-5	4.72415168398906E-8
4.2	-4	0.018439052697895	9.54774863281671E-5	3.64314361087633E-7
4.2	-3.8	0.0214532707732858	1.45240800160278E-4	6.92937614153309E-7
4.2	-3.6	0.0240313242562316	1.87063736076967E-4	2.47409957375999E-6
4.2	-3.4	0.025981209049626	3.25573327558634E-4	7.03881220869168E-6
4.2	-3.2	0.0271776813032225	5.4775365415201E-4	2.08944675626066E-5
4.2	-3	0.027598279312652	9.67107695913245E-4	7.30599677654668E-5
4.2	-2.8	0.0273488749730313	0.00169752733814352	1.44589774461273E-4
4.2	-2.6	0.0266661109249829	0.00287361304718343	3.7936865892402E-4
4.2	-2.4	0.025881311641577	0.00455830627558943	0.00101396000223638
4.2	-2.2	0.0253386597779834	0.00704778527644847	0.00190144570520671
4.2	-2	0.0252889511545606	0.00983285866113007	0.00312870834030786
4.2	-1.8	0.0258111350292179	0.0116318772419538	0.00520552201077948
4.2	-1.6	0.026809769364284	0.0135316249581459	0.00833647595745597
4.2	-1.4	0.0280861900916434	0.0161378220128698	0.0129198696545092
4.2	-1.2	0.0294263041629183	0.0178710269141224	0.0182088824626481
4.2	-1	0.0306446577663279	0.0189344446843443	0.0242862753155854
4.2	-0.8	0.0315774050350335	0.0217419315179434	0.0332367418233899
4.2	-0.6	0.0320699400334604	0.0279958135949339	0.0442630806083088
4.2	-0.4	0.0320052210514875	0.0368995341881048	0.0558193657419226
4.2	-0.2	0.0313724093749539	0.0458774490532856	0.068078835365292
4.2	0	0.0303312685153695	0.0532477279914117	0.0803687640318166
4.2	0.2	0.0292233976336882	0.0615174134339778	0.0928834191902418
4.2	0.4	0.0285190651571862	0.0729290119333076	0.104501233381999
4.2	0.6	0.0287432020335784	0.0859964076873758	0.111630152021306
4.2	0.8	0.0304532001553656	0.097107000501656	0.112981383834184
4.2	1	0.0343056402850208	0.108622773844014	0.110231315825039
4.2	1.2	0.0411598032839494	0.121029540761206	0.103711055681946
4.2	1.4	0.0520986184017145	0.131779494279365	0.0939959278991663
4.2	1.6	0.0682779904605433	0.137008391361079	0.0824785804673388
4.2	1.8	0.0906322740063698	0.136248283845342	0.0707583784641644
4.2	2	0.119570243430924	0.13308248013521	0.06001157649572
4.2	2.2	0.154801733616564	0.122984197967272	0.0485600347685034
4.2	2.4	0.195338641968824	0.107969712976354	0.037031440313727
4.2	2.6	0.239599450331408	0.0936936260287842	0.0272003659004486
4.2	2.8	0.28551065356676	0.079295021339156	0.0189232019851869
4.2	3	0.330570806112368	0.0644586686911469	0.0124541361309505
4.2	3.2	0.371956409470737	0.0510032640794107	0.00826502927985325
4.2	3.4	0.406788476348623	0.0386400357839317	0.00545346226150821
4.2	3.6	0.4325760598367	0.0277976997417855	0.00338663669460289
4.2	3.8	0.447658516066568	0.0191239129489559	0.00190836247597089
4.2	4	0.45134471612494	0.0119995911882271	0.00101393883067008
4.2	4.2	0.443571303873193	0.0067920464868128	4.6623713530529E-4
4.2	4.4	0.424289541582322	0.00366147219935014	1.40099362420678E-4
4.2	4.6	0.393165821173263	0.00203070717757942	2.30509376937949E-5
4.2	4.8	0.35011092328731	0.0010567895580113	1.88648941233884E-6
4.2	5	0.296492637234194	3.6243165123868E-4	7.93815814408509E-8
4.3	-5	0.00344105456311782	-1.90602857790984E-7	1.0000000052969E-8
4.3	-4.8	0.00519787422421661	-1.01504511364384E-6	1.0000032086069E-8
4.3	-4.6	0.00739712983144669	-1.79661808634733E-6	1.00071163773945E-8
4.3	-4.4	0.0099555022076132	2.40222663741612E-6	1.05749017385257E-8
4.3	-4.2	0.0127302823858045	2.7136824296867E-5	2.66068646222798E-8
4.3	-4	0.0155364559813499	8.12972430243165E-5	1.68805662972862E-7
4.3	-3.8	0.0181671038747371	1.10242294980861E-4	3.29395767517643E-7
4.3	-3.6	0.0204185972245245	1.18078817108498E-4	6.39156195055828E-7
4.3	-3.4	0.0221223902571045	2.08618361140847E-4	4.19564795626202E-7
4.3	-3.2	0.0231787419576016	4.18571643321677E-4	4.84292622030982E-6
4.3	-3	0.0235834691538634	8.19293203697071E-4	4.83280056091648E-5
4.3	-2.8	0.0234411087589973	0.00141175955404463	1.17315381582829E-4
4.3	-2.6	0.0229595873665634	0.00235941565976338	3.06591967707543E-4
4.3	-2.4	0.0224178142770822	0.00380624314322128	8.43311971306989E-4
4.3	-2.2	0.0220992664784525	0.00601285682687618	0.00162022243729726
4.3	-2	0.0222051586042589	0.00846569866137291	0.00267709116406352
4.3	-1.8	0.0227891242795337	0.00997455809368907	0.00442106079736855
4.3	-1.6	0.0237567153731617	0.0116044757473715	0.00706451228865745
4.3	-1.4	0.0249308279252486	0.0140639964601349	0.0111745616535874
4.3	-1.2	0.0261322904146821	0.0157088726524813	0.0161536426307662
4.3	-1	0.0272178606515183	0.0165354907725653	0.0218403627019314
4.3	-0.8	0.0280660501955199	0.018875376059839	0.0300162911651643
4.3	-0.6	0.0285541797334124	0.0245832482427576	0.0399576485533444
4.3	-0.4	0.0285745002908083	0.0326496265135125	0.0502802003996577
4.3	-0.2	0.0280946412399392	0.0406430462550205	0.0616297554231259
4.3	0	0.0272234164532545	0.0473683060722723	0.0735543549296764
4.3	0.2	0.0262343714250676	0.0552625694515182	0.0857748892716685
4.3	0.4	0.0255305002522814	0.0662026656558295	0.0968180015233632
4.3	0.6	0.0255832304889567	0.0782786629722869	0.103343304313167
4.3	0.8	0.026909577263727	0.0883723480274982	0.104814927550556
4.3	1	0.0301259617016791	0.0985194636205271	0.103055081338599
4.3	1.2	0.0360388859935979	0.109085548630676	0.0972949165215054
4.3	1.4	0.045665727031026	0.118708796888611	0.0878541409519779
4.3	1.6	0.0600971187285408	0.124041883738087	0.0771563370450846
4.3	1.8	0.0802177741542927	0.123620762731415	0.0665114017554826
4.3	2	0.106411508862755	0.12063015124769	0.0564744404794792
4.3	2.2	0.13839445768481	0.111344648424287	0.0455677088758232
4.3	2.4	0.175229785505089	0.098091031381299	0.0346123722434443
4.3	2.6	0.215453220765681	0.0854225245586612	0.0255388637968647
4.3	2.8	0.257188650635395	0.0722981462490755	0.0179473097649406
4.3	3	0.298202485032553	0.0589856532790523	0.0118669936105955
4.3	3.2	0.335971018418823	0.0469702377804239	0.00783534173835413
4.3	3.4	0.367890726853381	0.0355770216027831	0.00514952764313517
4.3	3.6	0.391668521322338	0.0253573354617315	0.00323261709125718
4.3	3.8	0.405736017458169	0.0173103983378438	0.00183668038626774
4.3	4	0.409402668292481	0.0108240440691565	9.6993259522802E-4
4.3	4.2	0.402569437776277	0.00614373950548914	4.46602913773053E-4
4.3	4.4	0.385182480927799	0.00331992338422578	1.34538629227768E-4
4.3	4.6	0.356957283356273	0.00181780187984086	2.21750666251272E-5
4.3	4.8	0.317846757537466	9.32904722644281E-4	1.83261314947489E-6
4.3	5	0.26912816591447	3.19623162451793E-4	7.86454506123791E-8
4.4	-5	0.00274417768078711	-9.64559878765575E-8	1.00000000207292E-8
4.4	-4.8	0.00419816660881272	-5.09834326725238E-7	1.00000125930786E-8
4.4	-4.6	0.00604986144614855	-7.55396831844426E-7	1.00028048264659E-8
4.4	-4.4	0.00823653639853435	3.52808201537463E-6	1.022805629135E-8
4.4	-4.2	0.0106363791614442	2.73160779515807E-5	1.66463808831173E-8
4.4	-4	0.0130821627529536	7.29340651068449E-5	7.34885274051462E-8
4.4	-3.8	0.0153825166908163	8.38043359837506E-5	1.09555586398355E-7
4.4	-3.6	0.0173508357936985	6.25326221260605E-5	4.81814214146297E-7
4.4	-3.4	0.0188396513546993	1.18194004601833E-4	6.24467040808881E-7
4.4	-3.2	0.0197720582245596	3.2425697673545E-4	5.83522782827763E-7
4.4	-3	0.0201603631907061	7.0306693950804E-4	2.85927446047929E-5
4.4	-2.8	0.0201084240086637	0.00116862999515775	9.19643488816997E-5
4.4	-2.6	0.0197991708934228	0.00192041844904046	2.50537388295013E-4
4.4	-2.4	0.0194649772722099	0.00315553783003559	7.08507119094231E-4
4.4	-2.2	0.0193349563744741	0.00507607925182914	0.00139592618567076
4.4	-2	0.0195661429469231	0.0072058774696628	0.00230916830937261
4.4	-1.8	0.0201903453427905	0.00846457107414503	0.00376851310677464
4.4	-1.6	0.021114456006164	0.00984937777394448	0.00598984857605366
4.4	-1.4	0.0221786578511287	0.0121668753200671	0.00964038017752436
4.4	-1.2	0.0232297008385061	0.0137362390568129	0.0142896090092201
4.4	-1	0.0241558875186909	0.0143955979420295	0.0195973656827605
4.4	-0.8	0.0248715256289616	0.0163480641346654	0.0270276760874671
4.4	-0.6	0.0252886346586412	0.0214720146899955	0.0360217254450109
4.4	-0.4	0.0253218436357657	0.0286705913420783	0.0452568173916352
4.4	-0.2	0.0249362998007517	0.0357532099125006	0.0555616298508238
4.4	0	0.024207639635697	0.041914170592332	0.0669677955683635
4.4	0.2	0.0233518129474396	0.0494674750741811	0.0788929505852785
4.4	0.4	0.0227058411721407	0.0599376183299808	0.0893312009058852
4.4	0.6	0.0226823405856945	0.0711150988511644	0.0951313804827414
4.4	0.8	0.0237505144513602	0.0803906155214727	0.0966281717772318
4.4	1	0.0264800846033478	0.0893161564856185	0.0958398220252381
4.4	1.2	0.0316187961230141	0.0981389300721287	0.0909696974238033
4.4	1.4	0.0401106365871906	0.10671209864344	0.0819870002225125
4.4	1.6	0.052970357901754	0.112074966773668	0.072116320007204
4.4	1.8	0.0710226931412228	0.111876365787558	0.0624306117730196
4.4	2	0.0946216879016499	0.109039086807226	0.0530103183393925
4.4	2.2	0.123493003631722	0.100497916116843	0.0426392400850731
4.4	2.4	0.156758870720179	0.0887641941522472	0.0322360521769616
4.4	2.6	0.193077428872988	0.0774891412797073	0.0238826996362868
4.4	2.8	0.230767398492681	0.0655706487538168	0.0169620096833962
4.4	3	0.26785363246193	0.0536966031767287	0.0112458227083427
4.4	3.2	0.302101378638749	0.0430061737517186	0.00734622757000536
4.4	3.4	0.33117578199096	0.0325365943021635	0.00479244217674091
4.4	3.6	0.352981055513362	0.0229582336344246	0.00304659592252549
4.4	3.8	0.366045255928408	0.0155366133175699	0.00175416635190213
4.4	4	0.369683292065675	0.00968285405771126	9.22168311767637E-4
4.4	4.2	0.363760843032053	0.00551530979662547	4.23038947729034E-4
4.4	4.4	0.34821074774642	0.00298081563454218	1.28710196647613E-4
4.4	4.6	0.322781013588219	0.00160687199326338	2.1820834256723E-5
4.4	4.8	0.287448732781883	8.11308384531674E-4	1.87566181390378E-6
4.4	5	0.243393030302077	2.76555935745629E-4	8.28024867799811E-8
4.5	-5	0.00216793313146362	-4.58162997351509E-8	1.00000000072496E-8
4.5	-4.8	0.00336895060753569	-2.37491558676361E-7	1.00000044201972E-8
4.5	-4.6	0.00492869518711441	-1.67418418601702E-7	1.00009906276061E-8
4.5	-4.4	0.00680104113919359	4.50972125231823E-6	1.00813936438913E-8
4.5	-4.2	0.00888125012041663	2.89538949822209E-5	1.23916754858578E-8
4.5	-4	0.0110170898035998	6.93744382435164E-5	3.02966404308862E-8
4.5	-3.8	0.0130309798695497	6.50372418994443E-5	1.00064744455281E-7
4.5	-3.6	0.0147517724938767	1.99557171779551E-5	1.70383869738729E-6
4.5	-3.4	0.0160508037130125	5.13399195672418E-5	5.19504715120396E-6
4.5	-3.2	0.0168711137559287	2.55345141332775E-4	4.08621614155548E-6
4.5	-3	0.017239403019289	6.0548585837819E-4	1.47862271489366E-5
4.5	-2.8	0.0172594146438082	9.60943061056504E-4	6.85320455718391E-5
4.5	-2.6	0.0170931543934697	0.0015536285120705	2.11634974771457E-4
4.5	-2.4	0.0169330894335625	0.00259759708008748	6.11306803717321E-4
4.5	-2.2	0.0169610372226481	0.00422775555126969	0.00122232067560091
4.5	-2	0.0172953763767814	0.00605296862315162	0.00200770834729524
4.5	-1.8	0.0179488512731322	0.00711125042671473	0.00323252334100822
4.5	-1.6	0.0188288646931488	0.00828262733289661	0.00510777902131961
4.5	-1.4	0.0197877870971214	0.0104477738007059	0.0083013715020722
4.5	-1.2	0.0206893049322	0.0119356087497836	0.0125657181751073
4.5	-1	0.0214431185736676	0.0124922793169078	0.0175089062686911
4.5	-0.8	0.0219928193288009	0.0141494283492445	0.0242793827095662
4.5	-0.6	0.0222866319553048	0.0186760600011305	0.0324858634921956
4.5	-0.4	0.0222720788585877	0.024996499691545	0.0407876794816393
4.5	-0.2	0.0219279547903809	0.0312393879307644	0.0499889440802616
4.5	0	0.0213125290469214	0.0368642713470397	0.0607259673933308
4.5	0.2	0.02059446729947	0.0440365217804959	0.0722699109722828
4.5	0.4	0.0200477623301235	0.0540183426052871	0.0820985680042605
4.5	0.6	0.0200236286340705	0.0644161448349478	0.0871817283975265
4.5	0.8	0.0209389922120583	0.0730564469474438	0.0885959818439564
4.5	1	0.0233130700963768	0.0809118047788111	0.0885818751443729
4.5	1.2	0.0278312175260392	0.0881422298098792	0.084624230694575
4.5	1.4	0.035358031228608	0.0957451367556762	0.0763212684239341
4.5	1.6	0.0468227933561947	0.101047691728871	0.0673167348132133
4.5	1.8	0.0629797918661072	0.100992820089025	0.0584787065973801
4.5	2	0.0841472297226147	0.098318846692321	0.049603377899971
4.5	2.2	0.110061726527123	0.0904563192134801	0.039768328476569
4.5	2.4	0.139910970996847	0.0799881417857187	0.0299168771110368
4.5	2.6	0.17248024427484	0.0699101411456282	0.0222421148699391
4.5	2.8	0.206280801014927	0.0591656623575424	0.0159541296503821
4.5	3	0.239586496503329	0.0486463922645515	0.010574283943195
4.5	3.2	0.270439436681193	0.0391409172539309	0.00680474489789021
4.5	3.4	0.296763994061562	0.0295426891628643	0.00439893017900897
4.5	3.6	0.316657835726017	0.0206305378899066	0.00283116797398367
4.5	3.8	0.328746850536769	0.0138331072747817	0.00165702250925227
4.5	4	0.332354833698468	0.00859555336126733	8.70138342543282E-4
4.5	4.2	0.327312629609825	0.00491404693907886	3.95073030695049E-4
4.5	4.4	0.313532661325453	0.00264918342745753	1.2144554024447E-4
4.5	4.6	0.29078043419916	0.0014036631866664	2.14747347416247E-5
4.5	4.8	0.259040884499487	6.96501542473555E-4	1.9441521038822E-6
4.5	5	0.219389071514946	2.3508129383799E-4	8.83813043173363E-8
4.6	-5	0.00169941207776175	-2.04062612204825E-8	1.00000000022688E-8
4.6	-4.8	0.00269104945706877	-1.00170105698335E-7	1.00000013909127E-8
4.6	-4.6	0.00400650791016612	1.55687422028439E-7	1.00003149635115E-8
4.6	-4.4	0.00561265554089592	5.37901901406613E-6	1.00262637816764E-8
4.6	-4.2	0.00741874872055606	3.13958327577965E-5	1.07438315261018E-8
4.6	-4	0.00928565620041225	6.90727719475673E-5	1.03983783055761E-8
4.6	-3.8	0.0110486258347098	5.27163424895256E-5	2.88001066539041E-7
4.6	-3.6	0.0125509216027757	-1.02424174846085E-5	3.65726151356616E-6
4.6	-3.4	0.0136806173527756	4.82350878342611E-6	1.43830087051826E-5
4.6	-3.2	0.0143977411691643	2.02995816182207E-4	1.59524915917096E-5
4.6	-3	0.0147410368501106	5.15989252513202E-4	7.76842520327602E-6
4.6	-2.8	0.0148144072036348	7.81859250342488E-4	4.88758125787158E-5
4.6	-2.6	0.0147628770549965	0.00125288775943216	1.88222061223343E-4
4.6	-2.4	0.014745765347338	0.00212393528180777	5.47956305700779E-4
4.6	-2.2	0.0149048789795009	0.00346648517130017	0.00108948925670555
4.6	-2	0.0153254328937577	0.00501439508664684	0.00175225819666027
4.6	-1.8	0.0160034606525902	0.00592564591922279	0.00278340204697191
4.6	-1.6	0.0168456275604673	0.00691919453031009	0.00438618687303644
4.6	-1.4	0.0177115997166564	0.00890882457380157	0.00713413766662107
4.6	-1.2	0.018474082553251	0.0102938665932901	0.0109652071828958
4.6	-1	0.019055310597502	0.0108025066215291	0.0155726396513584
4.6	-0.8	0.0194218898827457	0.0122570689058311	0.021799449788864
4.6	-0.6	0.0195580000527281	0.0161996607308322	0.0293436302693149
4.6	-0.4	0.0194509667883594	0.0216563992198116	0.0368358767741586
4.6	-0.2	0.0191052302363921	0.0271310785404066	0.0449628674283879
4.6	0	0.0185745763897128	0.0322149659737211	0.054914826799457
4.6	0.2	0.0179901027200351	0.0389098925585723	0.0659327569742036
4.6	0.4	0.017567409213861	0.0483574481514023	0.0751615043363486
4.6	0.6	0.0175967085574474	0.0580920801115321	0.0796583737815167
4.6	0.8	0.0184412987615937	0.0662370878469892	0.0809236162683426
4.6	1	0.0205686665529592	0.0731630011992631	0.0813641480259368
4.6	1.2	0.0246002111528256	0.0790027129493886	0.0782112541072108
4.6	1.4	0.0313169967208709	0.0857310989529557	0.0707776228652233
4.6	1.6	0.0415549504686623	0.0908885531842312	0.0626855989481493
4.6	1.8	0.0559886076672856	0.0909285966126812	0.0546068863786815
4.6	2	0.0748944086701906	0.088429885651295	0.0462363470193498
4.6	2.2	0.0980205272085519	0.0811814504281065	0.0369533015015823
4.6	2.4	0.124625284882625	0.0717541861442324	0.0276852828815236
4.6	2.6	0.153624886158615	0.0627220203640767	0.0206410373292806
4.6	2.8	0.183720162782174	0.0531387003908883	0.0149155923852003
4.6	3	0.213423477562304	0.043882186318277	0.00984764746780332
4.6	3.2	0.241039516516469	0.0354099800074897	0.0062351627222524
4.6	3.4	0.264739096504129	0.0266299886615912	0.00400266252690206
4.6	3.6	0.282805794167299	0.0184104272825456	0.00260745591424147
4.6	3.8	0.293961792168033	0.0122322990261162	0.00155289606420576
4.6	4	0.297541852369502	0.00758076461282055	8.16564621945065E-4
4.6	4.2	0.293342897382585	0.00434775360838511	3.64014125874561E-4
4.6	4.4	0.281251861527243	0.00233183485435765	1.12339927725273E-4
4.6	4.6	0.261039774622522	0.00121433755109137	2.07217292602391E-5
4.6	4.8	0.232686459103485	5.92778715321564E-4	1.96932618920988E-6
4.6	5	0.197159966422269	1.97166973233683E-4	9.18553668499755E-8
4.7	-5	0.00132562876227743	-8.49692412287577E-9	1.00000000006361E-8
4.7	-4.8	0.00214542481951096	-3.52729859139017E-8	1.00000003933593E-8
4.7	-4.6	0.00325695266747346	3.29053367715457E-7	1.00000904979592E-8
4.7	-4.4	0.00463691081879945	6.07911331260172E-6	1.00075588658359E-8
4.7	-4.2	0.00620611674866493	3.38018515976927E-5	1.01423678050269E-8
4.7	-4	0.00783733080480697	7.01478856958229E-5	1.95115418408926E-8
4.7	-3.8	0.00937823822769017	4.52693247849668E-5	4.49703741580545E-7
4.7	-3.6	0.0106858692724141	-2.90759874019699E-5	5.59043002162379E-6
4.7	-3.4	0.0116632066639875	-2.46774551318496E-5	2.3861476609578E-5
4.7	-3.2	0.012284372005439	1.60389006513598E-4	3.09605563861689E-5
4.7	-3	0.0125976381546841	4.28161356453064E-4	7.68645210607843E-6
4.7	-2.8	0.0127069570274145	6.25696510322473E-4	3.54791536795711E-5
4.7	-2.6	0.0127438535438113	0.00100896989170464	1.77444162611196E-4
4.7	-2.4	0.0128408997528028	0.00172572630824307	5.09952206606751E-4
4.7	-2.2	0.0131069607080911	0.00279604887318746	9.83210629810752E-4
4.7	-2	0.0135993782063103	0.00410062957464475	0.00152345118346632
4.7	-1.8	0.0142996230561631	0.00491427999162942	0.00239246236797583
4.7	-1.6	0.0151125027939597	0.00576444967996955	0.00378544797418277
4.7	-1.4	0.0159010451296231	0.00754860108004336	0.0061154029652068
4.7	-1.2	0.016540898727286	0.00880232664210806	0.00949552059161494
4.7	-1	0.0169598628622945	0.00930385500787347	0.0138095363989423
4.7	-0.8	0.0171418206602854	0.0106378000109558	0.0196008715710743
4.7	-0.6	0.01710478182316	0.0140347123664377	0.026538554302334
4.7	-0.4	0.0168787053977098	0.0186683585664221	0.0333021768095483
4.7	-0.2	0.0165008856663146	0.0234492047802936	0.0404595255257377
4.7	0	0.0160299639755896	0.0279787596794252	0.0495631101772086
4.7	0.2	0.0155681690024901	0.0340741502259071	0.0599036722489779
4.7	0.4	0.0152788290035967	0.0429135036245848	0.0685515826080425
4.7	0.6	0.0153944222960978	0.052070819928701	0.0726622403426598
4.7	0.8	0.0162261644366719	0.0597976076501812	0.0737813926871087
4.7	1	0.0181907927056727	0.065917461758627	0.0743308719975929
4.7	1.2	0.0218458985143803	0.0706123553080311	0.0717665901163539
4.7	1.4	0.0278867447530087	0.0765828611292516	0.0652994773544954
4.7	1.6	0.0370503531518392	0.0815240272917857	0.0581442569187977
4.7	1.8	0.0499245180364027	0.081625650885722	0.050761513590471
4.7	2	0.0667393968088024	0.0792996120068757	0.0428891409668612
4.7	2.2	0.087255275665687	0.0726080453348125	0.0342009365070093
4.7	2.4	0.110805120807409	0.0640557388896313	0.0255821621173429
4.7	2.6	0.136438290744411	0.0559732161981728	0.0191099054887574
4.7	2.8	0.163040661468412	0.0475353412983715	0.013846696983125
4.7	3	0.189350702989663	0.039434297764472	0.00907523804151656
4.7	3.2	0.21391869539908	0.0318481272788634	0.00567029826338607
4.7	3.4	0.235145655189738	0.0238382010378813	0.00364007650774207
4.7	3.6	0.25149001957565	0.0163349369534701	0.00240318675220484
4.7	3.8	0.261766104500794	0.0107640031565519	0.00145367635997123
4.7	4	0.265320638762502	0.00665344662913158	7.63545025017769E-4
4.7	4.2	0.261918267153777	0.00382287922741555	3.30944573374194E-4
4.7	4.4	0.251417859024359	0.0020350982369412	1.01290078752769E-4
4.7	4.6	0.233587863893	0.00104353733577144	1.92701176401926E-5
4.7	4.8	0.208394415619998	5.02967246524751E-4	1.89872348861252E-6
4.7	5	0.176699309680624	1.64293095496704E-4	9.04953361774008E-8
4.8	-5	0.00103355395128832	-3.27934223215065E-9	1.00000000001595E-8
4.8	-4.8	0.00171335770404397	-6.58866434590937E-9	1.00000000997185E-8
4.8	-4.6	0.00265482381834534	4.1510330059441E-7	1.0000023220174E-8
4.8	-4.4	0.00384179961850912	6.51426789917593E-6	1.00016994871893E-8
4.8	-4.2	0.00520476230275399	3.5331987147987E-5	1.00710208917813E-8
4.8	-4	0.0066276075605128	7.07175536791338E-5	2.42858168595888E-8
4.8	-3.8	0.00797038825217499	4.09253907892809E-5	5.51086099066559E-7
4.8	-3.6	0.00910349245506019	-3.81431808316386E-5	6.92343209915352E-6
4.8	-3.4	0.00994320007720075	-4.04984611528261E-5	3.11556865486693E-5
4.8	-3.2	0.0104749882961974	1.23339491412632E-4	4.53362105811878E-5
4.8	-3	0.0107540870318794	3.40241921897493E-4	1.36753332107852E-5
4.8	-2.8	0.0108839988731986	4.88661236357593E-4	2.9851626780574E-5
4.8	-2.6	0.0109855830005633	8.1108247128294E-4	1.75694600077458E-4
4.8	-2.4	0.0111703808144311	0.00139396548819423	4.86388470416812E-4
4.8	-2.2	0.0115208382604992	0.00222144273196741	8.88046995096257E-4
4.8	-2	0.0120713503335568	0.00331998036217664	0.00130802077714741
4.8	-1.8	0.0127908625945968	0.00407483042023326	0.00204331062646796
4.8	-1.6	0.0135816495662509	0.00480985882202834	0.00327599977582605
4.8	-1.4	0.0143075543829179	0.00635989225235001	0.00522939984310841
4.8	-1.2	0.0148433730705395	0.00745648567011476	0.00817130137597332
4.8	-1	0.0151177839940103	0.00797640026060565	0.0122308619532138
4.8	-0.8	0.0151270546022896	0.00925204239289932	0.0176542811773331
4.8	-0.6	0.014919234275877	0.0121615274411713	0.0239747713175548
4.8	-0.4	0.0145657348018246	0.0160368315641244	0.0300620030555954
4.8	-0.2	0.0141390322135137	0.0202011402824252	0.0364032678976612
4.8	0	0.013708174725602	0.0241762900465732	0.0446514512446621
4.8	0.2	0.0133538554044666	0.0295584343656653	0.0542057945032927
4.8	0.4	0.0131943270788841	0.0376962489764123	0.0622936649905174
4.8	0.6	0.0134100196947038	0.0463112874240499	0.0662121906405197
4.8	0.8	0.0142640200562269	0.0536279769827186	0.0672515470554225
4.8	1	0.0161250152044847	0.0590488078041048	0.0676361099679946
4.8	1.2	0.019488305023459	0.0628748642907359	0.0653951043023538
4.8	1.4	0.0249629620054512	0.0682201583503356	0.0598743600674005
4.8	1.6	0.0331843759827885	0.0728872142593994	0.0536381455812103
4.8	1.8	0.0446497980729195	0.0730186776638541	0.0469036305116121
4.8	2	0.0595408797746018	0.0708456267957017	0.0395485949670923
4.8	2.2	0.0776310640295862	0.0646700489491434	0.0315275746241865
4.8	2.4	0.0983307365801494	0.0568942589612112	0.023644313971434
4.8	2.6	0.12082250314488	0.0497125710568064	0.0176737080399241
4.8	2.8	0.144170408172506	0.0423826412531348	0.0127572890663394
4.8	3	0.167324166277591	0.0353124806283916	0.00827948899585011
4.8	3.2	0.189059871101142	0.0284837177582655	0.00514052591247382
4.8	3.4	0.207989437236894	0.0212054976907056	0.00333435793493426
4.8	3.6	0.22273229762577	0.0144358948983304	0.00223702109681797
4.8	3.8	0.232188781274253	0.00945043786000495	0.00136709113364715
4.8	4	0.23571791392029	0.00582237398696433	7.10724378944142E-4
4.8	4.2	0.233054584865628	0.00334304631515533	2.96236886611432E-4
4.8	4.4	0.224029582664514	0.00176328498530731	8.84604823818298E-5
4.8	4.6	0.208404701771886	8.93357698038532E-4	1.70276224548441E-5
4.8	4.8	0.186128441145735	4.27768422626105E-4	1.71182635610603E-6
4.8	5	0.15796088100883	1.37073585867997E-4	8.32368995688856E-8
4.9	-5	8.10389593563365E-4	-1.14346210364521E-9	1.00000000000351E-8
4.9	-4.8	0.00137684564457004	5.02421301749721E-9	1.00000000218686E-8
4.9	-4.6	0.0021765312610209	4.44828782448896E-7	1.00000047625342E-8
4.9	-4.4	0.00319825962648821	6.60217230182313E-6	1.0000018443231E-8
4.9	-4.2	0.00438068977113632	3.53488947290647E-5	1.01378634714462E-8
4.9	-4	0.00561834389911295	6.92857499285244E-5	2.56004125835617E-8
4.9	-3.8	0.00678366623694945	3.79860775015395E-5	5.77292626440383E-7
4.9	-3.6	0.0077600650480978	-3.95763583549036E-5	7.41682570450234E-6
4.9	-3.4	0.00847566887643737	-4.59179564054138E-5	3.51230317568337E-5
4.9	-3.2	0.00892478376252834	9.01824847237145E-5	5.6696426101009E-5
4.9	-3	0.00916707217611389	2.54426096447868E-4	2.38889608125033E-5
4.9	-2.8	0.00930476449245583	3.69122664413195E-4	3.14710709599989E-5
4.9	-2.6	0.0094501864217211	6.48871232045927E-4	1.78794960076932E-4
4.9	-2.4	0.00969870218408991	0.00111985971234963	4.67008295130734E-4
4.9	-2.2	0.0101121013463986	0.00174505886560688	7.92541893673411E-4
4.9	-2	0.0107062650899721	0.00267425042726782	0.00110200349074607
4.9	-1.8	0.0114395573129225	0.00339448186167765	0.00173352633934109
4.9	-1.6	0.0122116071278465	0.00403319435013585	0.00284334133376507
4.9	-1.4	0.0128860397232305	0.00532972441595783	0.00446879642953338
4.9	-1.2	0.0133353764959738	0.0062550860620942	0.00700066190573622
4.9	-1	0.0134869003048404	0.00680450550344611	0.0108186002776641
4.9	-0.8	0.0133454817536123	0.00805977410419295	0.0158880949323866
4.9	-0.6	0.0129841970389625	0.0105515882752939	0.0215488172369467
4.9	-0.4	0.0125112434609965	0.0137523414533736	0.0270078409625902
4.9	-0.2	0.0120321380704152	0.0173782197268621	0.0327056961885081
4.9	0	0.0116282184763646	0.0208249756206371	0.0401400353662466
4.9	0.2	0.011364361867453	0.0254185541721036	0.0488654288201018
4.9	0.4	0.0113214777183084	0.0327576833708903	0.0564051462711167
4.9	0.6	0.0116353817260115	0.0408087953355687	0.0602539248934567
4.9	0.8	0.0125267533435974	0.0476651518528857	0.0613079547639394
4.9	1	0.0143201498869461	0.0524832063654924	0.0613877334810484
4.9	1.2	0.0174511864834526	0.0557231428571681	0.059230657532665
4.9	1.4	0.0224442307751691	0.060578360208502	0.0545415829475052
4.9	1.6	0.0298334093065436	0.0649237500706292	0.0491664182609823
4.9	1.8	0.0400252657176079	0.0650480048141754	0.0430383063096216
4.9	2	0.0531534565207147	0.0629989833170695	0.0362280757802852
4.9	2.2	0.0690063089121988	0.0573208118288909	0.0289579378098145
4.9	2.4	0.08707299850702	0.0502800592664911	0.0218878835575548
4.9	2.6	0.106666871827638	0.0439779495414661	0.016340494295753
4.9	2.8	0.127020432112211	0.0376861347588176	0.0116641598562772
4.9	3	0.147277127081306	0.0315081418800179	0.00749017614154054
4.9	3.2	0.166416620363949	0.0253354613896276	0.00466428800741304
4.9	3.4	0.183240179150457	0.0187628256307803	0.00308598951266342
4.9	3.6	0.196512573286647	0.0127344471141262	0.00210890804095061
4.9	3.8	0.205212940767284	0.00830213607306837	0.00129265238579674
4.9	4	0.208712744235555	0.00508886747478062	6.56442638390617E-4
4.9	4.2	0.206720561432096	0.00290866119008363	2.60503915342699E-4
4.9	4.4	0.19904138276738	0.00151827462110332	7.45538138043146E-5
4.9	4.6	0.185429912920901	7.63378572918476E-4	1.41674593044455E-5
4.9	4.8	0.165817282145643	3.65824418191135E-4	1.42795890790936E-6
4.9	5	0.140869739096236	1.15191012921151E-4	7.10341379722353E-8
5	-5	6.43957812053604E-4	-3.29947589993721E-10	1.0000000000006E-8
5	-4.8	0.00111907695055777	8.91399191050338E-9	1.00000000032502E-8
5	-4.6	0.00180056024866646	4.34193248078586E-7	1.00000001423954E-8
5	-4.4	0.00268049346130906	6.31313222875394E-6	1.00004467310929E-8
5	-4.2	0.00370457056132238	3.35715611626908E-5	1.01429383955591E-8
5	-4	0.00477752362008184	6.50529637557836E-5	2.45025176280088E-8
5	-3.8	0.005784133969134	3.51164457916726E-5	5.39024228083466E-7
5	-3.6	0.00662042624272144	-3.57948297032084E-5	7.15964928588913E-6
5	-3.4	0.00722502772443281	-4.40193678932257E-5	3.59056283163095E-5
5	-3.2	0.00759878037903318	6.11672441821129E-5	6.41043654199822E-5
5	-3	0.00780339223939567	1.75343160222472E-4	3.57394926617893E-5
5	-2.8	0.00793877455383242	2.67253175126799E-4	3.78227839248265E-5
5	-2.6	0.00811019056497234	5.14022381548315E-4	1.82415552281572E-4
5	-2.4	0.00840076719769866	8.95176926383188E-4	4.44634124762772E-4
5	-2.2	0.00885653813876092	0.00136412013153183	6.92768999773878E-4
5	-2	0.00947873357221133	0.00215651725758181	9.09891736900762E-4
5	-1.8	0.0102169631476531	0.00285110727468288	0.00146818665624474
5	-1.6	0.0109686310997441	0.0034025264339018	0.00248137379897199
5	-1.4	0.0115974972062797	0.00444114821315779	0.00382871148168224
5	-1.2	0.0119745447879429	0.00519848185901875	0.00597987436620871
5	-1	0.0120256561952831	0.00577776688497362	0.00953024952225823
5	-0.8	0.0117617927538047	0.00702618905259637	0.0142162388354884
5	-0.6	0.0112753871478708	0.00917104535000637	0.0191865623105259
5	-0.4	0.0107041155991873	0.0117925063310895	0.0240778686135288
5	-0.2	0.0101807350212825	0.0149558835292497	0.0292958226627401
5	0	0.00979751272897834	0.0179284571543921	0.0359897562862703
5	0.2	0.00960749301309753	0.0217147203557785	0.0439033307079817
5	0.4	0.00966192430691119	0.0281722826719071	0.0508918424380788
5	0.6	0.0100604135843543	0.0355913234335584	0.0546921166365968
5	0.8	0.0109880399554635	0.041903760860916	0.0558383052119368
5	1	0.0127299434605799	0.0462104689653235	0.0556154271589942
5	1.2	0.01566557117968	0.0491240743393171	0.0533914990765087
5	1.4	0.0202379133110732	0.0536085019476258	0.0493819197066594
5	1.6	0.0268833059652188	0.0575932934404266	0.0447921759093124
5	1.8	0.0359210514483791	0.0576707057797251	0.0392329932759328
5	2	0.0474400082960208	0.0557199275625518	0.032981895492041
5	2.2	0.0612456857840642	0.0505419275673496	0.0265208359160337
5	2.4	0.0769058137703718	0.0442280685556292	0.0202980250657912
5	2.6	0.0938591257154388	0.0387875677074402	0.015095851504003
5	2.8	0.11149390580236	0.0334315413687749	0.0105856041615795
5	3	0.129127378850095	0.0280006673239145	0.00673562634871499
5	3.2	0.145918749433795	0.0224121090407763	0.00424420511443547
5	3.4	0.160835912344998	0.0165301566592711	0.00287516878264114
5	3.6	0.172772684922296	0.0112374702142934	0.00200194609791989
5	3.8	0.180779653239633	0.0073160786873672	0.00122367736600247
5	4	0.184241134163286	0.00444732563134503	6.00255760667322E-4
5	4.2	0.182843712432778	0.00251769913452851	2.25626988411379E-4
5	4.4	0.176370674561552	0.00130008451093163	6.0912857615896E-5
5	4.6	0.164572057280814	6.51525602203164E-4	1.10935792121988E-5
5	4.8	0.147365195312409	3.14406930490754E-4	1.09805000089316E-6
5	5	0.125332883522337	9.76260007013055E-5	5.63648177841596E-8
5.1	-5	5.23081207640404E-4	-4.66910029424137E-11	1.00000000000002E-8
5.1	-4.8	9.24853663640119E-4	9.38196194070211E-9	1.00000000005571E-8
5.1	-4.6	0.00150781579058843	3.9413945902771E-7	1.00000007706239E-8
5.1	-4.4	0.00226608728688816	5.68589295241336E-6	1.00004664673748E-8
5.1	-4.2	0.0031515081827423	3.01264172234461E-5	1.01211861193951E-8
5.1	-4	0.00407859947523595	5.8035400216095E-5	2.20706511099293E-8
5.1	-3.8	0.00494424627318198	3.15427982584235E-5	4.62116253765181E-7
5.1	-3.6	0.00565653156119393	-2.91502390724876E-5	6.4152447370866E-6
5.1	-3.4	0.00616327483718083	-3.74887503291535E-5	3.42983664239496E-5
5.1	-3.2	0.00646979543641522	3.76366838975097E-5	6.7351787218949E-5
5.1	-3	0.00663766516280727	1.08247507096564E-4	4.62837696331594E-5
5.1	-2.8	0.00676331645398567	1.84128658553199E-4	4.53636779434744E-5
5.1	-2.6	0.00694585971445274	4.00908460741636E-4	1.82801276935091E-4
5.1	-2.4	0.00725925503287879	7.12417717003721E-4	4.15915684823721E-4
5.1	-2.2	0.00773781357342229	0.00107003148961747	5.91749483152747E-4
5.1	-2	0.00837139224248194	0.00175163679962331	7.39981634818013E-4
5.1	-1.8	0.00910253149308703	0.00241680353077013	0.00125114769861026
5.1	-1.6	0.00982724485393959	0.002882390532848	0.00218291404410766
5.1	-1.4	0.0104108594391384	0.00367594111501078	0.00329965582821726
5.1	-1.2	0.0107252574731676	0.00428661901553962	0.00509575603418017
5.1	-1	0.0106968030232194	0.00489056181843273	0.00832045541315109
5.1	-0.8	0.0103413134078049	0.00612541787611197	0.0125747876645399
5.1	-0.6	0.0097648286458682	0.00798424640072744	0.0168661250126993
5.1	-0.4	0.0091255804332355	0.0101239442800791	0.0212615549611392
5.1	-0.2	0.00857517232846084	0.0128959424849223	0.0261295522364724
5.1	0	0.00821286285749908	0.0154699129108625	0.0321663720103416
5.1	0.2	0.00808212293555323	0.0184898756574602	0.0393190170738551
5.1	0.4	0.00821162241055734	0.0240130595449861	0.0457425354793715
5.1	0.6	0.00867335994432009	0.0307083441506814	0.0494309256468337
5.1	0.8	0.00962406657842782	0.0363919150043298	0.0506996271903317
5.1	1	0.0113146405501445	0.0402768055497606	0.0502802240485204
5.1	1.2	0.0140726917907752	0.0430715919982849	0.0479545268217251
5.1	1.4	0.0182649158262048	0.0472713984898669	0.044492701169393
5.1	1.6	0.0242361789473462	0.050866758797361	0.0406207373340241
5.1	1.8	0.0322252060584596	0.0508652670709009	0.0356030746424586
5.1	2	0.0422814742392914	0.0490012742712699	0.0298973807735845
5.1	2.2	0.0542301967780063	0.0443393630467405	0.0242413287838971
5.1	2.4	0.0677156535956698	0.0387501164056183	0.0188308283520261
5.1	2.6	0.0822937858031024	0.0341354304699165	0.0139071863073419
5.1	2.8	0.097493256547271	0.0295890991643953	0.00953663791284454
5.1	3	0.112783225511784	0.0247649979538214	0.0060354720903478
5.1	3.2	0.127477536491276	0.0197144301739001	0.00387074863853626
5.1	3.4	0.140687953164743	0.0145149771412681	0.00267443106358056
5.1	3.6	0.151421538468162	0.00993667995890652	0.00189330662665667
5.1	3.8	0.158793634982376	0.00647672522325051	0.0011525986559097
5.1	4	0.162202484051554	0.00388738046205212	5.44324419673058E-4
5.1	4.2	0.161317746231459	0.0021671663038348	1.94625468137664E-4
5.1	4.4	0.155906303984185	0.00110788682558886	4.9156624675055E-5
5.1	4.6	0.145717807148103	5.55270145729805E-4	8.28689097146052E-6
5.1	4.8	0.130661488320522	2.70430884532942E-4	7.82517596116551E-7
5.1	5	0.111248481344926	8.30671651669368E-5	4.21067298399377E-8
5.2	-5	4.37863661704308E-4	3.7493318286681E-11	1.00000000000006E-8
5.2	-4.8	7.80873788417418E-4	8.36850581974395E-9	1.00000000009534E-8
5.2	-4.6	0.00128179278790407	3.35018849918064E-7	1.00000007341133E-8
5.2	-4.4	0.00193593293702424	4.81822454617127E-6	1.00003648959815E-8
5.2	-4.2	0.00270059309239747	2.54798081043464E-5	1.00912433555165E-8
5.2	-4	0.00349961370028818	4.89514236876764E-5	1.92661187919051E-8
5.2	-3.8	0.00424153692534646	2.70852509770179E-5	3.72535874738004E-7
5.2	-3.6	0.00484575739858918	-2.1592354332754E-5	5.44528514193995E-6
5.2	-3.4	0.00526798970152614	-2.84226653839909E-5	3.10800572090127E-5
5.2	-3.2	0.00551619633752609	2.12141484988037E-5	6.63075762314373E-5
5.2	-3	0.00564988110474935	5.74072969248815E-5	5.28225154435568E-5
5.2	-2.8	0.00576082941830132	1.20595348040693E-4	5.08031786988818E-5
5.2	-2.6	0.00594247543109816	3.06223282851969E-4	1.77450586240808E-4
5.2	-2.4	0.00626192043392198	5.64789635165756E-4	3.80413767621613E-4
5.2	-2.2	0.00674499033447857	8.49567837293664E-4	4.95602890634739E-4
5.2	-2	0.00737290594274702	0.00143909984731733	5.98833495855752E-4
5.2	-1.8	0.00808267318069511	0.0020627256049246	0.00107973045530711
5.2	-1.6	0.00877000499855463	0.00244020696236056	0.00193548546331001
5.2	-1.4	0.00930390189096423	0.00301728807149925	0.00286546370817392
5.2	-1.2	0.00956066722737577	0.00351709715547864	0.00433145571543599
5.2	-1	0.00947035096709873	0.00414001661002562	0.00716219887569925
5.2	-0.8	0.00905352277382153	0.00534124839923091	0.0109450369255582
5.2	-0.6	0.00842450747196074	0.00695689134662695	0.0146170390482904
5.2	-0.4	0.00775260872158786	0.00870512208803219	0.0185871248472605
5.2	-0.2	0.00719848067995183	0.0111501614483742	0.0231853883192939
5.2	0	0.0068626743560876	0.0134104801422605	0.0286374520137061
5.2	0.2	0.0067797761670367	0.0157545451028257	0.0350832720552072
5.2	0.4	0.0069619145533615	0.0203309764522927	0.0409287995086018
5.2	0.6	0.00746158362533829	0.0262159256235184	0.0444075097565246
5.2	0.8	0.00841431325337384	0.0312133692936315	0.0457818842056261
5.2	1	0.0100421596193741	0.0347622750039296	0.0453183049889283
5.2	1.2	0.012625984322132	0.0375724340354944	0.0429576267489764
5.2	1.4	0.0164628579964375	0.0415305012622085	0.0399596110389231
5.2	1.6	0.0218148571146032	0.0447215336658355	0.03675398275621
5.2	1.8	0.0288492350412908	0.044628416860891	0.0322645370162303
5.2	2	0.0375829724865245	0.0428593494934218	0.0270622550235746
5.2	2.2	0.0478632709175257	0.0387298255494974	0.0221312667167828
5.2	2.4	0.0594071324286883	0.0338463908837494	0.0174276939225381
5.2	2.6	0.0718770060958193	0.0299915451217653	0.0127372710646588
5.2	2.8	0.0849243919011977	0.0261188903967025	0.00852821012229012
5.2	3	0.0981474802212156	0.0217779437533675	0.0053989965808943
5.2	3.2	0.11098999477392	0.0172381636827963	0.00353138043285615
5.2	3.4	0.122685843431628	0.0127127850531648	0.00246370583520117
5.2	3.6	0.132340939236386	0.00881059377934269	0.00176636128339172
5.2	3.8	0.139129967165996	0.00575967594659262	0.00107518159093862
5.2	4	0.142467041306414	0.0033968633581323	4.92465256649322E-4
5.2	4.2	0.142010530149224	0.00185446881608527	1.70309545832881E-4
5.2	4.4	0.137516790806764	9.40841271038158E-4	4.05070005970469E-5
5.2	4.6	0.128740190130634	4.72617698202212E-4	6.11202627033662E-6
5.2	4.8	0.115588414868559	2.31402553222177E-4	5.27433020238312E-7
5.2	5	0.0985130133518426	7.03364318446523E-5	3.04197637029871E-8
5.3	-5	3.79826986498505E-4	5.21136748560154E-11	1.00000000000005E-8
5.3	-4.8	6.75834565655374E-4	6.78897302857464E-9	1.00000000006857E-8
5.3	-4.6	0.00110855986272032	2.67263647868511E-7	1.00000005060126E-8
5.3	-4.4	0.0016739908037388	3.83916895134469E-6	1.00002481197659E-8
5.3	-4.2	0.00233435408360976	2.02817544374937E-5	1.00632852614444E-8
5.3	-4	0.0030222837994777	3.89268423795941E-5	1.67063602172833E-8
5.3	-3.8	0.00365733454059342	2.2026653242808E-5	2.87123229596955E-7
5.3	-3.6	0.00416928776085856	-1.44641414287526E-5	4.41757181447148E-6
5.3	-3.4	0.00452045598027873	-1.82398329438847E-5	2.6750839496969E-5
5.3	-3.2	0.00471982372461572	1.31316208983957E-5	6.09304868999311E-5
5.3	-3	0.00482317170306835	2.50136163604309E-5	5.36803648592224E-5
5.3	-2.8	0.00491655060254177	7.62869631726693E-5	5.2113728625351E-5
5.3	-2.6	0.00508789731771085	2.27977999064759E-4	1.65434737610187E-4
5.3	-2.4	0.0053991422452701	4.46066970966651E-4	3.39089400569194E-4
5.3	-2.2	0.00587018943886841	6.87186626218913E-4	4.0946727171941E-4
5.3	-2	0.00647591056464853	0.00119704960425081	4.88076074653562E-4
5.3	-1.8	0.00714917768015853	0.00176383100742585	9.44813903950109E-4
5.3	-1.6	0.00778658954681337	0.00205124663869684	0.00172378776278884
5.3	-1.4	0.00826316233084762	0.00245168032296777	0.00250682173314238
5.3	-1.2	0.00846354854754931	0.00288377018736731	0.00367128395156777
5.3	-1	0.00832534129686668	0.00352280364778508	0.00605461029035565
5.3	-0.8	0.00787461092927914	0.00466477567798871	0.0093520592236908
5.3	-0.6	0.00722944727869176	0.00605852978095667	0.0124997410571172
5.3	-0.4	0.00656115480064727	0.00749036108267138	0.016103093804993
5.3	-0.2	0.00602941977901131	0.00966455174360125	0.0204600804772726
5.3	0	0.00572951678823555	0.0116924589805568	0.0253767307170458
5.3	0.2	0.00568654919320379	0.0134815687073477	0.0311513999724963
5.3	0.4	0.00590080416191644	0.0171432181670402	0.0364174245054657
5.3	0.6	0.00641232913923485	0.022162467840581	0.0396103649397922
5.3	0.8	0.00734204957661578	0.0264618493087938	0.0410509616713703
5.3	1	0.00888861579589094	0.0297509119394541	0.040689855149106
5.3	1.2	0.0112919101923352	0.0326306446745973	0.03841815637388
5.3	1.4	0.0147873638904299	0.0363476201048571	0.0358365381506896
5.3	1.6	0.0195646465732358	0.0391374627102508	0.0332463110875601
5.3	1.8	0.0257301530086266	0.0389662386105693	0.0292799038427471
5.3	2	0.0332758566191686	0.0373170807576332	0.0245244029551968
5.3	2.2	0.0420725462565568	0.0337233080108584	0.0201819513923224
5.3	2.4	0.0519043968567579	0.0294989995950076	0.0160350614485944
5.3	2.6	0.0625277026249678	0.0263069088306495	0.0115606272456988
5.3	2.8	0.0736979530337755	0.0229765413926176	0.00757029703232197
5.3	3	0.0851193707079839	0.0190219177781226	0.00482908554594791
5.3	3.2	0.0963419244929422	0.0149766446842128	0.00321960037392084
5.3	3.4	0.10670183778978	0.0111091493157505	0.00223908883289402
5.3	3.6	0.115391502235267	0.00782886133833155	0.00161682657346922
5.3	3.8	0.121641131562561	0.00513685489693676	9.91253998673066E-4
5.3	4	0.124883584874473	0.00296450723506293	4.47765444946274E-4
5.3	4.2	0.124771903072085	0.00157806093077308	1.53729722982354E-4
5.3	4.4	0.121057809211493	7.98332059583268E-4	3.5242279267771E-5
5.3	4.6	0.113505386146221	4.02496702017348E-4	4.69355957436215E-6
5.3	4.8	0.102027049455537	1.95966206774389E-4	3.51366991289464E-7
5.3	5	0.0870260907987275	5.86790311525676E-5	2.21920951923186E-8
5.4	-5	3.41904119385746E-4	4.50478695520363E-11	1.00000000000003E-8
5.4	-4.8	6.0036661228801E-4	5.11704773770274E-9	1.0000000000392E-8
5.4	-4.6	9.76583752041028E-4	2.00257743343522E-7	1.00000002993703E-8
5.4	-4.4	0.00146694729075806	2.87535209693891E-6	1.00001541019242E-8
5.4	-4.2	0.00203819704125776	1.51821638363684E-5	1.00413922720966E-8
5.4	-4	0.00263118888849155	2.91365141252593E-5	1.46388784653821E-8
5.4	-3.8	0.0031756898724232	1.68845807853527E-5	2.12951220667675E-7
5.4	-3.6	0.00361080453344123	-8.47251235136291E-6	3.41498961431769E-6
5.4	-3.4	0.00390415723557551	-7.74879980041222E-6	2.16793105663887E-5
5.4	-3.2	0.00406433971258046	1.37637543519416E-5	5.17668006829722E-5
5.4	-3	0.00414204678271874	1.07406635771104E-5	4.88212911013342E-5
5.4	-2.8	0.00421666038467505	4.91099596571802E-5	4.89298279128988E-5
5.4	-2.6	0.00437063192877207	1.64426953767696E-4	1.47330628764015E-4
5.4	-2.4	0.00466194460250015	3.50483639832819E-4	2.93378360457128E-4
5.4	-2.2	0.00510661804782272	5.6752143750777E-4	3.35588692629843E-4
5.4	-2	0.00567512584785179	0.00100599751944982	4.04550095653663E-4
5.4	-1.8	0.00629750650551409	0.00150222402192687	8.34439867298598E-4
5.4	-1.6	0.00687238662594473	0.00170105534436743	0.0015344615298208
5.4	-1.4	0.00728296808673919	0.0019696151178319	0.002205944062227
5.4	-1.2	0.00742593142002066	0.00237618465085062	0.00310263073104202
5.4	-1	0.00725023957808186	0.00303176310236913	0.00501669883841671
5.4	-0.8	0.00678869887960797	0.00409005448789369	0.00784452235856688
5.4	-0.6	0.0061596694384123	0.00526421948585277	0.0105782609610897
5.4	-0.4	0.00552859726480464	0.00643490117069146	0.0138625454407382
5.4	-0.2	0.00504502078431614	0.0083841667848608	0.0179688652237757
5.4	0	0.00479237911095922	0.0102462100776189	0.0223769323220933
5.4	0.2	0.00478479687071341	0.0116109883616193	0.0274922196746434
5.4	0.4	0.00501396891174669	0.0144320854732282	0.0321930238599585
5.4	0.6	0.00551313129762011	0.0185784734343842	0.0350803902957334
5.4	0.8	0.00639430844305959	0.022215712808804	0.0365531912068151
5.4	1	0.00783803344751118	0.0253035028040331	0.0364009822387949
5.4	1.2	0.0100495052784762	0.0282363103860304	0.0343449117503627
5.4	1.4	0.0132114368443223	0.0316831174821991	0.0321373545060501
5.4	1.6	0.0174524346494988	0.0340950225033195	0.0300863761401406
5.4	1.8	0.0228291967208242	0.0338834980867889	0.0266303881969378
5.4	2	0.0293159735310588	0.0323862110894029	0.0222681201229751
5.4	2.2	0.0368077369110287	0.0293084777773444	0.0183626032291257
5.4	2.4	0.0451488434297086	0.0256698729678201	0.0146193997240914
5.4	2.6	0.0541755477461287	0.0230222527463829	0.0103737387167745
5.4	2.8	0.0637281404819527	0.0201191285064458	0.00667522064698346
5.4	3	0.0735947592380711	0.0164860141646642	0.0043275686025682
5.4	3.2	0.0834099385262145	0.0129223828723809	0.00293825080475668
5.4	3.4	0.0925948591597416	0.00968289616709793	0.00201124200941861
5.4	3.6	0.100418318439264	0.00695797919103888	0.00145093821891577
5.4	3.8	0.106163871263344	0.00458170884173141	9.02716130856054E-4
5.4	4	0.109286789030455	0.00258152670035944	4.10687952987549E-4
5.4	4.2	0.109440828799719	0.00133717477339039	1.43544362354788E-4
5.4	4.4	0.106378534964207	6.79587859169681E-4	3.26160048531493E-5
5.4	4.6	0.0998778867186389	3.44477413887446E-4	3.91618852203631E-6
5.4	4.8	0.0898611259706896	1.63905120702296E-4	2.46898507795496E-7
5.4	5	0.0766930604381073	4.78405651107226E-5	1.71663141651124E-8
5.5	-5	3.1832289709019E-4	3.32289155093725E-11	1.00000000000001E-8
5.5	-4.8	5.46842651272539E-4	3.60937402830077E-9	1.00000000001949E-8
5.5	-4.6	8.76444802072182E-4	1.40966957517725E-7	1.00000001600301E-8
5.5	-4.4	0.00130382148515508	2.02374862351231E-6	1.00000898533534E-8
5.5	-4.2	0.00179988945749062	1.06828184738695E-5	1.00258698077137E-8
5.5	-4	0.00231312145954091	2.05078999307485E-5	1.3074509069545E-8
5.5	-3.8	0.00278259016885853	1.21796522806976E-5	1.51542717933186E-7
5.5	-3.6	0.00315557047011741	-3.80936732442544E-6	2.48755362874894E-6
5.5	-3.4	0.00340374689644252	2.64798001394216E-6	1.63311816870013E-5
5.5	-3.2	0.00353410968345276	2.23914898955382E-5	4.02559597841861E-5
5.5	-3	0.00359120807412515	1.19217329453288E-5	3.98384420566721E-5
5.5	-2.8	0.00364703507766798	3.53452035505255E-5	4.22826919274087E-5
5.5	-2.6	0.00377852011945053	1.13414427505762E-4	1.24902086828149E-4
5.5	-2.4	0.00404061146119132	2.7279441732475E-4	2.45192277510887E-4
5.5	-2.2	0.00444710534490452	4.77299561589137E-4	2.73769184274607E-4
5.5	-2	0.00496580616806416	8.51121861479289E-4	3.42333291380804E-4
5.5	-1.8	0.005525155273798	0.00126828767740693	7.37506560276126E-4
5.5	-1.6	0.00602679276308655	0.00138505323172504	0.00135836785330017
5.5	-1.4	0.00636376834371394	0.00156505373305966	0.00194809091739418
5.5	-1.2	0.00644766638432115	0.00197989988847015	0.00261550180267381
5.5	-1	0.00624200312788212	0.00265358177096411	0.00407533594321897
5.5	-0.8	0.00578765070517226	0.0036096157594458	0.00647153030843316
5.5	-0.6	0.0052008407450064	0.00455533875871923	0.0088994048482456
5.5	-0.4	0.00463508411977823	0.00550035885992303	0.0119113088804419
5.5	-0.2	0.00422228491335504	0.00725837833645818	0.0157430490231907
5.5	0	0.00402829198660307	0.00899943403389874	0.019657204552275
5.5	0.2	0.0040543179504406	0.010062618977355	0.0241110414877528
5.5	0.4	0.00428532449124418	0.0121524954851471	0.0282751334990751
5.5	0.6	0.00475175192099282	0.0154718211986381	0.0308941655134635
5.5	0.8	0.00556128052078051	0.0185202062233999	0.032381925344872
5.5	1	0.00688125266220935	0.0214411755879635	0.03248617171553
5.5	1.2	0.00888874663562903	0.0243616257412097	0.0307307556594485
5.5	1.4	0.0117231427147353	0.0274992849360562	0.0288368764769906
5.5	1.6	0.0154635458545679	0.0295750517933305	0.027210781764009
5.5	1.8	0.0201278238409167	0.029374750264969	0.0242293296167118
5.5	2	0.0256789652943207	0.0280549255957502	0.020220777568015
5.5	2.2	0.0320356006904543	0.0254459194646414	0.0166272428273047
5.5	2.4	0.0390942765219278	0.0223038091060603	0.0131721242671971
5.5	2.6	0.0467569336459904	0.0200783427442815	0.00919434350376271
5.5	2.8	0.0549300962992346	0.0175107244356917	0.0058575682419359
5.5	3	0.0634654388102197	0.0141651224073075	0.00389707319192118
5.5	3.2	0.0720629321757099	0.0110676167710615	0.00269519323816863
5.5	3.4	0.0802140846391156	0.00841001001620351	0.00179600521621596
5.5	3.6	0.0872562733125486	0.00616714176684744	0.00127893059786533
5.5	3.8	0.0925255980130806	0.004073103691111	8.11208812345555E-4
5.5	4	0.09550393305088	0.00224178525011922	3.78903654403751E-4
5.5	4.2	0.095851622061574	0.00113090778108995	1.36667805845794E-4
5.5	4.4	0.0933267493279669	5.83011669664389E-4	3.1255907851216E-5
5.5	4.6	0.0877241080384091	2.98075178707518E-4	3.52413620171589E-6
5.5	4.8	0.0789791178412204	1.35694728690438E-4	1.91832510842966E-7
5.5	5	0.0674257990957707	3.79493725228592E-5	1.44608895060766E-8
5.6	-5	3.04430417132704E-4	2.23339835337057E-11	1.00000000000001E-8
5.6	-4.8	5.09119690701385E-4	2.38860356534111E-9	1.00000000000869E-8
5.6	-4.6	8.00501233491904E-4	9.32284522710228E-8	1.00000000795387E-8
5.6	-4.4	0.00117556594950289	1.33837999022628E-6	1.00000499545057E-8
5.6	-4.2	0.00160911431814176	7.06394697085565E-6	1.0015474126651E-8
5.6	-4	0.00205660494843304	1.35661832165041E-5	1.19371004472427E-8
5.6	-3.8	0.00246544272351987	8.27508582315107E-6	1.02802194904584E-7
5.6	-3.6	0.0027898777189842	-3.50287533483808E-7	1.68425591172132E-6
5.6	-3.4	0.00300446452889	1.26934105381969E-5	1.12950080464874E-5
5.6	-3.2	0.00311359436389675	3.7197946128896E-5	2.84095430637363E-5
5.6	-3	0.00315492377077356	2.41901804065235E-5	2.92107232767163E-5
5.6	-2.8	0.00319259978549449	3.03036403789912E-5	3.38931720647883E-5
5.6	-2.6	0.00329804806699981	7.23509723565353E-5	1.00630843403737E-4
5.6	-2.4	0.00352391897325538	2.08535506397598E-4	1.9725783594915E-4
5.6	-2.2	0.00388320034564014	4.0633668437255E-4	2.22798743316978E-4
5.6	-2	0.00434262512333087	7.22753380524249E-4	2.94688263781463E-4
5.6	-1.8	0.00483023450805821	0.00105953650678432	6.4548393531781E-4
5.6	-1.6	0.00525143120243689	0.00110579395211396	0.00118950871673422
5.6	-1.4	0.00551003405501959	0.00123390924964181	0.00171996888216245
5.6	-1.2	0.00553420815164635	0.00167748649758615	0.00220115492166008
5.6	-1	0.00530409191647707	0.00236846132570831	0.00325568484264546
5.6	-0.8	0.0048696865079514	0.00321169939734975	0.00526957143213551
5.6	-0.6	0.00434373292062542	0.00391970473646196	0.00748534348816325
5.6	-0.4	0.00386382888121683	0.00465943126251905	0.0102780919137492
5.6	-0.2	0.00353904097044219	0.00624630479271302	0.0138170019749714
5.6	0	0.0034133195223052	0.00788730238136371	0.0172520758044315
5.6	0.2	0.00347307333183104	0.00875208065982151	0.021046409658617
5.6	0.4	0.00369721161601425	0.0102438004749892	0.0247126966012751
5.6	0.6	0.00411574738067776	0.0128280952494038	0.0271316890790617
5.6	0.8	0.00483525641940663	0.0153810152382688	0.0286240693795626
5.6	1	0.00601420157817979	0.0181432009288472	0.0289671164176913
5.6	1.2	0.00780800984495041	0.0209642162371198	0.0275351897137358
5.6	1.4	0.0103220532402419	0.0237639926957014	0.0258785875822476
5.6	1.6	0.0135970490307153	0.0255582799441362	0.0245373496108527
5.6	1.8	0.0176219716340095	0.0254191850441161	0.0219657793225593
5.6	2	0.0223538340212613	0.024284195170067	0.0182859341245533
5.6	2.2	0.0277333878285033	0.0220710188407365	0.0149304385524007
5.6	2.4	0.0337009319583326	0.0193358196202717	0.0117072017360949
5.6	2.6	0.0402102508986008	0.0174249755547101	0.00805286635911283
5.6	2.8	0.0472169961078332	0.0151263961576936	0.00513052926267163
5.6	3	0.0546183845605797	0.0120579899445859	0.00353799328030407
5.6	3.2	0.0621635628536129	0.00940436703036829	0.00249461504370262
5.6	3.4	0.0694024262146334	0.00726771749039629	0.00160401372584626
5.6	3.6	0.0757350396137634	0.00543298553149651	0.00110901496446268
5.6	3.8	0.0805502213932913	0.00359722128180549	7.17209373330448E-4
5.6	4	0.0833607999088139	0.00194089475074219	3.48626097506865E-4
5.6	4.2	0.0838391703155718	9.57231988566801E-4	1.2968206587062E-4
5.6	4.4	0.0817527875108897	5.05686204892474E-4	2.97837499093081E-5
5.6	4.6	0.076914745459333	2.62068912611323E-4	3.25122385259994E-6
5.6	4.8	0.0692750234123095	1.11880475623112E-4	1.61971199504474E-7
5.6	5	0.0591422650494424	2.92952823414979E-5	1.31063365927851E-8
5.7	-5	2.9650697591887E-4	1.39548472851924E-11	1E-8
5.7	-4.8	4.8227113194567E-4	1.48438278050496E-9	1.00000000000354E-8
5.7	-4.6	7.42553672587852E-4	5.79273699402926E-8	1.0000000037493E-8
5.7	-4.4	0.00107469290410827	8.31622384777121E-7	1.00000265705785E-8
5.7	-4.2	0.00145709165387448	4.38881188357278E-6	1.00087827545238E-8
5.7	-4	0.00185153696316904	8.43142611585748E-6	1.1144515144567E-8
5.7	-3.8	0.0022127526842856	5.31716171402665E-6	6.63873762204258E-8
5.7	-3.6	0.0025007628315476	2.14949315826795E-6	1.04755994595105E-6
5.7	-3.4	0.00269188845252846	2.20581997780982E-5	7.10074027218954E-6
5.7	-3.2	0.00278714276047595	5.54836812007802E-5	1.80642252785488E-5
5.7	-3	0.00281686263021143	4.23738599791531E-5	1.92512383327845E-5
5.7	-2.8	0.00283719257669925	2.92901048274371E-5	2.54139156022197E-5
5.7	-2.6	0.00291420896931178	3.86895852900226E-5	7.71440296196297E-5
5.7	-2.4	0.00309893389718003	1.54368254158591E-4	1.52994130395183E-4
5.7	-2.2	0.0034048113641247	3.47653649211441E-4	1.81510117950665E-4
5.7	-2	0.00379902244150601	6.15372388843066E-4	2.55229525537851E-4
5.7	-1.8	0.00421036906648038	8.77841409812754E-4	5.52556888925208E-4
5.7	-1.6	0.00454848209277128	8.68923862026705E-4	0.00102334280766681
5.7	-1.4	0.00472801616204894	9.7206145414092E-4	0.00150857138853147
5.7	-1.2	0.00469399052281181	0.00144987521414279	0.00185094276923058
5.7	-1	0.00444383707336317	0.0021519797345767	0.0025760440732262
5.7	-0.8	0.00403720059782857	0.00288019612200747	0.00426116782690157
5.7	-0.6	0.0035828481709452	0.00335114764635264	0.00633732578839524
5.7	-0.4	0.00320064847319046	0.00389856183239254	0.00896656883330212
5.7	-0.2	0.00297420484424191	0.00532140588288652	0.0122070235899564
5.7	0	0.00292314552054873	0.00686148304194799	0.0151846330746532
5.7	0.2	0.00301766791172883	0.00760565463832233	0.0183406513090792
5.7	0.4	0.00323044881930017	0.00864150698144318	0.0215547181642122
5.7	0.6	0.00359191511962696	0.0106144189477167	0.0238389613859418
5.7	0.8	0.00420937297742589	0.0127684336696042	0.0253136616138087
5.7	1	0.00523583184600091	0.0153568546810041	0.0258201777908688
5.7	1.2	0.00681102277812611	0.0179949487971465	0.0246796042247565
5.7	1.4	0.00901504768062559	0.0204520126795478	0.0231902688147484
5.7	1.6	0.0118603708056041	0.0220234223730232	0.0219993717992135
5.7	1.8	0.0153156996093022	0.021979571501858	0.019752646355372
5.7	2	0.0193361087386963	0.0210125686392252	0.01638558866867
5.7	2.2	0.0238822179246023	0.019104821406247	0.013247659130411
5.7	2.4	0.0289297911324124	0.0167006888530489	0.0102571705119443
5.7	2.6	0.0344717619118228	0.0150262462528065	0.00698296319819319
5.7	2.8	0.0404978946814673	0.0129534249883146	0.00450152225960755
5.7	3	0.0469357197515649	0.0101650072996343	0.00324364374366209
5.7	3.2	0.0535702123829849	0.00792452586154945	0.00233014188076414
5.7	3.4	0.0600001300649943	0.00623799622941129	0.00143557376071178
5.7	3.6	0.0656837872529573	0.00474225413506996	9.45268289211051E-4
5.7	3.8	0.0700633483947723	0.00314749426143892	6.20739592459927E-4
5.7	4	0.0726867129529236	0.00167499558926355	3.16350696992448E-4
5.7	4.2	0.0732431899944593	8.12480645729897E-4	1.20145354442986E-4
5.7	4.4	0.0715125259929831	4.43405399898323E-4	2.73272800757986E-5
5.7	4.6	0.067326243283148	2.34217017229194E-4	2.91827419308458E-6
5.7	4.8	0.0606483820833404	9.25819088935017E-5	1.39655647521791E-7
5.7	5	0.0517654126382768	2.21160818856166E-5	1.23696487473639E-8
5.8	-5	2.91605320098914E-4	8.16125566268395E-12	1E-8
5.8	-4.8	4.62350771922687E-4	8.66509296039797E-10	1.00000000000134E-8
5.8	-4.6	6.97547550315724E-4	3.3815664417998E-8	1.00000000169367E-8
5.8	-4.4	9.94945182100409E-4	4.85483827135913E-7	1.00000134220944E-8
5.8	-4.2	0.00133625612493547	2.56174061241781E-6	1.00046654816773E-8
5.8	-4	0.00168890831699753	4.92231507483307E-6	1.06252143867229E-8
5.8	-3.8	0.00201390788332538	3.26140117607246E-6	4.13620032189173E-8
5.8	-3.6	0.00227587176591326	3.91762281588723E-6	5.93742413413296E-7
5.8	-3.4	0.00245189090937311	3.02426762908573E-5	4.02405713680909E-6
5.8	-3.2	0.00253904643890881	7.40683112581799E-5	1.02620174189164E-5
5.8	-3	0.00256025077984101	6.14233459091592E-5	1.13609845813769E-5
5.8	-2.8	0.00256381063678702	2.85364983773865E-5	1.7958567334433E-5
5.8	-2.6	0.002610796853529	1.0541352686816E-5	5.66259035475121E-5
5.8	-2.4	0.00275127567568233	1.0829489923492E-4	1.15671958669417E-4
5.8	-2.2	0.00300031283465913	2.96990601421516E-4	1.4899762862354E-4
5.8	-2	0.0033269881447609	5.25876944943043E-4	2.18770105975048E-4
5.8	-1.8	0.0036619694324212	7.26119448497658E-4	4.55773770051251E-4
5.8	-1.6	0.00391928507300023	6.79118737028204E-4	8.5718488710324E-4
5.8	-1.4	0.0040236456415039	7.73526251931185E-4	0.00130316493486964
5.8	-1.2	0.00393578922681548	0.00127777346644211	0.00155585096208672
5.8	-1	0.00366963841158076	0.00197853733156674	0.00204444582307881
5.8	-0.8	0.00329427564067293	0.00259700592162925	0.00345716391715389
5.8	-0.6	0.00291466930366911	0.00284852235857436	0.0054418397161298
5.8	-0.4	0.00263314102369246	0.00321760039212117	0.0079513892052959
5.8	-0.2	0.00250777987545198	0.00447374396619146	0.0108939957017842
5.8	0	0.0025335547559171	0.00589580770564201	0.0134414232064246
5.8	0.2	0.00266388090625768	0.00657025534633462	0.0160053790944032
5.8	0.4	0.00286453283577691	0.00728601924550581	0.0188159742123134
5.8	0.6	0.00316590280335755	0.00878510174760336	0.02100333332534
5.8	0.8	0.00367646157200089	0.0106282358037247	0.0224155037707432
5.8	1	0.00454606503566087	0.0130132866057891	0.0229767293481839
5.8	1.2	0.00590377411128114	0.015406208223841	0.0220688103485004
5.8	1.4	0.00781210851940857	0.0175430746070264	0.0207072467188253
5.8	1.6	0.0102640703577631	0.0189441448333535	0.0195678840979092
5.8	1.8	0.0132152799646786	0.0190047281256073	0.0175572600400909
5.8	2	0.0166218178778662	0.0181665274750313	0.0144912022886177
5.8	2.2	0.0204616180709169	0.0164687655476345	0.0115901742328479
5.8	2.4	0.0247383283801291	0.0143421645902432	0.00886882546335308
5.8	2.6	0.0294730245747567	0.0128611131559875	0.00601511802190911
5.8	2.8	0.0346770379385239	0.0109893140538202	0.00396981862522192
5.8	3	0.0402958589423096	0.00848621365694082	0.00299826955034449
5.8	3.2	0.046139675743764	0.00662014204733112	0.00218460429921775
5.8	3.4	0.0518485756369488	0.00530963569924806	0.00128280506339281
5.8	3.6	0.0569355947031654	0.0040919158119089	7.89388800189166E-4
5.8	3.8	0.0608968078046325	0.00272315322354378	5.22738924159564E-4
5.8	4	0.0633186986065894	0.00143996266807642	2.80075684468558E-4
5.8	4.2	0.0639115960541481	6.91598883993336E-4	1.07204967249928E-4
5.8	4.4	0.0624696198429216	3.91298862748097E-4	2.37138552306889E-5
5.8	4.6	0.0588417352721833	2.11521420111735E-4	2.4672291336635E-6
5.8	4.8	0.053003994910199	7.73116974836566E-5	1.16453042398173E-7
5.8	5	0.0452220031085028	1.64714106984045E-5	1.18409122601464E-8
5.9	-5	2.87432156353557E-4	4.4782392406151E-12	1E-8
5.9	-4.8	4.46210845358556E-4	4.75194101226216E-10	1.00000000000048E-8
5.9	-4.6	6.61334774506457E-4	1.854574242859E-8	1.00000000073248E-8
5.9	-4.4	9.31023681355559E-4	2.66261994116879E-7	1.00000063543318E-8
5.9	-4.2	0.0012399831485502	1.40466335991402E-6	1.00022875993596E-8
5.9	-4	0.00156056409013598	2.69927119517942E-6	1.03120617280171E-8
5.9	-3.8	0.00185900829038496	1.94454411649528E-6	2.58134166721889E-8
5.9	-3.6	0.0021033866019066	5.10413123163742E-6	3.05583009351864E-7
5.9	-3.4	0.00227068773369657	3.66223218839795E-5	2.03618192245444E-6
5.9	-3.2	0.0023537341066242	8.98162459568544E-5	5.12172773192964E-6
5.9	-3	0.00236822249625725	7.7190275121684E-5	5.89859639144589E-6
5.9	-2.8	0.00235510546622683	2.57998347466624E-5	1.20174564974414E-5
5.9	-2.6	0.0023709988888031	-1.29506352361174E-5	4.03726196243089E-5
5.9	-2.4	0.0024657149651164	6.95668607140451E-5	8.7289457632731E-5
5.9	-2.2	0.00265701307919527	2.52049987556944E-4	1.24285402906005E-4
5.9	-2	0.00291722222017929	4.51937421541527E-4	1.82224074742503E-4
5.9	-1.8	0.00317988893677829	6.05611209630413E-4	3.55839619536242E-4
5.9	-1.6	0.00336333471418835	5.37150675193715E-4	6.92337002231016E-4
5.9	-1.4	0.00340081978248041	6.29399660358357E-4	0.00109922349468846
5.9	-1.2	0.00326643388382754	0.00114300969498848	0.00130687448918004
5.9	-1	0.0029884334260472	0.00182524641359998	0.00165534913271778
5.9	-0.8	0.00264436139402389	0.00234547619074789	0.00285496769265806
5.9	-0.6	0.00233597351596552	0.00241400028595268	0.00477182093736022
5.9	-0.4	0.00214987638926594	0.00262621404810852	0.00717947196111093
5.9	-0.2	0.00212089650064362	0.00370857109109533	0.0098207399412256
5.9	0	0.00222104927800267	0.00498674049732446	0.0119665461416991
5.9	0.2	0.00238745289130144	0.00561670623298262	0.014006599167534
5.9	0.4	0.00257818802361182	0.00612757846508204	0.0164621746666442
5.9	0.6	0.00282219497191632	0.00728779870597875	0.0185563207836371
5.9	0.8	0.00322824857586697	0.00889429969308376	0.0198450367083475
5.9	1	0.00394406650551891	0.011042543844002	0.0203548495273891
5.9	1.2	0.00509179898812711	0.0131571686347108	0.0196284637574327
5.9	1.4	0.00672267358073238	0.0150175439440969	0.0183951261907237
5.9	1.6	0.00881748573835371	0.0162864418624208	0.0172573290144434
5.9	1.8	0.0113245607160492	0.0164345739419361	0.0154054770365394
5.9	2	0.0142031335948332	0.0156725202140792	0.0126298822751555
5.9	2.2	0.0174460350921766	0.0140984320819987	0.0100037793703901
5.9	2.4	0.0210783632804354	0.0122194812072138	0.00759487684400712
5.9	2.6	0.0251403401871572	0.0109200178236655	0.00517212873402692
5.9	2.8	0.0296549058398286	0.00923732755857312	0.00352660809128065
5.9	3	0.0345759129285453	0.00701974343857191	0.00278021595592784
5.9	3.2	0.0397305372671958	0.0054836366568452	0.00203675611642938
5.9	3.4	0.0447941748632895	0.00447821844328804	0.00113633222783799
5.9	3.6	0.0493314553514006	0.00348691103176405	6.43710390345462E-4
5.9	3.8	0.0528924245084523	0.00232714578434596	4.2597157480064E-4
5.9	4	0.0551047593700608	0.00123141326921988	2.39737755445287E-4
5.9	4.2	0.0557030500618413	5.89063599447289E-4	9.14538318589117E-5
5.9	4.4	0.054497151830312	3.44818409047341E-4	1.93331620718343E-5
5.9	4.6	0.0513517162629414	1.90907381653503E-4	1.93679354985293E-6
5.9	4.8	0.0462516894086777	6.51198671672738E-5	9.13701888948491E-8
5.9	5	0.039441691039689	1.2226276606287E-5	1.13679890629957E-8
6	-5	2.82271028203945E-4	2.30752880386554E-12	1E-8
6	-4.8	4.31377391498381E-4	2.44822909080799E-10	1.00000000000017E-8
6	-4.6	6.30501563787568E-4	9.55556393637231E-9	1.00000000030017E-8
6	-4.4	8.78379101727958E-4	1.37187939454496E-7	1.0000002780273E-8
6	-4.2	0.00116236767181564	7.23468970451039E-7	1.00010235817288E-8
6	-4	0.00145900171705616	1.39068490760005E-6	1.01410097480481E-8
6	-3.8	0.00173872111277915	1.16179905586673E-6	1.7166918614958E-8
6	-3.6	0.00197197770711365	5.78479423484875E-6	1.43224194086784E-7
6	-3.4	0.00213492734491551	4.06042778069072E-5	9.02955720888508E-7
6	-3.2	0.00221603186247762	1.00189007830348E-4	2.13991439938323E-6
6	-3	0.00222427092051979	8.69358943710886E-5	2.52191648079637E-6
6	-2.8	0.00219401481508934	2.04684796090063E-5	7.6269450805306E-6
6	-2.6	0.00217815958439085	-3.16834715944864E-5	2.86351744432197E-5
6	-2.4	0.00222697700327984	3.82563137910632E-5	6.78543269554928E-5
6	-2.2	0.00236186317331024	2.11742658904027E-4	1.05929820939956E-4
6	-2	0.00255958607487583	3.91000181582848E-4	1.45178126687042E-4
6	-1.8	0.00275744813873716	5.14504688624403E-4	2.57568910794439E-4
6	-1.6	0.00287774131437519	4.38784262438153E-4	5.35186590529102E-4
6	-1.4	0.00286025265349713	5.27990805204135E-4	9.00515283553503E-4
6	-1.2	0.0026891456993957	0.00102976828723331	0.00109606401324529
6	-1	0.00240378196021114	0.0016750599308439	0.00138843954386944
6	-0.8	0.00208848061898054	0.00211328426655728	0.00243345508140151
6	-0.6	0.00184253820617062	0.00205060924323315	0.00428354540814393
6	-0.4	0.00173985471957391	0.00213776533815949	0.00657672600414622
6	-0.2	0.00179606009907561	0.00304091696649764	0.00890553472987066
6	0	0.00196369544453945	0.00414817394122856	0.010678581787708
6	0.2	0.00216518331052769	0.00473669377696167	0.0122781944294922
6	0.4	0.00235031421262462	0.00512802923556978	0.0144245974139514
6	0.6	0.00254455726090936	0.0060692664533644	0.0164032105899941
6	0.8	0.00285504753203155	0.00749904793155962	0.0175101883887203
6	1	0.00342706741677368	0.009383063260354	0.0178982461133084
6	1.2	0.00437815531004558	0.0112145436691616	0.0173320130877067
6	1.4	0.00575294640106357	0.0128516595078916	0.016258362776241
6	1.6	0.00752571488811575	0.0140080441773802	0.0151149872662726
6	1.8	0.00964207526395006	0.0142065958389269	0.0133630426992201
6	2	0.0120661064411825	0.0134671923531974	0.0108652228156459
6	2.2	0.0148036208184958	0.0119523031046058	0.00854934164251542
6	2.4	0.0178961532623604	0.0103097608887617	0.00647991055973819
6	2.6	0.0213961879427385	0.00919947979297898	0.00446444872505479
6	2.8	0.0253308035646581	0.00770115678244089	0.00315656617741613
6	3	0.0296550849878766	0.00576073122797699	0.00256859940134013
6	3.2	0.0342069435390648	0.004507554059541	0.00187073643977796
6	3.4	0.0386921180538592	0.0037440260229081	9.9161275510223E-4
6	3.6	0.042723696299078	0.00293633259397252	5.12659277769305E-4
6	3.8	0.0459049405626037	0.00196406496330265	3.34819801443195E-4
6	4	0.0479062256942	0.00104538312270967	1.97010945102201E-4
6	4.2	0.0484887159094174	5.00066719187332E-4	7.43425599288438E-5
6	4.4	0.0474787752501239	3.00687322480998E-4	1.48161925718154E-5
6	4.6	0.0447545741010925	1.69996418446489E-4	1.40788564191514E-6
6	4.8	0.0403062957454287	5.49267626521734E-5	6.71244158319133E-8
6	5	0.0343565744851362	9.11551994001246E-6	1.09403217543738E-8
6.1	-5	2.74933371808631E-4	1.11688038701222E-12	1E-8
6.1	-4.8	4.15972492163606E-4	1.18499815990809E-10	1.00000000000006E-8
6.1	-4.6	6.02258373175488E-4	4.62538826428315E-9	1.00000000011487E-8
6.1	-4.4	8.33072988879634E-4	6.64020863201554E-8	1.00000011111119E-8
6.1	-4.2	0.00109807000460669	3.49973634569486E-7	1.00004142178245E-8
6.1	-4	0.00137722696412295	6.73684730966979E-7	1.0057196734686E-8
6.1	-3.8	0.00164418287599297	7.23687286371088E-7	1.28856240607369E-8
6.1	-3.6	0.00187079523994095	5.99897174683112E-6	6.21953811763243E-8
6.1	-3.4	0.00203181711885377	4.18210041351001E-5	3.32842749888485E-7
6.1	-3.2	0.00211146391148369	1.03699277408962E-4	6.14965401536394E-7
6.1	-3	0.00211274514996468	8.95206588072119E-5	6.41111049317682E-7
6.1	-2.8	0.00206444818867898	1.32147380382576E-5	4.59007391948491E-6
6.1	-2.6	0.0020166083220365	-4.50585696253849E-5	2.07841411394346E-5
6.1	-2.4	0.00202062672355772	1.46397444838658E-5	5.54938575874541E-5
6.1	-2.2	0.00210228661766493	1.75605599368053E-4	9.19103527845225E-5
6.1	-2	0.00224375015428389	3.40102535661514E-4	1.09503005430422E-4
6.1	-1.8	0.0023867780523939	4.48070140832569E-4	1.68644031221611E-4
6.1	-1.6	0.00245717437236251	3.75550658273815E-4	3.95211388021685E-4
6.1	-1.4	0.00239898113491177	4.56155777164366E-4	7.16843425026856E-4
6.1	-1.2	0.00220265987339159	9.25654822685397E-4	9.1760544887607E-4
6.1	-1	0.00191476962519067	0.00151830257983235	0.00121241902066512
6.1	-0.8	0.00162417165600045	0.00189363777377996	0.00215187298838789
6.1	-0.6	0.00142841174686696	0.00175940167056102	0.00391690751871346
6.1	-0.4	0.00139233410847075	0.00176227561706345	0.00606014525088912
6.1	-0.2	0.00151762039422099	0.00248737477918432	0.0080644122201706
6.1	0	0.00174213692408898	0.00340199345588535	0.00949907259410953
6.1	0.2	0.00197622785488655	0.0039355189873059	0.0107519391250453
6.1	0.4	0.00216122157731331	0.00426049549582717	0.0126325304727939
6.1	0.6	0.0023168704887902	0.00507997385296599	0.014461935542612
6.1	0.8	0.00254595064896053	0.00637986684679142	0.0153498062616661
6.1	1	0.00298982790170807	0.00798454190085663	0.0155961678164078
6.1	1.2	0.00376225405102019	0.0095496514484299	0.0151982681766785
6.1	1.4	0.00490436036119623	0.0110142558705626	0.0143268606551388
6.1	1.6	0.00638810478096684	0.0120604489441317	0.013197652061278
6.1	1.8	0.00815999154384186	0.0122623221684706	0.0115050394452286
6.1	2	0.0101904547200194	0.0115034977572611	0.00926524774537113
6.1	2.2	0.0124970991127173	0.0100134238398261	0.00727587259856831
6.1	2.4	0.0151343820489327	0.0086059553670279	0.00554602724939356
6.1	2.6	0.018162181273242	0.00769675816673967	0.00388664920743603
6.1	2.8	0.0216064738304859	0.00638040656052831	0.00284035418905401
6.1	3	0.0254185386912439	0.00470060665796726	0.00234952840014424
6.1	3.2	0.0294423250839997	0.0036837049034946	0.00168262639064402
6.1	3.4	0.0334096325730925	0.00310864797006997	8.51204191849872E-4
6.1	3.6	0.0369786004597697	0.00244923185689973	4.01622030497983E-4
6.1	3.8	0.0398039799318117	0.00163845783149841	2.54034257957362E-4
6.1	4	0.0415991538428499	8.7916731057191E-4	1.5466408237392E-4
6.1	4.2	0.0421532235262397	4.21452060082507E-4	5.75209066652637E-5
6.1	4.4	0.0413093582320382	2.57440361400716E-4	1.07250672857054E-5
6.1	4.6	0.0389569863200989	1.47633842465748E-4	9.52261471039282E-7
6.1	4.8	0.0350878360041188	4.58561733905727E-5	4.67494842685262E-8
6.1	5	0.0299012125418849	6.83724558940858E-6	1.05899725154888E-8
6.2	-5	2.64719690394004E-4	5.07843208790286E-13	1E-8
6.2	-4.8	3.98665934956492E-4	5.38847081047141E-11	1.00000000000002E-8
6.2	-4.6	5.74380638605099E-4	2.10336149167812E-9	1.00000000004048E-8
6.2	-4.4	7.91708803761025E-4	3.01919652969276E-8	1.00000004017696E-8
6.2	-4.2	0.00104224516225207	1.58989083226016E-7	1.00001503010459E-8
6.2	-4	0.00130869955073252	3.07482276109647E-7	1.00205675234524E-8
6.2	-3.8	0.00156699008188762	4.84763999274839E-7	1.10051119071345E-8
6.2	-3.6	0.00178954168873382	5.79172302088279E-6	2.65264184118757E-8
6.2	-3.4	0.00194931697790205	4.0276481446261E-5	8.20336655000681E-8
6.2	-3.2	0.00202660025856214	1.00144404591748E-4	7.81757093153582E-8
6.2	-3	0.00201936865068952	8.52880202384256E-5	3.00544663759443E-7
6.2	-2.8	0.00195196654714718	5.38596924936891E-6	2.62783474803213E-6
6.2	-2.6	0.00187246056583873	-5.25907032519913E-5	1.57014789890862E-5
6.2	-2.4	0.00183392628233477	-1.36215419178367E-6	4.73228915574446E-5
6.2	-2.2	0.00186701591912462	1.43447017208721E-4	7.99512940369247E-5
6.2	-2	0.0019599354862894	2.96288770540164E-4	7.79929460511958E-5
6.2	-1.8	0.00205940545794806	3.99894442161682E-4	9.66146211395318E-5
6.2	-1.6	0.002094246440319	3.36823482555916E-4	2.80666424306928E-4
6.2	-1.4	0.00201052160925924	4.01373703588745E-4	5.58545855878422E-4
6.2	-1.2	0.00180116112353356	8.2242637366542E-4	7.68028754618794E-4
6.2	-1	0.00151577921065636	0.00135237305278038	0.00109330454785452
6.2	-0.8	0.00124521617226371	0.00168460923049745	0.001957949076675
6.2	-0.6	0.00108576869411424	0.00153706850488689	0.00360544725336488
6.2	-0.4	0.00109698986786899	0.00150056369414452	0.00555446092885788
6.2	-0.2	0.00127235103609194	0.00205757408126724	0.00723262571431928
6.2	0	0.0015405917995049	0.00276743614478861	0.00837644539352826
6.2	0.2	0.00180337013003851	0.00322355949169704	0.00938303313269021
6.2	0.4	0.00199392678853401	0.00350779041471441	0.0110404541052855
6.2	0.6	0.00212417411992919	0.00427697340585775	0.0126883917075526
6.2	0.8	0.00228941377386799	0.00548169279363675	0.0133484318505038
6.2	1	0.00262470975384652	0.00680615439950852	0.0134751729738662
6.2	1.2	0.00323955202291208	0.00813423041542114	0.0132640372653871
6.2	1.4	0.00417318542327653	0.00946611368160421	0.0126275695987422
6.2	1.6	0.0053981506327044	0.0103928606221217	0.0115432924482149
6.2	1.8	0.00686466154227917	0.0105523121120912	0.00988596900880634
6.2	2	0.00855100293696325	0.00975179334773615	0.00787473933069301
6.2	2.2	0.0104861526818067	0.00828411386251492	0.00620200652979308
6.2	2.4	0.0127353671699685	0.00711111710515259	0.00478676952878406
6.2	2.6	0.0153628177241008	0.00640602712611769	0.00341829430723812
6.2	2.8	0.0183900226311479	0.00526802076415177	0.00255796667253011
6.2	3	0.0217611176081429	0.00382674030940902	0.00211862318031637
6.2	3.2	0.0253225847638432	0.00300198482189131	0.00148066331186337
6.2	3.4	0.0288284313331017	0.00257157155421977	7.22413664112968E-4
6.2	3.6	0.031978057670839	0.00203124351293822	3.14319756548665E-4
6.2	3.8	0.0344749934999323	0.00135364066096596	1.87116646726084E-4
6.2	4	0.0360747640879703	7.31771601428411E-4	1.15665088998989E-4
6.2	4.2	0.0365948400512039	3.52030089476596E-4	4.23486896909099E-5
6.2	4.4	0.0358950965256856	2.15374049663452E-4	7.38356098198305E-6
6.2	4.6	0.0338741016402881	1.23976075233562E-4	6.05688355050572E-7
6.2	4.8	0.0305218075023822	3.74257939330504E-5	3.17735162441552E-8
6.2	5	0.0260129737614827	5.1294073123328E-6	1.03370869426496E-8
6.3	-5	2.51374749864273E-4	2.16934691896649E-13	1E-8
6.3	-4.8	3.78638108554581E-4	2.30192997128243E-11	1.00000000000001E-8
6.3	-4.6	5.45184977024504E-4	8.98560387966819E-10	1.00000000001298E-8
6.3	-4.4	7.51426594242153E-4	1.28951291737474E-8	1.00000001302261E-8
6.3	-4.2	9.90563247320046E-4	6.78196015841612E-8	1.00000482443434E-8
6.3	-4	0.00124739135039895	1.32865267829563E-7	1.00063637395466E-8
6.3	-3.8	0.00149931317136426	3.4905250619274E-7	1.02781930510548E-8
6.3	-3.6	0.0017186634637023	5.23955304004719E-6	1.29268553705011E-8
6.3	-3.4	0.00187643002923637	3.63832541584358E-5	3.0081407708203E-8
6.3	-3.2	0.00194946156245732	9.05455958460398E-5	3.07269801310905E-7
6.3	-3	0.00193176121525715	7.57045457482692E-5	6.48447774747891E-7
6.3	-2.8	0.00184440763482041	-1.6209867086051E-6	1.45205237089984E-6
6.3	-2.6	0.00173431676500859	-5.43782921552135E-5	1.22316732539205E-5
6.3	-2.4	0.00165656983422589	-1.04827949877784E-5	4.06162310029346E-5
6.3	-2.2	0.00164683170762682	1.15181689359983E-4	6.81681277850091E-5
6.3	-2	0.00169964360135167	2.57210741641676E-4	5.27887685244706E-5
6.3	-1.8	0.00176697742853882	3.63478667597208E-4	4.56709088391848E-5
6.3	-1.6	0.00178023742978127	3.12257150019697E-4	1.94761933354043E-4
6.3	-1.4	0.00168557974607285	3.53788363233581E-4	4.31239486546867E-4
6.3	-1.2	0.00147493790874218	7.1616875892797E-4	6.45066061588213E-4
6.3	-1	0.00119703993198857	0.00117999088045714	0.00100290780388737
6.3	-0.8	9.42063304340761E-4	0.00148726059684601	0.00180234722234569
6.3	-0.6	8.05251096295388E-4	0.00137490602458772	0.00329376761390094
6.3	-0.4	8.44279411655071E-4	0.00134139699600074	0.0050095213780827
6.3	-0.2	0.00104996814109047	0.00174818531890443	0.00637859140957649
6.3	0	0.00134761176657773	0.00225270994416087	0.00729523446730076
6.3	0.2	0.0016340091526048	0.00260909436423374	0.00815678056067711
6.3	0.4	0.00183524780367954	0.00286000871535196	0.00963311554319691
6.3	0.6	0.00195368928817887	0.00362480520896277	0.0110754843437734
6.3	0.8	0.00207406036120364	0.00475715397036211	0.0115238041141684
6.3	1	0.0023222316310778	0.00581329744422424	0.0115733912422697
6.3	1.2	0.00280198551088087	0.00693759267994808	0.0115534900267956
6.3	1.4	0.00355109665048075	0.0081620420342812	0.011159121856503
6.3	1.6	0.00454450062613167	0.00895657846190805	0.0101494652837056
6.3	1.8	0.00573830276988326	0.00903854784807808	0.00852063670861437
6.3	2	0.00712013626511331	0.00819640934711721	0.00670309604573306
6.3	2.2	0.00873057081874202	0.00677587531019496	0.00531444297781998
6.3	2.4	0.0106446684984638	0.00583069857520495	0.00417290502812008
6.3	2.6	0.0129292219268359	0.00531656220391423	0.003030155649176
6.3	2.8	0.0155994463445519	0.00434991315414297	0.00229230328296426
6.3	3	0.0185903461840305	0.00312248321086068	0.00187917459504658
6.3	3.2	0.0217483516149863	0.00244943396362493	0.00127965067274155
6.3	3.4	0.0248461199082676	0.00212796455997829	6.12509863756048E-4
6.3	3.6	0.0276201581813665	0.00168281833770758	2.50696139156689E-4
6.3	3.8	0.029819195802948	0.0011110066582758	1.35207674676802E-4
6.3	4	0.0312389704948595	6.03674452450716E-4	8.23213161692188E-5
6.3	4.2	0.0317248820713729	2.92184793220683E-4	2.96582285317092E-5
6.3	4.4	0.0311530679834903	1.75977692704745E-4	4.86656423416528E-6
6.3	4.6	0.0294294017291769	1.00154801336853E-4	3.67824885447605E-7
6.3	4.8	0.0265393881565194	2.9550525460119E-5	2.20145297122021E-8
6.3	5	0.0226325064937334	3.80694102306476E-6	1.01762202832392E-8
6.4	-5	2.35027101561578E-4	8.70576327138356E-14	1E-8
6.4	-4.8	3.55539517814534E-4	9.23833221856768E-12	1E-8
6.4	-4.6	5.13523667020199E-4	3.60612813183644E-10	1.00000000000374E-8
6.4	-4.4	7.09945543092557E-4	5.17319382919136E-9	1.00000000372704E-8
6.4	-4.2	9.39310761491586E-4	2.71603543108403E-8	1.00000132435958E-8
6.4	-4	0.00118795499077425	5.49301249804117E-8	1.00015334859849E-8
6.4	-3.8	0.00143413841214237	2.61867471224674E-7	1.00377014569277E-8
6.4	-3.6	0.00164966808317567	4.45256998642959E-6	1.12387115431897E-8
6.4	-3.4	0.00180359130086754	3.0875395197068E-5	5.24378973980491E-8
6.4	-3.2	0.0018699690897065	7.68065460355352E-5	3.28065693568722E-7
6.4	-3	0.00183993395849755	6.28551790574189E-5	6.76778578303607E-7
6.4	-2.8	0.0017324065246493	-6.8092116717391E-6	8.00451475637953E-7
6.4	-2.6	0.00159379096367781	-5.12608948725132E-5	9.52426643448436E-6
6.4	-2.4	0.00148121416104716	-1.40789927730175E-5	3.37197218491473E-5
6.4	-2.2	0.001435112377339	9.07690629146028E-5	5.56863007573403E-5
6.4	-2	0.0014562708565222	2.21513368588699E-4	3.44677431195564E-5
6.4	-1.8	0.00150200344690386	3.33494399490419E-4	1.50875134463773E-5
6.4	-1.6	0.00150601348470237	2.93679415203106E-4	1.34678917654471E-4
6.4	-1.4	0.00141314143172508	3.07453250620951E-4	3.33715409033287E-4
6.4	-1.2	0.00121156454886982	6.06801127518122E-4	5.45702775898344E-4
6.4	-1	9.45759875420456E-4	0.00100676255463614	9.23005486712332E-4
6.4	-0.8	7.02767224533588E-4	0.00130356758513843	0.00165112240985884
6.4	-0.6	5.76631127265147E-4	0.00125961444179458	0.00295251140028056
6.4	-0.4	6.25858758563671E-4	0.00126250484900201	0.0044113838255446
6.4	-0.2	8.43427210091319E-4	0.00154145839344699	0.00550718017466654
6.4	0	0.00115642031370288	0.00185138577389202	0.00627004220601044
6.4	0.2	0.00146065403008167	0.0020941144713672	0.00707649051027093
6.4	0.4	0.00167647639247738	0.00231163422147072	0.00840877217904433
6.4	0.6	0.00179560924273082	0.00309476797688905	0.00963099288386311
6.4	0.8	0.0018895134160832	0.00416584574428358	0.00989961568660784
6.4	1	0.00207192575379582	0.00497532852823563	0.0099152831941282
6.4	1.2	0.00243893554339592	0.0059265277083977	0.0100632609125374
6.4	1.4	0.00302641310915316	0.00705493270530048	0.00988503300238067
6.4	1.6	0.00381264486177959	0.00770849432694991	0.00896936711511075
6.4	1.8	0.00476124097231469	0.00769398956775858	0.00738116370027135
6.4	2	0.0058705708045694	0.00682937812936067	0.00572789357492408
6.4	2.2	0.00719338358678527	0.00549793384355459	0.00457957708813848
6.4	2.4	0.00881432335768901	0.00476506310505429	0.00366547785292039
6.4	2.6	0.0108021806511274	0.00441265821808417	0.00269276293182306
6.4	2.8	0.0131651892201889	0.00360634469154159	0.00203175758451663
6.4	3	0.0158283025153907	0.00256768707348475	0.00163783988855757
6.4	3.2	0.0186360586317777	0.00201005144515623	0.00109325016980099
6.4	3.4	0.0213764728135323	0.00176826842832546	5.24579052157735E-4
6.4	3.6	0.023818758582688	0.00139922052648199	2.06684095680055E-4
6.4	3.8	0.0257525982463017	9.09766755698339E-4	9.70192731850656E-5
6.4	4	0.0270111292701531	4.95984456907575E-4	5.57825564748855E-5
6.4	4.2	0.0274664653443139	2.42985636062001E-4	1.97445685770965E-5
6.4	4.4	0.0270102525772108	1.4110615063832E-4	3.08543781333259E-6
6.4	4.6	0.0255541745805886	7.77047822198342E-5	2.17191262449106E-7
6.4	4.8	0.0230774105645594	2.2405817810303E-5	1.62830223394375E-8
6.4	5	0.0197041240626552	2.76098055176504E-6	1.00852848787746E-8
6.5	-5	2.16111120712892E-4	3.28217442155526E-14	1E-8
6.5	-4.8	3.29437980828404E-4	3.48310053113598E-12	1E-8
6.5	-4.6	4.78780323066577E-4	1.35952392418901E-10	1.00000000000095E-8
6.5	-4.4	6.65629756658386E-4	1.94919116534562E-9	1.00000000090617E-8
6.5	-4.2	8.85542517670962E-4	1.02109417516781E-8	1.00000027638176E-8
6.5	-4	0.00112596893070693	2.21910670527579E-8	1.00001480005285E-8
6.5	-3.8	0.00136560143995589	1.96874895570108E-7	1.00231263000526E-8
6.5	-3.6	0.00157552815644709	3.55760386741296E-6	1.18915204027688E-8
6.5	-3.4	0.0017231119970455	2.463257605513E-5	4.83696601482738E-8
6.5	-3.2	0.00178039210252721	6.11984013241275E-5	2.66047872979121E-7
6.5	-3	0.00173670426818749	4.89139927523296E-5	5.53218738206497E-7
6.5	-2.8	0.00160975378432637	-9.7721610104463E-6	4.61200308657738E-7
6.5	-2.6	0.00144580817715227	-4.46593011522128E-5	7.16342708824468E-6
6.5	-2.4	0.00130374017302059	-1.38528669457412E-5	2.63154039080239E-5
6.5	-2.2	0.00122812029351908	7.0169588224221E-5	4.28233726821933E-5
6.5	-2	0.00122551399011568	1.88801395294045E-4	2.21233924454265E-5
6.5	-1.8	0.00125848918634937	3.06312208249106E-4	9.64248019051927E-8
6.5	-1.6	0.00126297053011292	2.75908207247633E-4	9.36195187278441E-5
6.5	-1.4	0.00118172949601345	2.60376118070528E-4	2.59497974097187E-4
6.5	-1.2	9.97363723914474E-4	4.97008547038952E-4	4.64805893651222E-4
6.5	-1	7.47588519141951E-4	8.38920470100561E-4	8.442451963173E-4
6.5	-0.8	5.14210055942017E-4	0.00113496921614639	0.00148971890798348
6.5	-0.6	3.89613707760126E-4	0.00117565193658001	0.00258191339998134
6.5	-0.4	4.34919099958647E-4	0.001234946411127	0.00378095598376554
6.5	-0.2	6.48900773140952E-4	0.0014086069374595	0.00465187336739351
6.5	0	9.64740860813732E-4	0.00154417562727444	0.00533013741814415
6.5	0.2	0.00128082402454005	0.00167344108077052	0.0061438545527976
6.5	0.4	0.00151350461085397	0.00185861175008922	0.00735569793195231
6.5	0.6	0.00164351252862508	0.00266335456257035	0.00835227113866086
6.5	0.8	0.00172709080904348	0.0036737854379103	0.0084819981624631
6.5	1	0.00186330125557505	0.00426508198147525	0.00849876879582379
6.5	1.2	0.00213847465867513	0.00506769493239606	0.00876634854343968
6.5	1.4	0.00258567007458227	0.00610056375919867	0.0087475572200449
6.5	1.6	0.00318684242176405	0.00661309244586235	0.00792867352974279
6.5	1.8	0.00391416170762024	0.00650007503411126	0.00640992986637598
6.5	2	0.00477781454065553	0.00564373067944148	0.00490760415236857
6.5	2.2	0.00584334216072511	0.00444809029334448	0.00395829150035883
6.5	2.4	0.00720511839624363	0.00390428922427882	0.00322815760754547
6.5	2.6	0.00893398694243637	0.00367462679633399	0.00238313747897405
6.5	2.8	0.0110313898296276	0.00301421010543995	0.00177114698429189
6.5	3	0.0134121727409762	0.00213974710839366	0.00140086480679172
6.5	3.2	0.0159177937385167	0.00166555345788756	9.28545587795878E-4
6.5	3.4	0.0183486427646892	0.00147943069746505	4.56191970010711E-4
6.5	3.6	0.0205021670709957	0.00117185871902063	1.7583301063039E-4
6.5	3.8	0.0222043335066951	7.47058264102446E-4	6.97096434990006E-5
6.5	4	0.0233222091599266	4.09373774731367E-4	3.60532467295692E-5
6.5	4.2	0.0237527631032781	2.05191987826629E-4	1.25041277874949E-5
6.5	4.4	0.0234021200746038	1.12211118212517E-4	1.89018932720984E-6
6.5	4.6	0.0221866110975582	5.79992833639129E-5	1.27452752574455E-7
6.5	4.8	0.0200780272529014	1.62430869823638E-5	1.31962358373837E-8
6.5	5	0.0171759619327964	1.935926355767E-6	1.00391284218212E-8
6.6	-5	1.95276413028847E-4	1.16249420947148E-14	1E-8
6.6	-4.8	3.0075031976319E-4	1.23368779641174E-12	1E-8
6.6	-4.6	4.40851539753226E-4	4.81474132026986E-11	1.0000000000002E-8
6.6	-4.4	6.17547202568636E-4	6.89702500370133E-10	1.00000000016266E-8
6.6	-4.2	8.27238238930698E-4	3.60408290453058E-9	1.00000001635499E-8
6.6	-4	0.00105819838909147	9.08217176655941E-9	1.00001363217387E-8
6.6	-3.8	0.00128934001196612	1.44017248284738E-7	1.00274849343748E-8
6.6	-3.6	0.00149109212348593	2.67342357261108E-6	1.14874457865333E-8
6.6	-3.4	0.00162959673714333	1.84816843767083E-5	3.71336885201987E-8
6.6	-3.2	0.00167571316670795	4.58327479550839E-5	1.85231125642462E-7
6.6	-3	0.00161795937279152	3.57080895728923E-5	3.86407262782305E-7
6.6	-2.8	0.0014735315816753	-1.06500923518657E-5	2.87139433520084E-7
6.6	-2.6	0.00128862253528652	-3.62255373001939E-5	5.08580548072259E-6
6.6	-2.4	0.00112320372023698	-1.14893085902757E-5	1.90329561483804E-5
6.6	-2.2	0.00102497786048048	5.32785435398115E-5	3.06877997276226E-5
6.6	-2	0.00100549799246969	1.5923788255821E-4	1.4091888912529E-5
6.6	-1.8	0.00103235208026447	2.79823338312346E-4	5.65614642070288E-6
6.6	-1.6	0.001043837983191	2.56485111271846E-4	6.4218429732418E-5
6.6	-1.4	9.80606255318533E-4	2.13480764145639E-4	2.00519789663665E-4
6.6	-1.2	8.18890961715738E-4	3.90908415148046E-4	3.95577882486392E-4
6.6	-1	5.88145913521945E-4	6.81842887914637E-4	7.62506743799525E-4
6.6	-0.8	3.63381903064737E-4	9.81869036152407E-4	0.00131846356665705
6.6	-0.6	2.34618665277448E-4	0.00110821848203352	0.00220279275767848
6.6	-0.4	2.66363029106233E-4	0.00122918917160974	0.00316004842219504
6.6	-0.2	4.65423932610014E-4	0.0013165789132407	0.00385840870084282
6.6	0	7.74138597131997E-4	0.00130473472494323	0.00450241827249083
6.6	0.2	0.00109637770066979	0.00133638766246648	0.00534513359923083
6.6	0.4	0.00134639881453912	0.0014959222167148	0.00643995168295072
6.6	0.6	0.00149434398763146	0.00231072070947732	0.00721553458627989
6.6	0.8	0.00158025107722729	0.00325333247828724	0.00725237725885685
6.6	1	0.00168673672567189	0.00365950238399608	0.00729640162845148
6.6	1.2	0.00188864623338949	0.00433103884575519	0.00762519444184225
6.6	1.4	0.0022151999950174	0.00526189943185435	0.00769132108015283
6.6	1.6	0.00265189235433722	0.00564310008060219	0.00695526578200822
6.6	1.8	0.00317992919834545	0.00544358515109307	0.00554303676240751
6.6	2	0.00382186859726824	0.00462871569707511	0.00419699170742543
6.6	2.2	0.00465633375322654	0.00360862820525272	0.00341660980042657
6.6	2.4	0.00578757049707349	0.00322662978172354	0.00283401758864034
6.6	2.6	0.00728888064104807	0.00308022827616359	0.00208768814940469
6.6	2.8	0.00915572980413324	0.00254938693678528	0.00151133432713995
6.6	3	0.0112935176260246	0.00181508645472835	0.00117290725798688
6.6	3.2	0.0135400496202373	0.00139687769857665	7.8541286256553E-4
6.6	3.4	0.0157054970254202	0.00124703036038334	4.01200692672068E-4
6.6	3.6	0.0176111860169307	9.90211255946164E-4	1.5172840197611E-4
6.6	3.8	0.0191145315132238	6.18347296572893E-4	5.01174242900805E-5
6.6	4	0.0201126447446678	3.43239661030193E-4	2.2389050686354E-5
6.6	4.2	0.0205250084203287	1.78529932317337E-4	7.62954042621332E-6
6.6	4.4	0.0202709678230096	8.98687101504107E-5	1.14121151135348E-6
6.6	4.6	0.019270632759269	4.1879514786119E-5	7.74000815256354E-8
6.6	4.8	0.0174880939609076	1.12407181904972E-5	1.16701415360673E-8
6.6	5	0.014999864896175	1.30216943250559E-6	1.00181042033679E-8
6.7	-5	1.73293374046395E-4	3.8680440637008E-15	1E-8
6.7	-4.8	2.70160077231873E-4	4.10493930119267E-13	1E-8
6.7	-4.6	4.00103146323602E-4	1.6017097699036E-11	1.00000000000003E-8
6.7	-4.4	5.65492359577822E-4	2.29144333977731E-10	1.00000000000369E-8
6.7	-4.2	7.63413044255661E-4	1.19517983417995E-9	1.00000002573735E-8
6.7	-4	9.82799781080138E-4	3.94232847355708E-9	1.00001308347187E-8
6.7	-3.8	0.0012027756447975	1.00735081623784E-7	1.00189147571718E-8
6.7	-3.6	0.00139340064705233	1.88958826910698E-6	1.09334539566354E-8
6.7	-3.4	0.00152023183816582	1.30425638289969E-5	2.64859619956222E-8
6.7	-3.2	0.00155381953726987	3.22738056709655E-5	1.15406210209155E-7
6.7	-3	0.00148269627485361	2.44586351534024E-5	2.3782575173308E-7
6.7	-2.8	0.0013239804432427	-9.94197632071578E-6	1.92747470736288E-7
6.7	-2.6	0.00112353285792524	-2.74723734435423E-5	3.38589319946164E-6
6.7	-2.4	9.41467706705153E-4	-8.36197675447439E-6	1.27500481723002E-5
6.7	-2.2	8.27324888193446E-4	3.98488419148601E-5	2.04538400015403E-5
6.7	-2	7.9659642205168E-4	1.33004806893359E-4	8.7326462704637E-6
6.7	-1.8	8.21546599849932E-4	2.52868772195058E-4	7.55072070892354E-6
6.7	-1.6	8.43213976279538E-4	2.34737551262488E-4	4.1268481533203E-5
6.7	-1.4	8.00735867177778E-4	1.69024561992541E-4	1.50747751283451E-4
6.7	-1.2	6.64215060989359E-4	2.92815139185143E-4	3.31915198781784E-4
6.7	-1	4.54386705150505E-4	5.39519409936862E-4	6.76203743041026E-4
6.7	-0.8	2.38523432751311E-4	8.4391258263775E-4	0.00114442478168988
6.7	-0.6	1.03423237146904E-4	0.00104576341197662	0.00184154003203977
6.7	-0.4	1.16796010622189E-4	0.0012208272337346	0.00259181138330662
6.7	-0.2	2.94271090172627E-4	0.00123567356505199	0.00316622618522931
6.7	0	5.88995553730549E-4	0.00110690261752634	0.00379927600895465
6.7	0.2	9.12401848168935E-4	0.00106962797505257	0.00465049399941047
6.7	0.4	0.00117851831197771	0.00121607795649601	0.00561274444712831
6.7	0.6	0.00134799372608778	0.00201971851620623	0.00618518200318399
6.7	0.8	0.00144473570484709	0.00288329847900026	0.00617729244342089
6.7	1	0.00153416217145962	0.00314024436006162	0.0062661008751196
6.7	1.2	0.00167856211558304	0.00369255047154937	0.00660369745550744
6.7	1.4	0.00190245524801117	0.00451192786689848	0.00668231932159141
6.7	1.6	0.00219445912752539	0.00477928155092799	0.00600650178246682
6.7	1.8	0.00254469602119637	0.00451420466719633	0.00473460380222784
6.7	2	0.0029879410612006	0.00376835386947868	0.00356090946613308
6.7	2.2	0.00361558189745199	0.00294814475162758	0.00293073616022656
6.7	2.4	0.00454156453143352	0.00270082072409398	0.00246688623945684
6.7	2.6	0.00584213442386718	0.00260611731707317	0.00180182883325687
6.7	2.8	0.00750802540948644	0.00218855428227877	0.00125810060881616
6.7	3	0.00943646251956945	0.00157085541965348	9.58256743690328E-4
6.7	3.2	0.0114616288555131	0.00118598295202276	6.60050820769629E-4
6.7	3.4	0.0134013599313558	0.0010574134258354	3.53252847380094E-4
6.7	3.6	0.015096798764202	8.43647921273621E-4	1.29958819794173E-4
6.7	3.8	0.0164320344912513	5.18029659069501E-4	3.57514766646281E-5
6.7	4	0.0173301554879978	2.9539694299613E-4	1.38187823247563E-5
6.7	4.2	0.0177305091687538	1.61463916291122E-4	4.79298296795434E-6
6.7	4.4	0.0175642463869362	7.36882733758284E-5	7.43356049348988E-7
6.7	4.6	0.016754638462056	2.95453849889359E-5	5.41441109270409E-8
6.7	4.8	0.0152583964844545	7.4329068341594E-6	1.10544813212812E-8
6.7	5	0.0131310667487437	8.36174097220907E-7	1.00103282433169E-8
6.8	-5	1.50964455709128E-4	1.2090955224135E-15	1E-8
6.8	-4.8	2.38525948825547E-4	1.28311302944462E-13	1E-8
6.8	-4.6	3.57295332546513E-4	5.00492239407289E-12	1E-8
6.8	-4.4	5.09950566110887E-4	7.14655885253163E-11	1.00000000001568E-8
6.8	-4.2	6.94139088544756E-4	3.73213235969706E-10	1.00000002042577E-8
6.8	-4	8.99403967291326E-4	1.87133200453033E-9	1.00000790685232E-8
6.8	-3.8	0.00110524080443255	6.67653972455371E-8	1.00105530570041E-8
6.8	-3.6	0.0012818149491793	1.25614415449967E-6	1.05060123650852E-8
6.8	-3.4	0.0013948527287606	8.6573705242648E-6	1.8840269711291E-8
6.8	-3.2	0.00141544407497599	2.13726817221411E-5	6.6348474609154E-8
6.8	-3	0.00133278833385905	1.5724979213583E-5	1.31480293677922E-7
6.8	-2.8	0.00116407966918699	-8.27504969435256E-6	1.36693784860088E-7
6.8	-2.6	9.54309383327545E-4	-1.95118804259717E-5	2.13920467411502E-6
6.8	-2.4	7.62549602149642E-4	-5.38928664631735E-6	8.02132873020799E-6
6.8	-2.2	6.38694536839325E-4	2.94430595386314E-5	1.2768868072898E-5
6.8	-2	6.00963778598741E-4	1.09888618308882E-4	4.87447670467205E-6
6.8	-1.8	6.25881235425979E-4	2.24663851670811E-4	8.81825665228062E-6
6.8	-1.6	6.57762930120219E-4	2.10736889413777E-4	2.26453924813733E-5
6.8	-1.4	6.35384537544986E-4	1.29137737720842E-4	1.08161460191686E-4
6.8	-1.2	5.23833712535468E-4	2.06355464107127E-4	2.71315439938808E-4
6.8	-1	3.35628985454576E-4	4.14695744106252E-4	5.85965393671712E-4
6.8	-0.8	1.299909164385E-4	7.2058217426625E-4	9.74919103962425E-4
6.8	-0.6	-1.04072914214113E-5	9.81252257581037E-4	0.00151768376262552
6.8	-0.4	-1.56475310189898E-5	0.00119426875922732	0.00210515267622407
6.8	-0.2	1.38174490607345E-4	0.00114546162062677	0.00259544239339755
6.8	0	4.152944488371E-4	9.307235272469E-4	0.00321498116063538
6.8	0.2	7.35855456345911E-4	8.5994333602054E-4	0.00402475950249274
6.8	0.4	0.00101534325350215	0.00100866135991056	0.00483114376684672
6.8	0.6	0.00120656684307843	0.00177554399393259	0.00523370856862909
6.8	0.8	0.0013184076484012	0.00254880077561355	0.00522561582835122
6.8	1	0.00139944005398186	0.00269348207910938	0.00536550780097118
6.8	1.2	0.0014991632058291	0.00313534473021563	0.00567454992129105
6.8	1.4	0.00163689286520957	0.00383453438695656	0.00571388621272009
6.8	1.6	0.00180379439941671	0.00400973074738332	0.00508020347438545
6.8	1.8	0.00199820816826608	0.00370336504849789	0.00397092603679941
6.8	2	0.00226616780650727	0.00304322841645661	0.00298274977818666
6.8	2.2	0.00271072579776242	0.00242800073698987	0.00248804077924151
6.8	2.4	0.0034548338177771	0.00229119830044673	0.00211988210067527
6.8	2.6	0.00457804451592887	0.00222913887612532	0.00152780313692822
6.8	2.8	0.00606786938055448	0.00191025008240185	0.00102030037179281
6.8	3	0.00781514009392303	0.00138651083255658	7.62357088932894E-4
6.8	3.2	0.00965103257646155	0.00101743745297817	5.4955149679498E-4
6.8	3.4	0.011399472859061	8.99206667991374E-4	3.0884721965234E-4
6.8	3.6	0.0129177895523849	7.22732927032727E-4	1.08925509994296E-4
6.8	3.8	0.014112221829713	4.40114126910478E-4	2.52624449427057E-5
6.8	4	0.0149277916470511	2.62344136254267E-4	9.57769868441289E-6
6.8	4.2	0.0153209319180694	1.51466779840131E-4	3.78247342546684E-6
6.8	4.4	0.0152331202997873	6.25389199276372E-5	6.55219286994386E-7
6.8	4.6	0.0145903956666264	2.06626249054014E-5	5.24215438986642E-8
6.8	4.8	0.0133429084079973	4.71387248435825E-6	1.10662972105257E-8
6.8	5	0.0115278014373359	5.11434964426387E-7	1.00102913564148E-8
6.9	-5	1.29049015331759E-4	3.55054862293349E-16	1E-8
6.9	-4.8	2.06787407425191E-4	3.76766929580688E-14	1E-8
6.9	-4.6	3.13477770951746E-4	1.46886442903834E-12	1E-8
6.9	-4.4	4.51995063537099E-4	2.09166451917236E-11	1.00000000001046E-8
6.9	-4.2	6.20455054151977E-4	1.10380855865409E-10	1.00000001086936E-8
6.9	-4	8.09039027530161E-4	9.61345532275747E-10	1.00000392547306E-8
6.9	-3.8	9.97898870487573E-4	4.17459387300449E-8	1.00051078922987E-8
6.9	-3.6	0.00115789825707358	7.85337318826117E-7	1.02425265351153E-8
6.9	-3.4	0.00125573709786458	5.40536269761857E-6	1.42211837131347E-8
6.9	-3.2	0.0012638206449025	1.33171496144933E-5	3.6873271102882E-8
6.9	-3	0.00117247237065504	9.51669362786251E-6	6.69936415060434E-8
6.9	-2.8	9.98868943134516E-4	-6.20949767044138E-6	1.0123816667792E-7
6.9	-2.6	7.86389900520671E-4	-1.29538556993557E-5	1.32362222278624E-6
6.9	-2.4	5.91762987725614E-4	-3.04012195125089E-6	4.88442969920296E-6
6.9	-2.2	4.63691309068716E-4	2.14484543294471E-5	7.58500061261126E-6
6.9	-2	4.21850583125877E-4	8.91539642848908E-5	1.88407318142941E-6
6.9	-1.8	4.46568698686588E-4	1.94487936819153E-4	1.05170488522197E-5
6.9	-1.6	4.86076427464439E-4	1.84599113660264E-4	8.56826008707467E-6
6.9	-1.4	4.80315921193534E-4	9.49654838864877E-5	7.44899176644964E-5
6.9	-1.2	3.91146319472386E-4	1.33994185895234E-4	2.16311645436719E-4
6.9	-1	2.24155196470258E-4	3.09212947351022E-4	4.95596526472454E-4
6.9	-0.8	3.07664216914417E-5	6.11643253882372E-4	8.15125953332657E-4
6.9	-0.6	-1.11329978436953E-4	9.12038981159239E-4	0.00123907443556376
6.9	-0.4	-1.3159985824217E-4	0.00114366381153107	0.0017091134777434
6.9	-0.2	5.07496508297855E-7	0.00103739963127629	0.00214399882258144
6.9	0	2.59396576361148E-4	7.65505906452974E-4	0.0027302996221454
6.9	0.2	5.74179133012658E-4	6.95971980993678E-4	0.00344137148330633
6.9	0.4	8.63200703363127E-4	8.60744541027927E-4	0.0040769186154698
6.9	0.6	0.00107347061575383	0.00156573232628642	0.0043562548585959
6.9	0.8	0.00120082920017608	0.00224057408434901	0.00438112321110345
6.9	1	0.00127841056074003	0.00230888985913929	0.00456434580874422
6.9	1.2	0.00134356203663184	0.0026489583882502	0.00482295227866088
6.9	1.4	0.00141034307488165	0.003223380973227	0.00480044723474433
6.9	1.6	0.00147183130149277	0.00332867370373625	0.00420552075799287
6.9	1.8	0.00153337506792306	0.00300403826691267	0.00326790204054675
6.9	2	0.00165051950085775	0.00243401837798169	0.00246432554293332
6.9	2.2	0.00193605907081168	0.00201049660114765	0.00208545535819824
6.9	2.4	0.00252063805552784	0.00196373441644503	0.00179320987409773
6.9	2.6	0.00348722077208837	0.00192747155289415	0.00127180422923404
6.9	2.8	0.00482172446716022	0.00169525852035426	8.0722989225275E-4
6.9	3	0.00641076735149356	0.00124492317724218	5.91613945328704E-4
6.9	3.2	0.00808367579843172	8.79394435992504E-4	4.542342122363E-4
6.9	3.4	0.00966946740098122	7.63983010549966E-4	2.68291423555454E-4
6.9	3.6	0.0110385463001784	6.19918211030003E-4	8.9501343133438E-5
6.9	3.8	0.0121151598458936	3.78865916193487E-4	1.84362401542452E-5
6.9	4	0.0128624048853775	2.39913077881968E-4	9.32497337142828E-6
6.9	4.2	0.013251051525696	1.45607227717746E-4	4.56048240254895E-6
6.9	4.4	0.0132314670586821	5.4941537304288E-5	8.83035922706134E-7
6.9	4.6	0.0127322808254012	1.4581388573183E-5	7.2440552139802E-8
6.9	4.8	0.0116982729703558	2.88759194979257E-6	1.16634924927938E-8
6.9	5	0.0101510116962481	2.97947190587516E-7	1.00164919652457E-8
7	-5	1.08206582604109E-4	9.79473829563227E-17	1E-8
7	-4.8	1.75874616028424E-4	1.03925204490337E-14	1E-8
7	-4.6	2.69862693286244E-4	4.04846770283554E-13	1E-8
7	-4.4	3.93123098954988E-4	5.74284125170393E-12	1.00000000000491E-8
7	-4.2	5.44165623528325E-4	3.13394701486209E-11	1.00000000480513E-8
7	-4	7.1388909184043E-4	5.12571995447253E-10	1.00000169699726E-8
7	-3.8	8.83449297225726E-4	2.45740892469689E-8	1.00021890103596E-8
7	-3.6	0.00102504388102957	4.61746088077547E-7	1.01035784640871E-8
7	-3.4	0.00110712677084417	3.17536448144558E-6	1.18003983967526E-8
7	-3.2	0.00110407577631211	7.82229604674496E-6	2.14455390926408E-8
7	-3	0.00100760395754377	5.49846762048274E-6	3.32018995008518E-8
7	-2.8	8.34586838292794E-4	-4.11608592512281E-6	7.78935153628734E-8
7	-2.6	6.25945199238801E-4	-7.94333304197626E-6	8.36694741581536E-7
7	-2.4	4.34768446234785E-4	-1.43595881401156E-6	3.00018050263001E-6
7	-2.2	3.07090237684044E-4	1.51588712131197E-5	4.37360391767856E-6
7	-2	2.62812175966366E-4	6.97149898560424E-5	5.00499371854756E-7
7	-1.8	2.85601535652174E-4	1.61707183900728E-4	1.2378759191915E-5
7	-1.6	3.28262589776646E-4	1.56295236244543E-4	7.38950238180789E-8
7	-1.4	3.33615722430037E-4	6.65374701500125E-5	5.30826349110271E-5
7	-1.2	2.6248861182782E-4	7.68806159452667E-5	1.73115160925757E-4
7	-1	1.15370079712193E-4	2.24131289677328E-4	4.1220986103388E-4
7	-0.8	-6.34032598338779E-5	5.17175075294364E-4	6.69016644439441E-4
7	-0.6	-2.01869850031849E-4	8.38721134269575E-4	0.00100429859337782
7	-0.4	-2.30827170784237E-4	0.00107134982995585	0.00139664281063456
7	-0.2	-1.15461142903795E-4	9.13878959791865E-4	0.00179385931717569
7	0	1.26970679410136E-4	6.09547938628416E-4	0.00232160879268766
7	0.2	4.34053977992986E-4	5.68712666157503E-4	0.00289096530113136
7	0.4	7.28065081937304E-4	7.57890582003446E-4	0.00336106979429133
7	0.6	9.52454092456179E-4	0.00138020857013599	0.00356977593690857
7	0.8	0.00109265469990106	0.00195375234188793	0.00364387023333549
7	1	0.00116862323427678	0.00197825146789514	0.00385016586542491
7	1.2	0.00120696678604739	0.00222745462907415	0.00404735795022613
7	1.4	0.00121688485489784	0.00267916884709064	0.00396556756422929
7	1.6	0.00119274503181427	0.00273461168526846	0.00342155007399689
7	1.8	0.00114530028645014	0.00241061513640026	0.00265438634316673
7	2	0.00113719815375147	0.00192469221323501	0.00201745346772516
7	2.2	0.00128831879440898	0.0016655586570805	0.0017261554568564
7	2.4	0.00173508023411454	0.00169097293578003	0.00149178762346097
7	2.6	0.00256362710973615	0.00168164129940813	0.00104095535562328
7	2.8	0.00375989426354692	0.00152661016616305	6.25793455758453E-4
7	3	0.00520873293580133	0.00113276739996605	4.51282011057313E-4
7	3.2	0.00673924236405208	7.63753009386119E-4	3.76552538754113E-4
7	3.4	0.00818509719105783	6.46183964783971E-4	2.34316119278837E-4
7	3.6	0.00942722872042722	5.2974448079667E-4	7.3941748390398E-5
7	3.8	0.0104042097268454	3.29304377566268E-4	1.58204022959034E-5
7	4	0.0110936488884413	2.24003366653538E-4	1.30549918726461E-5
7	4.2	0.0114780668100239	1.41189027670422E-4	7.19912880926122E-6
7	4.4	0.0115154270037784	4.9460562753312E-5	1.45619415943773E-6
7	4.6	0.0111369993921298	1.0561007891073E-5	1.16842384108364E-7
7	4.8	0.0102836500772321	1.72833905923549E-6	1.29109868395683E-8
7	5	0.00896429249813125	1.65696504605411E-7	1.00292516116099E-8
7.1	-5	8.8960184634007E-5	2.53833625276674E-17	1E-8
7.1	-4.8	1.46629510599474E-4	2.69275024050129E-15	1E-8
7.1	-4.6	2.27689340982903E-4	1.04774782964314E-13	1E-8
7.1	-4.4	3.35051406548603E-4	1.47849277931068E-12	1.00000000000194E-8
7.1	-4.2	4.67557753345217E-4	8.78017274191796E-12	1.00000000185574E-8
7.1	-4	6.16922141859908E-4	2.71700391131897E-10	1.00000065034694E-8
7.1	-3.8	7.65657578786902E-4	1.36065474702917E-8	1.00008363350732E-8
7.1	-3.6	8.87898534034068E-4	2.55354814710291E-7	1.00395250089331E-8
7.1	-3.4	9.54539689587708E-4	1.75727563249272E-6	1.06866489594384E-8
7.1	-3.2	9.42434578878156E-4	4.36446542528987E-6	1.43508211731527E-8
7.1	-3	8.44777524607288E-4	3.20667879783464E-6	1.78254927499561E-8
7.1	-2.8	6.77740279352169E-4	-2.12877024593012E-6	6.13226381432859E-8
7.1	-2.6	4.78940915492228E-4	-4.27800476736231E-6	5.54712958318296E-7
7.1	-2.4	2.96667687298169E-4	-4.83390062430347E-7	1.91613738536545E-6
7.1	-2.2	1.72991817014378E-4	9.89665389576196E-6	2.47228824576761E-6
7.1	-2	1.26941431592285E-4	5.04902478779396E-5	2.281443295002E-6
7.1	-1.8	1.45074949773763E-4	1.26028544933731E-4	1.37130754318626E-5
7.1	-1.6	1.85373331840323E-4	1.2586194377549E-4	2.4017398627141E-6
7.1	-1.4	1.9523801268099E-4	4.31610677077264E-5	4.60497680458421E-5
7.1	-1.2	1.36800970996984E-4	3.48864517759877E-5	1.47911049243725E-4
7.1	-1	7.56652818233362E-6	1.59517147160596E-4	3.44324280118031E-4
7.1	-0.8	-1.54203561562022E-4	4.37194597349688E-4	5.41015298717674E-4
7.1	-0.6	-2.82868425484987E-4	7.63590650258842E-4	8.08227296034495E-4
7.1	-0.4	-3.1262267849015E-4	9.84768419000183E-4	0.00115265147017897
7.1	-0.2	-2.07168359954796E-4	7.8462280176824E-4	0.0015209550840834
7.1	0	2.21797375822254E-5	4.67347321382654E-4	0.0019695357949299
7.1	0.2	3.20442419412387E-4	4.71074903700295E-4	0.00238081518681322
7.1	0.4	6.14572431713764E-4	6.85448207843001E-4	0.0027127098407349
7.1	0.6	8.46725193335946E-4	0.00121126046007427	0.00289915013667561
7.1	0.8	9.94935985245431E-4	0.00168637818953957	0.00302221512097998
7.1	1	0.00106882988500577	0.00169423375754651	0.00322555319825889
7.1	1.2	0.00108626174362237	0.00186713218752265	0.00335623050642681
7.1	1.4	0.00105233874055386	0.00220596475438453	0.00323084138161897
7.1	1.6	9.62159685113892E-4	0.00222780535061722	0.0027569710874839
7.1	1.8	8.30042817922302E-4	0.00191813689515625	0.00215227682846068
7.1	2	7.22880972809678E-4	0.00150376510201736	0.00165243223368353
7.1	2.2	7.64446469144928E-4	0.00137375961089454	0.00141552152104754
7.1	2.4	0.0010945105354748	0.00145447997241645	0.00122246820835173
7.1	2.6	0.00180180762992404	0.0014753672371204	8.40592086935024E-4
7.1	2.8	0.0028737624994803	0.00138951320071612	4.7856590849384E-4
7.1	3	0.00419602154955364	0.00104017917119798	3.42985479574414E-4
7.1	3.2	0.00559943184455381	6.65545847414947E-4	3.17960729767927E-4
7.1	3.4	0.00692240386561654	5.42563168371067E-4	2.09414685696948E-4
7.1	3.6	0.00805440487021956	4.48720617517099E-4	6.446391576542E-5
7.1	3.8	0.00894513664481929	2.87489442637286E-4	1.80346462793906E-5
7.1	4	0.00958351311146997	2.111417961445E-4	2.06675779853498E-5
7.1	4.2	0.00996147060949141	1.36208691116107E-4	1.16652522432354E-5
7.1	4.4	0.0100435008909033	4.49752211317559E-5	2.37903917253689E-6
7.1	4.6	0.00976380540282839	7.93326217266156E-6	1.86479771362803E-7
7.1	4.8	0.00906097410138858	1.02796119784558E-6	1.48372142086346E-8
7.1	5	0.0079341325690778	8.84077436107861E-8	1.00488010750025E-8
7.2	-5	7.1678760289256E-5	6.17959513988454E-18	1E-8
7.2	-4.8	1.19743934970808E-4	6.55359285727276E-16	1E-8
7.2	-4.6	1.88095943895004E-4	2.54554995644316E-14	1E-8
7.2	-4.4	2.79500369687927E-4	3.56817483385764E-13	1.00000000000067E-8
7.2	-4.2	3.93078091311516E-4	2.54092864953539E-12	1.00000000063602E-8
7.2	-4	5.21446995769136E-4	1.39133210097362E-10	1.00000022229023E-8
7.2	-3.8	6.48786107812832E-4	7.08452718156256E-9	1.00002855505013E-8
7.2	-3.6	7.51672293624754E-4	1.32938022526488E-7	1.00134891278158E-8
7.2	-3.4	8.03977563381751E-4	9.20867311487509E-7	1.02342406571764E-8
7.2	-3.2	7.85358574869746E-4	2.3800676229609E-6	1.14720361716062E-8
7.2	-3	6.9043768617534E-4	2.2185414529964E-6	1.18237989991033E-8
7.2	-2.8	5.34235686487978E-4	-1.53437110236158E-7	4.81583782786184E-8
7.2	-2.6	3.5032636468685E-4	-1.5441836003213E-6	3.8061620108705E-7
7.2	-2.4	1.81268400155203E-4	1.1815093930718E-8	1.26479814305022E-6
7.2	-2.2	6.41567005409155E-5	5.1328103483963E-6	1.33670992970192E-6
7.2	-2	1.62479260859358E-5	3.0779657264643E-5	3.47859860232134E-6
7.2	-1.8	2.65804170803679E-5	8.78056188133643E-5	1.4027941251235E-5
7.2	-1.6	5.8794626490465E-5	9.37502405553655E-5	3.37571760063944E-7
7.2	-1.4	6.63965385534397E-5	2.39792020501909E-5	5.21383317338726E-5
7.2	-1.2	1.5044685581046E-5	6.75358725826926E-6	1.42894790406884E-4
7.2	-1	-9.86039269818658E-5	1.14082148653251E-4	2.98485888410139E-4
7.2	-0.8	-2.41211321497599E-4	3.71109353877323E-4	4.36064866211508E-4
7.2	-0.6	-3.53883605464791E-4	6.89228118916687E-4	6.46219201414341E-4
7.2	-0.4	-3.76187345831381E-4	8.93004576242183E-4	9.60983779185609E-4
7.2	-0.2	-2.73174557513252E-4	6.61957064228033E-4	0.00130340437114086
7.2	0	-5.28219091039436E-5	3.45726686875302E-4	0.00166338034844574
7.2	0.2	2.35984302731388E-4	3.97043828205169E-4	0.00192711895717494
7.2	0.4	5.25341052899395E-4	6.2991649739913E-4	0.00216096241781035
7.2	0.6	7.58249659988742E-4	0.0010534520225966	0.00236079586654818
7.2	0.8	9.08450139050133E-4	0.00143799590210004	0.00252224725738019
7.2	1	9.78354646509777E-4	0.00144965611275282	0.00269898633504182
7.2	1.2	9.79377872604566E-4	0.00156449113969853	0.00276083272517076
7.2	1.4	9.13546983695566E-4	0.00180744253554624	0.00260892798767248
7.2	1.6	7.7622584662608E-4	0.00180751015413444	0.00222026913162015
7.2	1.8	5.83396443169539E-4	0.00152079895292136	0.00176482872051637
7.2	2	4.03155580591742E-4	0.00116325579811684	0.00137024644435718
7.2	2.2	3.59700594312242E-4	0.00112532660795406	0.00115751640117272
7.2	2.4	5.93402856059026E-4	0.0012445053537016	9.90907332066279E-4
7.2	2.6	0.00119465953049217	0.00129613540885224	6.72415568764707E-4
7.2	2.8	0.00215361283026642	0.00127144175830841	3.63513795989832E-4
7.2	3	0.00335922260045905	9.59921441678205E-4	2.63669822532025E-4
7.2	3.2	0.00464627261828441	5.81827299149249E-4	2.76319103965892E-4
7.2	3.4	0.00585841620495368	4.51428140846779E-4	1.93507712132253E-4
7.2	3.6	0.0068921824722211	3.75011365437124E-4	6.18598798728591E-5
7.2	3.8	0.00770568189804998	2.50590025349594E-4	2.48959118071468E-5
7.2	4	0.0082963025124639	1.98747348406994E-4	3.13415423070345E-5
7.2	4.2	0.0086633602505167	1.29517979786446E-4	1.75220213689851E-5
7.2	4.4	0.00877707916395337	4.07831927865837E-5	3.57021570015208E-6
7.2	4.6	0.00857512379594728	6.18301227990945E-6	2.7567157436906E-7
7.2	4.8	0.00799555693724577	6.20955154853549E-7	1.72923590601731E-8
7.2	5	0.00703042108753897	4.56678348926428E-8	1.00736448387258E-8
7.3	-5	5.65760201696284E-5	1.41325234747481E-18	1E-8
7.3	-4.8	9.57190113305932E-5	1.49810955532757E-16	1E-8
7.3	-4.6	1.52014752785405E-4	5.80393586557958E-15	1E-8
7.3	-4.4	2.2799821239289E-4	8.07520681480269E-14	1.0000000000002E-8
7.3	-4.2	3.23022308384955E-4	7.99271818464166E-13	1.00000000019449E-8
7.3	-4	4.30671607323135E-4	6.77865873214908E-11	1.00000006790962E-8
7.3	-3.8	5.37019095293072E-4	3.47027842949365E-9	1.00000872018145E-8
7.3	-3.6	6.21446553736146E-4	6.53833909513651E-8	1.00041186080551E-8
7.3	-3.4	6.61153440847466E-4	4.65968727816483E-7	1.00714661926064E-8
7.3	-3.2	6.38745524427298E-4	1.39058241933608E-6	1.04398935220607E-8
7.3	-3	5.50110008091653E-4	2.24759340069642E-6	1.00748337565792E-8
7.3	-2.8	4.08691542060634E-4	2.08926865477906E-6	3.69598382679109E-8
7.3	-2.6	2.43457855166222E-4	7.68083735123013E-7	2.5951292899474E-7
7.3	-2.4	9.06155039652764E-5	2.69721267995899E-7	8.29869449014175E-7
7.3	-2.2	-1.83911611487203E-5	5.67947225625531E-7	6.1958099399733E-7
7.3	-2	-6.8726902418596E-5	1.05254320335271E-5	4.16379229027376E-6
7.3	-1.8	-6.9231445792442E-5	4.82299379623062E-5	1.33341258961977E-5
7.3	-1.6	-5.02880843073565E-5	6.10545600136843E-5	6.07234064914746E-6
7.3	-1.4	-5.10745174312123E-5	8.37942450161737E-6	6.64444975261978E-5
7.3	-1.2	-1.00505338389294E-4	-9.66611327701505E-6	1.54395604644259E-4
7.3	-1	-2.00836693143569E-4	8.50118593121783E-5	2.76183400051134E-4
7.3	-0.8	-3.22520038863377E-4	3.1732170605948E-4	3.57586477139278E-4
7.3	-0.6	-4.13676999023811E-4	6.17559124512015E-4	5.14916220268813E-4
7.3	-0.4	-4.20966469583825E-4	8.03899007690028E-4	8.07800595869976E-4
7.3	-0.2	-3.1338801804131E-4	5.56468251691558E-4	0.00112524642757017
7.3	0	-9.80754993851504E-5	2.50279053589526E-4	0.00140016024842646
7.3	0.2	1.80767274078769E-4	3.41004331122361E-4	0.00154491615047811
7.3	0.4	4.60643819619194E-4	5.80191243587237E-4	0.00172053536323498
7.3	0.6	6.87308721160507E-4	9.03528566174989E-4	0.00195322574902354
7.3	0.8	8.33157432230821E-4	0.00120863078898454	0.00214042400948399
7.3	1	8.96477772565535E-4	0.00123733393037773	0.00227454743178864
7.3	1.2	8.84617909510154E-4	0.00131483840596633	0.00226704624031306
7.3	1.4	7.97634534387916E-4	0.0014838860619863	0.00210112004976868
7.3	1.6	6.3079262339806E-4	0.00146971036771466	0.00180169106927056
7.3	1.8	3.99939094126575E-4	0.00121033953347546	0.0014775736402537
7.3	2	1.71419466640199E-4	8.962352970733E-4	0.00116183330583571
7.3	2.2	6.64016404148017E-5	9.16480469889472E-4	9.52310651335592E-4
7.3	2.4	2.22975634783953E-4	0.00105759356378526	7.98965780453542E-4
7.3	2.6	7.31997500986834E-4	0.00113538472770776	5.34116635639336E-4
7.3	2.8	0.00158723124461209	0.00116243828241385	2.7528834434545E-4
7.3	3	0.00268327150316995	8.86474119804532E-4	2.06655183963346E-4
7.3	3.2	0.00386108952372451	5.1047984156584E-4	2.45686640422463E-4
7.3	3.4	0.00497040817926405	3.71900340018193E-4	1.83201660049187E-4
7.3	3.6	0.00591379807803249	3.08012944855481E-4	6.46318113820505E-5
7.3	3.8	0.00665550165048708	2.16785604280448E-4	3.47537421443256E-5
7.3	4	0.00719891565795998	1.85138822808923E-4	4.31008908161108E-5
7.3	4.2	0.00754900487001274	1.20720929805785E-4	2.37372511848315E-5
7.3	4.4	0.00768120481545983	3.65593695671643E-5	4.8255091904588E-6
7.3	4.6	0.00753738615906401	4.95951385683189E-6	3.69414285867168E-7
7.3	4.8	0.00705687522003705	3.89903958129636E-7	1.98686313009401E-8
7.3	5	0.00622709753924567	2.31922782411635E-8	1.00996869208683E-8
7.4	-5	4.37222799666125E-5	3.0361301027212E-19	1E-8
7.4	-4.8	7.48476162548196E-5	3.21623732879796E-17	1E-8
7.4	-4.6	1.20101803165878E-4	1.241295072794E-15	1E-8
7.4	-4.4	1.81731607303962E-4	1.71748708650162E-14	1.00000000000006E-8
7.4	-4.2	2.59281785836733E-4	2.78761850602326E-13	1.00000000005317E-8
7.4	-4	3.47329712000464E-4	3.12063592641226E-11	1.00000001855692E-8
7.4	-3.8	4.33969702207633E-4	1.60313487005732E-9	1.00000238253633E-8
7.4	-3.6	5.01584978187179E-4	3.08010403597933E-8	1.0001125161913E-8
7.4	-3.4	5.30853199640501E-4	2.4334363268658E-7	1.00194888483078E-8
7.4	-3.2	5.07304084388303E-4	1.05223602216905E-6	1.01137157954584E-8
7.4	-3	4.27852854200834E-4	3.16607905103538E-6	1.04455182085522E-8
7.4	-2.8	3.04015557465344E-4	4.99924073775177E-6	2.76388147899962E-8
7.4	-2.6	1.59818867402221E-4	3.18068956208115E-6	1.69296916052396E-7
7.4	-2.4	2.48338876959878E-5	4.96915971191683E-7	5.16116538191616E-7
7.4	-2.2	-7.54564370515123E-5	-3.84733479903689E-6	1.27269599650071E-7
7.4	-2	-1.29018851000603E-4	-9.62061219887542E-6	4.54989971895522E-6
7.4	-1.8	-1.42864006452051E-4	9.30611310313585E-6	1.22092229970412E-5
7.4	-1.6	-1.41271549366653E-4	2.94811155203243E-5	1.19693245273167E-5
7.4	-1.4	-1.55288413978712E-4	-3.8874319559536E-6	8.20494712679887E-5
7.4	-1.2	-2.06972815721572E-4	-1.7076416937039E-5	1.74051699965393E-4
7.4	-1	-2.95935536405991E-4	6.82342207157071E-5	2.72724951464179E-4
7.4	-0.8	-3.95428222613798E-4	2.73223976118141E-4	3.04830397806803E-4
7.4	-0.6	-4.60719466040052E-4	5.4944754973312E-4	4.1069267437587E-4
7.4	-0.4	-4.46914376600312E-4	7.22279189306433E-4	6.81987728302E-4
7.4	-0.2	-3.29104725056662E-4	4.7410689392056E-4	9.75969390677552E-4
7.4	0	-1.15717109475312E-4	1.83075900959622E-4	0.00117974976758362
7.4	0.2	1.52447361228806E-4	2.97534388611823E-4	0.00124010557797045
7.4	0.4	4.18434721839996E-4	5.28500928122809E-4	0.00138662563606161
7.4	0.6	6.32359540741938E-4	7.60294709089597E-4	0.00165702281094661
7.4	0.8	7.67879531743034E-4	9.98297318032264E-4	0.00186120957394597
7.4	1	8.21964311760096E-4	0.00105040060187944	0.00194544979297237
7.4	1.2	8.00097052744E-4	0.00111168463315012	0.00187051317084552
7.4	1.4	7.01428181377831E-4	0.00123058890638444	0.0016986336555524
7.4	1.6	5.20854883709474E-4	0.00120608707280848	0.00148167366547756
7.4	1.8	2.72526612827078E-4	9.75198955616553E-4	0.0012675442771014
7.4	2	1.840562835045E-5	6.94467481165327E-4	0.0010124819653744
7.4	2.2	-1.26544427262776E-4	7.45237178251256E-4	7.95566888341683E-4
7.4	2.4	-2.93155732944089E-5	8.93444847423948E-4	6.43919232384654E-4
7.4	2.6	4.00013991831121E-4	9.88240016994891E-4	4.20673592576514E-4
7.4	2.8	0.00115936659163594	0.00105550478670883	2.07345489123725E-4
7.4	3	0.00215096448422239	8.1543025530864E-4	1.64109797594111E-4
7.4	3.2	0.00322412824232566	4.49344430974423E-4	2.18558064279482E-4
7.4	3.4	0.00423567715368793	3.03339181146262E-4	1.73025234563761E-4
7.4	3.6	0.00509358281860965	2.47878527142433E-4	6.92008750105663E-5
7.4	3.8	0.00576634694495616	1.8508352449925E-4	4.4569217963899E-5
7.4	4	0.00626125214952249	1.69414203494619E-4	5.30221470901828E-5
7.4	4.2	0.00658746268830532	1.09933842844052E-4	2.88149975102541E-5
7.4	4.4	0.00672533901301199	3.22351877432808E-5	5.84602944198609E-6
7.4	4.6	0.00662184589872104	4.04700615675957E-6	4.45534663956049E-7
7.4	4.8	0.00621932689355894	2.58906873525616E-7	2.19594101786041E-8
7.4	5	0.00550276663585503	1.18647640189396E-8	1.01208136836507E-8
7.5	-5	3.30655517575588E-5	6.12704253410462E-20	1E-8
7.5	-4.8	5.72191630675594E-5	6.48385745917525E-18	1E-8
7.5	-4.6	9.27069987961712E-5	2.48857390570253E-16	1E-8
7.5	-4.4	1.41458882437421E-4	3.45689915217525E-15	1.00000000000001E-8
7.5	-4.2	2.03178466663176E-4	1.04599588421364E-13	1.000000000013E-8
7.5	-4	2.73423743610315E-4	1.35547291540334E-11	1.00000000453691E-8
7.5	-3.8	3.42333843301126E-4	7.05201986832633E-10	1.00000058246669E-8
7.5	-3.6	3.95323774392567E-4	1.45900079710708E-8	1.00002750243218E-8
7.5	-3.4	4.16510510990582E-4	1.54470823289483E-7	1.00047424735461E-8
7.5	-3.2	3.94175272668413E-4	1.15029009737703E-6	1.00238767822358E-8
7.5	-3	3.25984616214366E-4	4.96843173240092E-6	1.0366232326886E-8
7.5	-2.8	2.21276817406781E-4	9.00964648023964E-6	2.05203521857017E-8
7.5	-2.6	9.90431480193631E-5	6.16134125115686E-6	1.03670216203862E-7
7.5	-2.4	-1.77298294944923E-5	8.67135582192212E-7	2.89527216866364E-7
7.5	-2.2	-1.09479567995446E-4	-7.95519151352517E-6	2.75756896916624E-7
7.5	-2	-1.67088686421161E-4	-2.84368620412658E-5	4.98742632942847E-6
7.5	-1.8	-1.95959024700618E-4	-2.64133837133853E-5	1.1645066625256E-5
7.5	-1.6	-2.14329837958498E-4	1.0601423512747E-6	1.53472185202488E-5
7.5	-1.4	-2.44736686273469E-4	-1.28382844869974E-5	9.25957962178747E-5
7.5	-1.2	-3.01505110905376E-4	-1.83350649456902E-5	1.92087807593981E-4
7.5	-1	-3.80525709201828E-4	5.91296118379913E-5	2.78619640569131E-4
7.5	-0.8	-4.57095251657893E-4	2.35620748099078E-4	2.71810976586559E-4
7.5	-0.6	-4.93648582466113E-4	4.8473142694945E-4	3.28305537129065E-4
7.5	-0.4	-4.5466388132736E-4	6.49432454724788E-4	5.7456772085726E-4
7.5	-0.2	-3.2288386822936E-4	4.15169181273307E-4	8.47909227207209E-4
7.5	0	-1.09639375398039E-4	1.41974781609086E-4	9.99390291101408E-4
7.5	0.2	1.46663935788361E-4	2.61675970328239E-4	0.00100637897668117
7.5	0.4	3.94694736249448E-4	4.70846124716995E-4	0.00113866225133677
7.5	0.6	5.90204752561514E-4	6.24370246097586E-4	0.00144109804928444
7.5	0.8	7.10253412573535E-4	8.06971558529417E-4	0.00165871838731872
7.5	1	7.52836133539038E-4	8.82914351271529E-4	0.00169349861362445
7.5	1.2	7.23423180292281E-4	9.46919712170155E-4	0.00155734704270167
7.5	1.4	6.21159876346236E-4	0.00103790225053709	0.00138646083549294
7.5	1.6	4.40381692947102E-4	0.00100454790021843	0.00123935833433842
7.5	1.8	1.92302291430378E-4	8.0102606760921E-4	0.00111286219606481
7.5	2	-6.7632707927823E-5	5.47365880590355E-4	9.069502513167E-4
7.5	2.2	-2.33344377685162E-4	6.08478740719645E-4	6.79443888725402E-4
7.5	2.4	-1.79437923988162E-4	7.52251019177115E-4	5.20000766280325E-4
7.5	2.6	1.81595169287356E-4	8.52812472373268E-4	3.26712075960245E-4
7.5	2.8	8.51996519051027E-4	9.46837903959403E-4	1.5395780206841E-4
7.5	3	0.00174318191664939	7.43365426600308E-4	1.29589684514257E-4
7.5	3.2	0.00271475865244309	3.95906157773296E-4	1.89055281298258E-4
7.5	3.4	0.00363175129286734	2.44999940205002E-4	1.579602737521E-4
7.5	3.6	0.0044071987223828	1.95060969854904E-4	7.13227894445111E-5
7.5	3.8	0.00501235896492518	1.55124212402086E-4	5.09371487660038E-5
7.5	4	0.00545659662222455	1.51324205148701E-4	5.81991966142991E-5
7.5	4.2	0.00575206500180312	9.75513541012759E-5	3.12995281725259E-5
7.5	4.4	0.00588392014617144	2.78702497812038E-5	6.34069724010263E-6
7.5	4.6	0.00580515146747344	3.32236902654847E-6	4.82384150343529E-7
7.5	4.8	0.00546274395338029	1.8252492362754E-7	2.29712765499004E-8
7.5	5	0.00484109277844349	6.32343637671766E-9	1.01310371745926E-8
7.6	-5	2.44582756660388E-5	1.16143578156934E-20	1E-8
7.6	-4.8	4.27433130844475E-5	1.22718933511809E-18	1E-8
7.6	-4.6	6.98833116045462E-5	4.67256953619305E-17	1E-8
7.6	-4.4	1.07489535428127E-4	6.70300699421244E-16	1E-8
7.6	-4.2	1.55399374152149E-4	4.01202290286482E-14	1.00000000000284E-8
7.6	-4	2.10105141861648E-4	5.58538657563324E-12	1.00000000099252E-8
7.6	-3.8	2.63720714055888E-4	3.05930117263046E-10	1.00000012741916E-8
7.6	-3.6	3.04576028873007E-4	7.95434923125981E-9	1.00000601397056E-8
7.6	-3.4	3.20027073118587E-4	1.40526737219164E-7	1.00010254724425E-8
7.6	-3.2	3.00820293296857E-4	1.56308578711921E-6	1.00030873002211E-8
7.6	-3	2.45085578431889E-4	7.69400353449626E-6	1.02200451728284E-8
7.6	-2.8	1.59847831429409E-4	1.44717260627219E-5	1.56721657849797E-8
7.6	-2.6	5.91929079673426E-5	1.00561478948592E-5	5.97527413187598E-8
7.6	-2.4	-4.01300500235608E-5	1.505738301593E-6	1.33105424435996E-7
7.6	-2.2	-1.24127399999824E-4	-1.14832373911703E-5	6.32705743026409E-7
7.6	-2	-1.86468497015805E-4	-4.44398457503751E-5	5.8613628194261E-6
7.6	-1.8	-2.31091354392652E-4	-5.62882794712631E-5	1.26769735372245E-5
7.6	-1.6	-2.70431075105776E-4	-2.2286931234713E-5	1.44990104616992E-5
7.6	-1.4	-3.18555870050088E-4	-1.84931684748868E-5	9.44054977552936E-5
7.6	-1.2	-3.81752451897014E-4	-1.60577714591996E-5	2.00741753424308E-4
7.6	-1	-4.51641197384895E-4	5.34374540013805E-5	2.82774187330511E-4
7.6	-0.8	-5.05087760139067E-4	2.01402772562685E-4	2.48924025541237E-4
7.6	-0.6	-5.11623278146021E-4	4.22534680704962E-4	2.61335154944146E-4
7.6	-0.4	-4.45584692670772E-4	5.83623775703048E-4	4.78532298120217E-4
7.6	-0.2	-2.98287502769654E-4	3.75015388197624E-4	7.33918506262247E-4
7.6	0	-8.49794968995526E-5	1.21339100793908E-4	8.51009443204267E-4
7.6	0.2	1.57670734515762E-4	2.29456888568358E-4	8.27866662211906E-4
7.6	0.4	3.84029889932645E-4	4.06820986377369E-4	9.4908701681491E-4
7.6	0.6	5.56436621432858E-4	4.97722034622074E-4	0.00127109034261168
7.6	0.8	6.56968876789289E-4	6.3478915335974E-4	0.00150117822947134
7.6	1	6.86431907113402E-4	7.30494197120088E-4	0.00149357790066264
7.6	1.2	6.51678418453838E-4	8.1161807943538E-4	0.00130918042687197
7.6	1.4	5.52506130295637E-4	8.92730706134215E-4	0.00114814874287131
7.6	1.6	3.82541926885702E-4	8.51049513977298E-4	0.00105747627487988
7.6	1.8	1.49185965887575E-4	6.72433406368327E-4	9.97339976942017E-4
7.6	2	-1.0016870656227E-4	4.42617622952654E-4	8.32226848636891E-4
7.6	2.2	-2.70371311499516E-4	5.01047445109666E-4	5.94800781146887E-4
7.6	2.4	-2.45752705068935E-4	6.33181536645319E-4	4.21299069078374E-4
7.6	2.6	5.73245079858247E-5	7.29177811078652E-4	2.48648123614768E-4
7.6	2.8	6.4523337215483E-4	8.35669138067827E-4	1.11379760486127E-4
7.6	3	0.00143966374175095	6.68070366669728E-4	9.94781655165962E-5
7.6	3.2	0.00231211358702786	3.47511453243782E-4	1.55147530125828E-4
7.6	3.4	0.00313689786191091	1.95922270026032E-4	1.35816703705888E-4
7.6	3.6	0.00383203170042043	1.49940358577711E-4	6.80268876332832E-5
7.6	3.8	0.00437037359847573	1.27005907594075E-4	5.15653065373974E-5
7.6	4	0.00476186998775998	1.31185184206878E-4	5.70060377883768E-5
7.6	4.2	0.00502064287784029	8.41019176223898E-5	3.04152532312993E-5
7.6	4.4	0.00513657274627325	2.35636722024122E-5	6.1553156455655E-6
7.6	4.6	0.00506951979629634	2.71810396415775E-6	4.68495881679532E-7
7.6	4.8	0.00477250276798605	1.35184252413733E-7	2.25897906688613E-8
7.6	5	0.00423083074829073	3.63469937168501E-9	1.01271836019632E-8
7.7	-5	1.76863357058751E-5	2.06790112551943E-21	1E-8
7.7	-4.8	3.11872055723292E-5	2.17997707801809E-19	1E-8
7.7	-4.6	5.14279413034371E-5	8.20703109358176E-18	1E-8
7.7	-4.4	7.97221210669711E-5	1.30098679941647E-16	1E-8
7.7	-4.2	1.16023377198861E-4	1.51606158405905E-14	1.00000000000056E-8
7.7	-4	1.57685938715118E-4	2.23761386397893E-12	1.00000000019429E-8
7.7	-3.8	1.98654451254356E-4	1.45631087988568E-10	1.00000002494197E-8
7.7	-3.6	2.29941873231454E-4	6.03951045746253E-9	1.00000117605211E-8
7.7	-3.4	2.41821853212825E-4	1.68661841584714E-7	1.00001948754398E-8
7.7	-3.2	2.27144245695286E-4	2.21665723582056E-6	1.00004392673298E-8
7.7	-3	1.84224990295403E-4	1.13293612937972E-5	1.01114258807858E-8
7.7	-2.8	1.17746865695692E-4	2.15168030613017E-5	1.27525789478639E-8
7.7	-2.6	3.72053895730704E-5	1.50117601478041E-5	3.33253473866913E-8
7.7	-2.4	-4.63063784042128E-5	2.46993150889319E-6	2.96795459632595E-8
7.7	-2.2	-1.23764919262124E-4	-1.41621839869811E-5	1.01700858596659E-6
7.7	-2	-1.9129434651352E-4	-5.62808965758233E-5	7.40839968336432E-6
7.7	-1.8	-2.51441248636614E-4	-7.81422463090427E-5	1.58794748019388E-5
7.7	-1.6	-3.11214191055688E-4	-3.91761855671054E-5	9.17025847198074E-6
7.7	-1.4	-3.76635297719898E-4	-2.10673383375757E-5	8.71969717413214E-5
7.7	-1.2	-4.46175526535113E-4	-1.23191178506766E-5	1.96277731535682E-4
7.7	-1	-5.07139354131873E-4	4.80138594939039E-5	2.76129889651294E-4
7.7	-0.8	-5.37765671303135E-4	1.68191478883872E-4	2.26439387157012E-4
7.7	-0.6	-5.14540277071125E-4	3.6169586056133E-4	2.03939998580371E-4
7.7	-0.4	-4.21727593049218E-4	5.2128569004198E-4	3.89207137323982E-4
7.7	-0.2	-2.59521318299674E-4	3.4598527914702E-4	6.26864597607315E-4
7.7	0	-4.7506501452916E-5	1.13649653105999E-4	7.22900449172587E-4
7.7	0.2	1.79089170502058E-4	1.98347925958548E-4	6.85830462981748E-4
7.7	0.4	3.80428074260309E-4	3.38829185945436E-4	7.92836296010065E-4
7.7	0.6	5.26081920646386E-4	3.82951212494023E-4	0.00111739544860092
7.7	0.8	6.0424510931595E-4	4.82169883405119E-4	0.00135759469023043
7.7	1	6.19735816493004E-4	5.90711659637473E-4	0.00132068064696716
7.7	1.2	5.8169083688657E-4	6.9719732373916E-4	0.00110921292029622
7.7	1.4	4.90934855875321E-4	7.80896463808031E-4	9.69507579910897E-4
7.7	1.6	3.40256234497127E-4	7.31968810651261E-4	9.23125266014839E-4
7.7	1.8	1.32714171961291E-4	5.75283009443257E-4	9.09751204562507E-4
7.7	2	-9.32669533961817E-5	3.67925249997701E-4	7.77609831014105E-4
7.7	2.2	-2.54806303634325E-4	4.16504963206692E-4	5.33348640631991E-4
7.7	2.4	-2.47555645181535E-4	5.34032153464731E-4	3.44044257009684E-4
7.7	2.6	6.9135955492899E-6	6.18218556833053E-4	1.85466228455561E-4
7.7	2.8	5.1862346258498E-4	7.23616231992816E-4	7.78957204626112E-5
7.7	3	0.0012201158908158	5.88858262761004E-4	7.29087103878833E-5
7.7	3.2	0.00199597545404662	3.01880858441152E-4	1.18753517589331E-4
7.7	3.4	0.00273078363870139	1.54987141863547E-4	1.08067199506125E-4
7.7	3.6	0.0033476319313229	1.12584027360436E-4	5.88991533571379E-5
7.7	3.8	0.00382015957164278	1.01121497359472E-4	4.62829776784344E-5
7.7	4	0.00415769320344055	1.09795971242217E-4	4.98614470019459E-5
7.7	4.2	0.00437544787798808	7.01914246308348E-5	2.64422735050318E-5
7.7	4.4	0.00446791224234587	1.94161047798209E-5	5.34797434135022E-6
7.7	4.6	0.00440244690174056	2.19771193317705E-6	4.08221908343281E-7
7.7	4.8	0.00413916407870973	1.031748408668E-7	2.09346166073132E-8
7.7	5	0.00366542801322718	2.29269349080081E-9	1.01104627711889E-8
7.8	-5	1.24974097593122E-5	3.45795927187384E-22	1E-8
7.8	-4.8	2.22197305206914E-5	3.63296604531005E-20	1E-8
7.8	-4.6	3.69444046596621E-5	1.34672491188225E-18	1E-8
7.8	-4.4	5.77242844403476E-5	2.69320451466597E-17	1E-8
7.8	-4.2	8.46184844843498E-5	5.6122535029807E-15	1.0000000000001E-8
7.8	-4	1.15754130475127E-4	9.45330728950174E-13	1.00000000003403E-8
7.8	-3.8	1.46712841326479E-4	9.23146209606891E-11	1.00000000436864E-8
7.8	-3.6	1.70882053332158E-4	6.33727680329187E-9	1.00000020547563E-8
7.8	-3.4	1.81056048916048E-4	2.20188711153931E-7	1.00000315621197E-8
7.8	-3.2	1.71789156879162E-4	3.04412461291401E-6	1.00005350770235E-8
7.8	-3	1.41332476562612E-4	1.57156256181441E-5	1.00495513167136E-8
7.8	-2.8	9.2086667159566E-5	2.99239802962918E-5	1.11982359460629E-8
7.8	-2.6	2.94046433098531E-5	2.08996195971774E-5	1.9052929923715E-8
7.8	-2.4	-4.05360703711736E-5	3.72776711658184E-6	5.77241085735539E-8
7.8	-2.2	-1.12911966600802E-4	-1.58358609934707E-5	1.43313307557253E-6
7.8	-2	-1.85819007316818E-4	-6.31241092039835E-5	9.541317599255E-6
7.8	-1.8	-2.60420806988102E-4	-9.07630373866204E-5	2.09457575134694E-5
7.8	-1.6	-3.38778844421454E-4	-4.90575665672574E-5	5.71338574484146E-7
7.8	-1.4	-4.19592380452083E-4	-2.10396550141806E-5	7.3360007837148E-5
7.8	-1.2	-4.94182581190334E-4	-8.51444803335841E-6	1.79143986594536E-4
7.8	-1	-5.45926220382989E-4	4.11830809546898E-5	2.54320104426447E-4
7.8	-0.8	-5.54486219646273E-4	1.34721618907603E-4	1.97866397888314E-4
7.8	-0.6	-5.0310122712888E-4	3.01206033681038E-4	1.52334367698505E-4
7.8	-0.4	-3.85667811561012E-4	4.58465443684622E-4	3.04500954951235E-4
7.8	-0.2	-2.11022685207871E-4	3.19788721542606E-4	5.21046284054765E-4
7.8	0	-2.98632789170844E-6	1.11368976253664E-4	6.04392800265916E-4
7.8	0.2	2.04681967700864E-4	1.67407092239092E-4	5.65652406262896E-4
7.8	0.4	3.78063753478745E-4	2.70872441944734E-4	6.5393563944774E-4
7.8	0.6	4.94342330917397E-4	2.82444764222788E-4	9.61381622290855E-4
7.8	0.8	5.48455281750024E-4	3.49666815819233E-4	0.00120532799892381
7.8	1	5.49896550699775E-4	4.63037461261229E-4	0.00115668891815282
7.8	1.2	5.10517894950162E-4	5.9656703013117E-4	9.46153618405661E-4
7.8	1.4	4.32261858155021E-4	6.89602399801925E-4	8.39758651887772E-4
7.8	1.6	3.06938359512852E-4	6.36146181677744E-4	8.25895188057277E-4
7.8	1.8	1.33042502417087E-4	4.98565780968013E-4	8.40675393178127E-4
7.8	2	-6.03083423919274E-5	3.12869563134701E-4	7.33479598731034E-4
7.8	2.2	-2.03150551084953E-4	3.48572939310124E-4	4.88434372738276E-4
7.8	2.4	-2.03489810148548E-4	4.51604559851454E-4	2.86797893249302E-4
7.8	2.6	1.07571642175127E-5	5.20565007568719E-4	1.37896134398027E-4
7.8	2.8	4.52556754238469E-4	6.13666472877472E-4	5.30321529882214E-5
7.8	3	0.00106539959791984	5.06659986459052E-4	5.05880967174625E-5
7.8	3.2	0.00174770809373081	2.57604122959071E-4	8.39632169206644E-5
7.8	3.4	0.00239513716152169	1.21051371174989E-4	7.87524435208209E-5
7.8	3.6	0.00293610593249205	8.26529661334153E-5	4.59371777435856E-5
7.8	3.8	0.0033445451043702	7.79898682779717E-5	3.69297557233126E-5
7.8	4	0.00362825907729317	8.8296989081226E-5	3.89726516330544E-5
7.8	4.2	0.00380278891173599	5.64790740635109E-5	2.05685873710909E-5
7.8	4.4	0.00386698036649924	1.55250784001199E-5	4.15904216011165E-6
7.8	4.6	0.00379599277878218	1.74234997332793E-6	3.19499967361567E-7
7.8	4.8	0.00355767634372157	7.94580059437928E-8	1.84983510003774E-8
7.8	5	0.00314222684917032	1.56707650367704E-9	1.00858512399888E-8
7.9	-5	8.62624959079664E-6	5.43017738309182E-23	1E-8
7.9	-4.8	1.54564103798056E-5	5.67615657241028E-21	1E-8
7.9	-4.6	2.59132412432658E-5	2.06283435492984E-19	1E-8
7.9	-4.4	4.08349720628092E-5	6.36722435251714E-18	1E-8
7.9	-4.2	6.03805457613384E-5	2.13928365813228E-15	1.00000000000002E-8
7.9	-4	8.33534405653335E-5	5.03673978935339E-13	1.00000000000533E-8
7.9	-3.8	1.0675269257097E-4	8.33854847515578E-11	1.00000000068462E-8
7.9	-3.6	1.25993249845075E-4	7.5755909773602E-9	1.00000003199812E-8
7.9	-3.4	1.3596115584167E-4	2.82462674357577E-7	1.00000039317682E-8
7.9	-3.2	1.32513907900036E-4	3.95887734887595E-6	1.00002651009118E-8
7.9	-3	1.13623697733512E-4	2.04919440305013E-5	1.00196788586697E-8
7.9	-2.8	7.95348529133132E-5	3.90449528452587E-5	1.04641590266679E-8
7.9	-2.6	3.19825538881E-5	2.72757167760914E-5	1.20837770536314E-8
7.9	-2.4	-2.69486354148974E-5	5.14766240135619E-6	1.01133519964518E-7
7.9	-2.2	-9.57736428029163E-5	-1.65302743861696E-5	1.82727543159651E-6
7.9	-2	-1.73985133933875E-4	-6.48925728630618E-5	1.1798857046184E-5
7.9	-1.8	-2.6132309232575E-4	-9.42012102176317E-5	2.66144599943645E-5
7.9	-1.6	-3.55441877379071E-4	-5.2304881192214E-5	9.0949932064015E-6
7.9	-1.4	-4.48651658611057E-4	-1.90974537812535E-5	5.64616961441309E-5
7.9	-1.2	-5.26116300132006E-4	-5.38916104302709E-6	1.52770917020304E-4
7.9	-1	-5.68001730463126E-4	3.26295895535222E-5	2.18403786560325E-4
7.9	-0.8	-5.55632416270271E-4	1.0088320057986E-4	1.61493386499779E-4
7.9	-0.6	-4.78744290535708E-4	2.40598278154273E-4	1.05006851291092E-4
7.9	-0.4	-3.40278122574838E-4	3.92162327660028E-4	2.24604876784594E-4
7.9	-0.2	-1.57049795689214E-4	2.89674098834955E-4	4.14319938552024E-4
7.9	0	4.33962558503434E-5	1.08492680609081E-4	4.90276004013822E-4
7.9	0.2	2.29046170683773E-4	1.37033611123719E-4	4.60388436207674E-4
7.9	0.4	3.72035058286272E-4	2.07221887327811E-4	5.27161678596236E-4
7.9	0.6	4.57308984964489E-4	1.97610422563439E-4	7.98242564169267E-4
7.9	0.8	4.86778218791637E-4	2.37550467183885E-4	0.00103577454709595
7.9	1	4.74816559823134E-4	3.48316425509405E-4	9.94390859167188E-4
7.9	1.2	4.36016382232991E-4	5.04914488948957E-4	8.14639334536931E-4
7.9	1.4	3.73275134495253E-4	6.09276043422644E-4	7.50094349750018E-4
7.9	1.6	2.77254993711891E-4	5.55956855676427E-4	7.5540681536089E-4
7.9	1.8	1.41901738363247E-4	4.35195375593004E-4	7.80136742993827E-4
7.9	2	-1.28218596785888E-5	2.70038739413498E-4	6.90410471187311E-4
7.9	2.2	-1.29885818421836E-4	2.92299310912789E-4	4.54264160856249E-4
7.9	2.4	-1.30124527179611E-4	3.82301786231629E-4	2.48691534102E-4
7.9	2.6	5.13219303548051E-5	4.35868897670426E-4	1.06712975860015E-4
7.9	2.8	4.29517793842183E-4	5.09080939021761E-4	3.65381763146937E-5
7.9	3	9.58570661653459E-4	4.23767963689945E-4	3.33890786032928E-5
7.9	3.2	0.00155104787588543	2.14374116449784E-4	5.4662448511247E-5
7.9	3.4	0.00211428038824175	9.30761276566112E-5	5.23101921554163E-5
7.9	3.6	0.00258238437959836	5.94352214390201E-5	3.22245770447915E-5
7.9	3.8	0.00292941279270171	5.80841280943735E-5	2.62734953027894E-5
7.9	4	0.00316104256637595	6.79483316003609E-5	2.72392635405457E-5
7.9	4.2	0.00329245754659482	4.36301020489731E-5	1.43174128825603E-5
7.9	4.4	0.0033264133044861	1.19878094763507E-5	2.89576898923589E-6
7.9	4.6	0.00324575859498645	1.34413111311923E-6	2.25249076866689E-7
7.9	4.8	0.0030262625917623	6.06165639392195E-8	1.59103213370079E-8
7.9	5	0.00266137676523277	1.12212075419649E-9	1.00597066166024E-8
8	-5	5.81519124887907E-6	8.00636882470683E-24	1E-8
8	-4.8	1.04995258882545E-5	8.30636600458308E-22	1E-8
8	-4.6	1.77601995426535E-5	2.95472402948815E-20	1E-8
8	-4.4	2.82696247120631E-5	1.80439343166145E-18	1E-8
8	-4.2	4.22839693981446E-5	9.74983731605931E-16	1E-8
8	-4	5.91863466267367E-5	3.85951832403081E-13	1.00000000000075E-8
8	-3.8	7.7168538954023E-5	9.0443881813974E-11	1.00000000009597E-8
8	-3.6	9.33205979843676E-5	9.06300536085737E-9	1.00000000441375E-8
8	-3.4	1.04196926607715E-4	3.44566600788658E-7	1.00000001896378E-8
8	-3.2	1.06582986565842E-4	4.84661415676511E-6	1.00001022111975E-8
8	-3	9.80016116051906E-5	2.51042405192592E-5	1.00070522370054E-8
8	-2.8	7.67104248930735E-5	4.78412678737246E-5	1.01550395121651E-8
8	-2.6	4.13789337558254E-5	3.34148542680801E-5	1.09909157720915E-8
8	-2.4	-9.16682855647842E-6	6.51202587377276E-6	1.26073063801577E-7
8	-2.2	-7.5903202041224E-5	-1.64579156593448E-5	2.10769487563027E-6
8	-2	-1.59112843071582E-4	-6.23003486666761E-5	1.34931150008088E-5
8	-1.8	-2.57043012627308E-4	-8.97624523972058E-5	3.1079235061531E-5
8	-1.6	-3.63503870795203E-4	-5.00894410238083E-5	1.73270478282472E-5
8	-1.4	-4.65465185344532E-4	-1.60097271374405E-5	3.9821605810469E-5
8	-1.2	-5.43122702929941E-4	-3.18643810773142E-6	1.21865269592044E-4
8	-1	-5.74353992374108E-4	2.29705218342504E-5	1.73597117225649E-4
8	-0.8	-5.4249567813358E-4	6.74968873474649E-5	1.19756400034591E-4
8	-0.6	-4.43474614872114E-4	1.8024704778904E-4	6.20320103579078E-5
8	-0.4	-2.88474938390913E-4	3.21279803838912E-4	1.5134683306044E-4
8	-0.2	-1.013277670003E-4	2.51863695063554E-4	3.09335715967177E-4
8	0	8.7487531124332E-5	1.01432568342104E-4	3.82246486651122E-4
8	0.2	2.48137300700647E-4	1.08436019403178E-4	3.69682115510298E-4
8	0.4	3.58928954302575E-4	1.51317188477523E-4	4.15009936424803E-4
8	0.6	4.12533483303792E-4	1.28438885989372E-4	6.3522969332395E-4
8	0.8	4.17749495283358E-4	1.45345016059054E-4	8.55099348532113E-4
8	1	3.93676309782032E-4	2.47950670344912E-4	8.37157386523891E-4
8	1.2	3.57355851226775E-4	4.19903993205643E-4	7.12660741669684E-4
8	1.4	3.12273521403588E-4	5.34343290017695E-4	6.91190349705233E-4
8	1.6	2.4773592121809E-4	4.87215516350246E-4	7.00116168811556E-4
8	1.8	1.53320754474604E-4	3.81580027367321E-4	7.17776126681178E-4
8	2	4.0369628634432E-5	2.35092056396297E-4	6.39721610455173E-4
8	2.2	-4.65071525655581E-5	2.44465821055338E-4	4.24820888114062E-4
8	2.4	-4.09326081066253E-5	3.22617974908983E-4	2.27261738600747E-4
8	2.6	1.14141415873532E-4	3.62574873308938E-4	9.11951173375723E-5
8	2.8	4.34968569728824E-4	4.12536931250792E-4	2.7647831058363E-5
8	3	8.85589935502096E-4	3.43275410780856E-4	2.14515629442703E-5
8	3.2	0.00139261403856817	1.72872643939071E-4	3.29120175027888E-5
8	3.4	0.00187543293830706	7.01984702202745E-5	3.17133086764862E-5
8	3.6	0.00227431463649982	4.19640818753233E-5	2.04055286776987E-5
8	3.8	0.00256355977693906	4.16859399974831E-5	1.67257259182203E-5
8	4	0.00274639630210142	4.98684052541389E-5	1.70361182319098E-5
8	4.2	0.00283703670381301	3.22302322148332E-5	8.91990324152297E-6
8	4.4	0.00284147857275314	8.89480428414259E-6	1.80606326869949E-6
8	4.6	0.00274971954511043	1.0018175028376E-6	1.43957641218686E-7
8	4.8	0.00254516322885271	4.51418375693138E-8	1.36781778065307E-8
8	5	0.00222461995949782	8.12182806246942E-10	1.00371572417931E-8
8.1	-5	3.82899548703805E-6	1.10807818231736E-24	1E-8
8.1	-4.8	6.96986367236865E-6	1.1368972549928E-22	1E-8
8.1	-4.6	1.1913666630721E-5	4.013017460501E-21	1E-8
8.1	-4.4	1.92132742827516E-5	6.63387089444669E-19	1E-8
8.1	-4.2	2.92203549854525E-5	6.29771476811476E-16	1E-8
8.1	-4	4.18057225044901E-5	3.75379576708796E-13	1.00000000000009E-8
8.1	-3.8	5.61393538834972E-5	1.00607105077627E-10	1.00000000001203E-8
8.1	-3.6	7.06532802766083E-5	1.03657103508922E-8	1.00000000053006E-8
8.1	-3.4	8.31802090520399E-5	3.96117238167093E-7	1.00000000937434E-8
8.1	-3.2	9.11054011543154E-5	5.57688924797469E-6	1.00000342747183E-8
8.1	-3	9.13801332078151E-5	2.88920279756414E-5	1.00023025033905E-8
8.1	-2.8	8.04720751193596E-5	5.50613513747692E-5	1.00386095108497E-8
8.1	-2.6	5.45259004180163E-5	3.84398124976243E-5	1.21289745573736E-8
8.1	-2.4	9.89876310946136E-6	7.56151161386552E-6	1.34099897067099E-7
8.1	-2.2	-5.60206303423026E-5	-1.59539886743158E-5	2.19046413759592E-6
8.1	-2	-1.43724614480519E-4	-5.6655178447302E-5	1.40097132134658E-5
8.1	-1.8	-2.4989539672989E-4	-7.96829106642243E-5	3.27440071477802E-5
8.1	-1.6	-3.65055278375463E-4	-4.40860223254373E-5	2.22760049045434E-5
8.1	-1.4	-4.71908311455477E-4	-1.249110548993E-5	2.56828725506962E-5
8.1	-1.2	-5.46940642284447E-4	-1.83859657031009E-6	9.09297277194462E-5
8.1	-1	-5.6674517200435E-4	1.32338999016673E-5	1.26830219956371E-4
8.1	-0.8	-5.17057985765868E-4	3.59645393889063E-5	7.73461999691882E-5
8.1	-0.6	-3.99640473746955E-4	1.21515696070679E-4	2.4428712963568E-5
8.1	-0.4	-2.32984762062578E-4	2.47022083695233E-4	8.76406347151553E-5
8.1	-0.2	-4.680051982524E-5	2.06021962266423E-4	2.12884539154475E-4
8.1	0	1.26433085007338E-4	8.91424727281113E-5	2.86832993550279E-4
8.1	0.2	2.59561880852767E-4	8.30239042731731E-5	2.95873061838346E-4
8.1	0.4	3.3713776787624E-4	1.05147788043538E-4	3.22347329089223E-4
8.1	0.6	3.59362187205773E-4	7.35470078841896E-5	4.85743075789339E-4
8.1	0.8	3.41602793906583E-4	7.16037023691559E-5	6.79165681469238E-4
8.1	1	3.07271685898066E-4	1.63097203416905E-4	6.94534773173227E-4
8.1	1.2	2.75345890980297E-4	3.41278234827476E-4	6.37931824171836E-4
8.1	1.4	2.4938700411193E-4	4.62870272843941E-4	6.51779716338931E-4
8.1	1.6	2.17101779773998E-4	4.28171731623541E-4	6.48331747970695E-4
8.1	1.8	1.63984033544752E-4	3.36355697181959E-4	6.45375577603608E-4
8.1	2	9.3556552683947E-5	2.05974807343979E-4	5.75523604446692E-4
8.1	2.2	3.8937151585248E-5	2.03294782307275E-4	3.93983269519544E-4
8.1	2.4	5.41989257999422E-5	2.69464564411678E-4	2.17501077567168E-4
8.1	2.6	1.88286876469937E-4	2.98219149051093E-4	8.84043862250707E-5
8.1	2.8	4.57746558800468E-4	3.25705727110689E-4	2.48014193193143E-5
8.1	3	8.35608319918439E-4	2.6838349776161E-4	1.40247210765624E-5
8.1	3.2	0.00126206521204262	1.34379260702947E-4	1.86576915624289E-5
8.1	3.4	0.00166874059977605	5.17340961569731E-5	1.78050905580316E-5
8.1	3.6	0.00200255597934956	2.91697858501016E-5	1.1833362263409E-5
8.1	3.8	0.00223843224788762	2.88032197279668E-5	9.58748767126509E-6
8.1	4	0.00237707889280341	3.48148581129884E-5	9.54370890029683E-6
8.1	4.2	0.00243118469268042	2.26895339194926E-5	4.97557823775917E-6
8.1	4.4	0.0024091160539808	6.31326061824427E-6	1.01030552898218E-6
8.1	4.6	0.00230708166738758	7.16881174857196E-7	8.46001491306092E-8
8.1	4.8	0.00211541729529496	3.24588248623593E-8	1.20483283056126E-8
8.1	5	0.00183412513250877	5.78306536495565E-10	1.00206923381476E-8
8.2	-5	2.46392054952909E-6	1.43895746363382E-25	1E-8
8.2	-4.8	4.52845048536738E-6	1.45259334798742E-23	1E-8
8.2	-4.6	7.84678390036899E-6	5.57454936611285E-22	1E-8
8.2	-4.4	1.28923095359576E-5	3.58665355883905E-19	1E-8
8.2	-4.2	2.0109343190713E-5	5.42549834849016E-16	1E-8
8.2	-4	2.97717526587311E-5	3.8660012525707E-13	1.00000000000001E-8
8.2	-3.8	4.18325126657709E-5	1.07798680915982E-10	1.00000000000135E-8
8.2	-3.6	5.57672788802819E-5	1.11888775633176E-8	1.00000000005248E-8
8.2	-3.4	7.0347903758874E-5	4.2814267210652E-7	1.00000000459941E-8
8.2	-3.2	8.32915629408145E-5	6.02921939743036E-6	1.00000105082277E-8
8.2	-3	9.09074087722252E-5	3.12368356476769E-5	1.00006892005495E-8
8.2	-2.8	8.80874248385731E-5	5.95292799785337E-5	1.00000476984805E-8
8.2	-2.6	6.89568338938388E-5	4.15268967879308E-5	1.23107062970906E-8
8.2	-2.4	2.81091642502293E-5	8.06279251021711E-6	1.26725779193023E-7
8.2	-2.2	-3.79775833046257E-5	-1.53667040473879E-5	2.04537688763767E-6
8.2	-2	-1.29502347784816E-4	-4.94994294979696E-5	1.31013057490332E-5
8.2	-1.8	-2.41534091716316E-4	-6.65879596569245E-5	3.09360934093937E-5
8.2	-1.6	-3.61838036568431E-4	-3.61015890552649E-5	2.32408624107255E-5
8.2	-1.4	-4.69879829343754E-4	-9.10128654847114E-6	1.50458578232624E-5
8.2	-1.2	-5.39652662787156E-4	-1.13695217549879E-6	6.33717826224688E-5
8.2	-1	-5.47438018232395E-4	4.43137358849028E-6	8.43526282447993E-5
8.2	-0.8	-4.81725499922783E-4	7.90862588430036E-6	3.92661545686678E-5
8.2	-0.6	-3.4970385706085E-4	6.66706569091838E-5	6.05155710829776E-6
8.2	-0.4	-1.76171903855534E-4	1.72676564926786E-4	3.70632863987801E-5
8.2	-0.2	4.47984853578371E-6	1.54804317392811E-4	1.33398966586645E-4
8.2	0	1.58738689165731E-4	7.26281864014704E-5	2.11270886240011E-4
8.2	0.2	2.62611525358349E-4	6.1922838415083E-5	2.40269941947975E-4
8.2	0.4	3.0689089402339E-4	6.91857518663391E-5	2.51821231486448E-4
8.2	0.6	2.98981818976893E-4	3.06769298274965E-5	3.61977049744794E-4
8.2	0.8	2.60331812821111E-4	1.40943421718E-5	5.25114954827776E-4
8.2	1	2.18080625518245E-4	9.41553609659016E-5	5.76003571691176E-4
8.2	1.2	1.92487199652375E-4	2.7005571280954E-4	5.85401386217586E-4
8.2	1.4	1.86592551196373E-4	3.95387015110226E-4	6.19487028560401E-4
8.2	1.6	1.86235702700522E-4	3.7813595503474E-4	5.90906585609746E-4
8.2	1.8	1.7316654368763E-4	2.98924647730792E-4	5.59986354545366E-4
8.2	2	1.44060952104758E-4	1.81802561461771E-4	4.97060179605659E-4
8.2	2.2	1.21767637239848E-4	1.67833855137628E-4	3.57083295193865E-4
8.2	2.4	1.48900953656928E-4	2.20423683335494E-4	2.12649450548229E-4
8.2	2.6	2.66296259653284E-4	2.40118403096051E-4	9.34156996062143E-5
8.2	2.8	4.8996638125199E-4	2.49270620957091E-4	2.57537150427399E-5
8.2	3	8.00821970756707E-4	2.01775558906927E-4	9.82044633587648E-6
8.2	3.2	0.00115190386990973	1.00269173669483E-4	1.04409041391474E-5
8.2	3.4	0.00148703352822335	3.71294096361974E-5	9.76542550205326E-6
8.2	3.6	0.00176028685518186	2.00179600980832E-5	6.59345459580783E-6
8.2	3.8	0.00194775351480822	1.9170053361865E-5	5.03414623007226E-6
8.2	4	0.00204775616008378	2.30784732289796E-5	4.79975463591733E-6
8.2	4.2	0.0020709667346331	1.51791807836868E-5	2.48698837586005E-6
8.2	4.4	0.00202709182750227	4.26985099973214E-6	5.08541684596852E-7
8.2	4.6	0.00191730174168585	4.89954061180815E-7	4.71756551582428E-8
8.2	4.8	0.00173783644925658	2.23554015948635E-8	1.10207319553857E-8
8.2	5	0.00149151988192801	3.98035547011473E-10	1.00103114741966E-8
8.3	-5	1.55160900087632E-6	1.75232180442059E-26	1E-8
8.3	-4.8	2.88843545650532E-6	1.72930825678428E-24	1E-8
8.3	-4.6	5.1032149534327E-6	1.10584706193045E-22	1E-8
8.3	-4.4	8.62158999185797E-6	2.72415140494488E-19	1E-8
8.3	-4.2	1.39749220195238E-5	5.14556786074068E-16	1E-8
8.3	-4	2.17632315541925E-5	3.87595569812375E-13	1E-8
8.3	-3.8	3.25504659355447E-5	1.09230549457431E-10	1.00000000000013E-8
8.3	-3.6	4.65992806513309E-5	1.13592802305243E-8	1.00000000000332E-8
8.3	-3.4	6.33404046424546E-5	4.34812694660388E-7	1.00000000148862E-8
8.3	-3.2	8.06214736480084E-5	6.12352882890705E-6	1.00000030724982E-8
8.3	-3	9.40928250715379E-5	3.17258009898154E-5	1.00001858449383E-8
8.3	-2.8	9.72995752196832E-5	6.04593011328981E-5	1.00098207879592E-8
8.3	-2.6	8.28068578148005E-5	4.21281530147405E-5	1.20205230907946E-8
8.3	-2.4	4.40433905275516E-5	7.87905970058718E-6	1.07803837512827E-7
8.3	-2.2	-2.28362536711175E-5	-1.49432750140465E-5	1.71372659523707E-6
8.3	-2	-1.17351498082974E-4	-4.22169491147108E-5	1.09990109246515E-5
8.3	-1.8	-2.3296035342288E-4	-5.29112923529555E-5	2.61687609352794E-5
8.3	-1.6	-3.55168240477574E-4	-2.77312819844677E-5	2.07709824741254E-5
8.3	-1.4	-4.61130357840223E-4	-6.19810819409945E-6	7.93117258453351E-6
8.3	-1.2	-5.23436731604175E-4	-8.46249638462982E-7	4.12057505946365E-5
8.3	-1	-5.18911909533747E-4	-2.68956018902442E-6	5.02746413896978E-5
8.3	-0.8	-4.39063072870108E-4	-1.5152780219735E-5	9.49562360007087E-6
8.3	-0.6	-2.96046220468646E-4	1.85090129472662E-5	2.70467991542291E-5
8.3	-0.4	-1.19952401400084E-4	1.02847401617371E-4	3.12306952733957E-6
8.3	-0.2	5.13194023141326E-5	1.02749172946656E-4	7.75600965348551E-5
8.3	0	1.8413176325648E-4	5.41127726171447E-5	1.59501290135402E-4
8.3	0.2	2.58053070925885E-4	4.57150343883502E-5	2.01411541057111E-4
8.3	0.4	2.7001240036729E-4	4.27417442070538E-5	2.01989197442817E-4
8.3	0.6	2.34174746276595E-4	-2.56097863306594E-6	2.69612561450351E-4
8.3	0.8	1.77455225784238E-4	-2.96666357642986E-5	4.03865216052075E-4
8.3	1	1.30028805956945E-4	4.06534246388654E-5	4.85912747257594E-4
8.3	1.2	1.12712904501218E-4	2.07628331623464E-4	5.47070386522058E-4
8.3	1.4	1.27401003038304E-4	3.3343055844775E-4	5.8337765735129E-4
8.3	1.6	1.57794749461766E-4	3.36309892536899E-4	5.23776415454917E-4
8.3	1.8	1.82268457491155E-4	2.68380965647531E-4	4.65379936641898E-4
8.3	2	1.91714361680002E-4	1.61919046218925E-4	4.09558106942701E-4
8.3	2.2	2.00126163855391E-4	1.37412146484171E-4	3.12695765333269E-4
8.3	2.4	2.39777373729453E-4	1.73996459414764E-4	2.06098328132052E-4
8.3	2.6	3.4364619291342E-4	1.86177598212698E-4	1.00337241095682E-4
8.3	2.8	5.26509752165843E-4	1.83230095048835E-4	2.79656787940321E-5
8.3	3	7.75977543246183E-4	1.45203710118418E-4	7.49918186922426E-6
8.3	3.2	0.00105699850152535	7.15765674793284E-5	6.37128614187424E-6
8.3	3.4	0.00132536927917008	2.58948058025103E-5	6.03095112031548E-6
8.3	3.6	0.00154276384843539	1.36037309283462E-5	4.02413941670627E-6
8.3	3.8	0.00168707559181359	1.23165631298392E-5	2.55643354973183E-6
8.3	4	0.0017545071251696	1.45107334353818E-5	2.18253790623995E-6
8.3	4.2	0.00175328029855336	9.62887292737807E-6	1.1164570820238E-6
8.3	4.4	0.00169333317868817	2.74321632775143E-6	2.32353056234534E-7
8.3	4.6	0.00157935939418745	3.18515351131749E-7	2.65777505009933E-8
8.3	4.8	0.00141227205415599	1.46640743903943E-8	1.04551654451359E-8
8.3	5	0.00119722008245709	2.61994433654057E-10	1.00045980856777E-8
8.4	-5	9.58838761134221E-7	1.99937204613702E-27	1E-8
8.4	-4.8	1.8186006280131E-6	1.92852291166685E-25	1E-8
8.4	-4.6	3.30825596199766E-6	5.04347455725282E-23	1E-8
8.4	-4.4	5.82837303726058E-6	2.37141755037286E-19	1E-8
8.4	-4.2	9.98792755459398E-6	4.81915328792001E-16	1E-8
8.4	-4	1.6643043539894E-5	3.68564079982852E-13	1E-8
8.4	-3.8	2.68195301683086E-5	1.04155846404576E-10	1.00000000000001E-8
8.4	-3.6	4.13524469542482E-5	1.08369306584176E-8	1.00000000000023E-8
8.4	-3.4	6.01103202993295E-5	4.14855007134125E-7	1.00000000043134E-8
8.4	-3.2	8.09362924179234E-5	5.84255567583949E-6	1.00000008925528E-8
8.4	-3	9.88595768427526E-5	3.02701479412011E-5	1.00000397899447E-8
8.4	-2.8	1.06323172781803E-4	5.76827881835419E-5	1.00099640911023E-8
8.4	-2.6	9.47456013323963E-5	4.01309406648109E-5	1.15353198887681E-8
8.4	-2.4	5.68768571131923E-5	7.01664122877832E-6	8.32670151234232E-8
8.4	-2.2	-1.10187257554898E-5	-1.47563479865748E-5	1.2879859569372E-6
8.4	-2	-1.07537286524293E-4	-3.57407358314314E-5	8.27966440139676E-6
8.4	-1.8	-2.24600293102415E-4	-4.04545221454358E-5	1.98158188950943E-5
8.4	-1.6	-3.45918740036979E-4	-2.01269192075246E-5	1.6246818451064E-5
8.4	-1.4	-4.47137662868917E-4	-3.94107244472663E-6	3.79413359166802E-6
8.4	-1.2	-5.00353541319273E-4	-7.61382508743601E-7	2.51707689348239E-5
8.4	-1	-4.83610908965288E-4	-7.72585336658637E-6	2.623495595726E-5
8.4	-0.8	-3.91569001601897E-4	-3.20885599750402E-5	9.76233897169109E-6
8.4	-0.6	-2.40834752153721E-4	-2.02600512298761E-5	3.65212478263919E-5
8.4	-0.4	-6.57977602752398E-5	4.23363674098707E-5	1.20869508560709E-5
8.4	-0.2	9.32249570987984E-5	5.48874863024713E-5	4.7452762779766E-5
8.4	0	2.0326453201773E-4	3.61447728560958E-5	1.30040051568299E-4
8.4	0.2	2.47728041360584E-4	3.4394349951723E-5	1.75330066773602E-4
8.4	0.4	2.29459605445099E-4	2.44949793928025E-5	1.68189728856467E-4
8.4	0.6	1.68831979700703E-4	-2.80143571427723E-5	2.06637923011201E-4
8.4	0.8	9.75216216264522E-5	-6.1797220780801E-5	3.16828871594706E-4
8.4	1	4.79827093038394E-5	1.44604930606813E-6	4.21597357235824E-4
8.4	1.2	4.08484389218917E-5	1.5503982256873E-4	5.13695870781149E-4
8.4	1.4	7.62552671179073E-5	2.78339789562469E-4	5.36480946641785E-4
8.4	1.6	1.35524484777732E-4	3.01204911991892E-4	4.48502695285123E-4
8.4	1.8	1.94042602357861E-4	2.43115199736271E-4	3.70515171031077E-4
8.4	2	2.38017324506418E-4	1.45407594098693E-4	3.22599838157752E-4
8.4	2.2	2.74103521228103E-4	1.1137165963671E-4	2.6325791469801E-4
8.4	2.4	3.25540787547817E-4	1.29794673516665E-4	1.93386824175437E-4
8.4	2.6	4.17927070035612E-4	1.35503327180683E-4	1.03867969895153E-4
8.4	2.8	5.64257202243724E-4	1.27269919448135E-4	2.92072861076238E-5
8.4	3	7.57666483646061E-4	9.93438036475E-5	6.02676077893874E-6
8.4	3.2	9.73941180705902E-4	4.87421965940881E-5	4.79722649216374E-6
8.4	3.4	0.00118045199520635	1.75495300342245E-5	5.02810373830963E-6
8.4	3.6	0.00134679620856224	9.19208079023556E-6	3.24950291831863E-6
8.4	3.8	0.00145329506167412	7.67332996260255E-6	1.44750551689961E-6
8.4	4	0.00149436152673063	8.65154357862266E-6	9.19838700983294E-7
8.4	4.2	0.00147539754261271	5.78218504584637E-6	4.53305561454168E-7
8.4	4.4	0.00140547224258001	1.6701217043592E-6	9.87573687106698E-8
8.4	4.6	0.00129131524802061	1.96344916133267E-7	1.66152147666147E-8
8.4	4.8	0.00113721277640984	9.1245382053886E-9	1.01816237164381E-8
8.4	5	9.50092021710159E-4	1.63855624728528E-10	1.00018347567447E-8
8.5	-5	5.84401565773377E-7	2.13494050585699E-28	1E-8
8.5	-4.8	1.1406924205493E-6	2.16670550030584E-26	1E-8
8.5	-4.6	2.16859572504425E-6	3.79104274330878E-23	1E-8
8.5	-4.4	4.05755389827333E-6	2.07201421303926E-19	1E-8
8.5	-4.2	7.48044721500088E-6	4.29846963052548E-16	1E-8
8.5	-4	1.34848507467801E-5	3.30058825466432E-13	1E-8
8.5	-3.8	2.34295821472895E-5	9.3341472285742E-11	1E-8
8.5	-3.6	3.85455480802908E-5	9.71299499827497E-9	1.00000000000017E-8
8.5	-3.4	5.89721257390779E-5	3.71837511144197E-7	1.00000000012401E-8
8.5	-3.2	8.24746670808471E-5	5.23674604322166E-6	1.00000002631401E-8
8.5	-3	1.03551091018772E-4	2.71314417571973E-5	1.00000015729211E-8
8.5	-2.8	1.13805402137862E-4	5.16986883624381E-5	1.00073714827978E-8
8.5	-2.6	1.03883564911357E-4	3.58925353697293E-5	1.10343273089373E-8
8.5	-2.4	6.62362094354557E-5	5.62785354482042E-6	5.91254242135712E-8
8.5	-2.2	-2.48384322219806E-6	-1.46991583632813E-5	8.68830145065986E-7
8.5	-2	-9.98571725990861E-5	-3.04467471862941E-5	5.58651744642417E-6
8.5	-1.8	-2.16428633685686E-4	-3.01973603822543E-5	1.34341708886497E-5
8.5	-1.6	-3.34556239695675E-4	-1.39173326088082E-5	1.12076331967079E-5
8.5	-1.4	-4.29041431745915E-4	-2.33010372862001E-6	1.91363264743274E-6
8.5	-1.2	-4.72195523951261E-4	-7.22122970112422E-7	1.50877543348404E-5
8.5	-1	-4.43754702904135E-4	-1.05898663200129E-5	1.18779736138989E-5
8.5	-0.8	-3.41514275305115E-4	-4.23774745740156E-5	1.83047579280972E-5
8.5	-0.6	-1.85956071363749E-4	-4.77173207728343E-5	3.40158621968205E-5
8.5	-0.4	-1.48109588765278E-5	-5.02671822171965E-6	9.29902036039155E-6
8.5	-0.2	1.30166782370111E-4	1.54509352157975E-5	3.95798958392645E-5
8.5	0	2.17325528327442E-4	2.08718620075516E-5	1.16485490430361E-4
8.5	0.2	2.34043489863681E-4	2.745699355309E-5	1.5688773632418E-4
8.5	0.4	1.88731251331132E-4	1.29526399740902E-5	1.44747910093922E-4
8.5	0.6	1.07311666361034E-4	-4.66560535366526E-5	1.65848275772689E-4
8.5	0.8	2.54377982289123E-5	-8.36669304248252E-5	2.57432042057661E-4
8.5	1	-2.29493999724542E-5	-2.49818930255685E-5	3.74856446270276E-4
8.5	1.2	-1.81260167312113E-5	1.12598707555877E-4	4.77056673504427E-4
8.5	1.4	3.77362382836156E-5	2.30622532135046E-4	4.76797430478937E-4
8.5	1.6	1.23393950887107E-4	2.70721403340403E-4	3.70418654568704E-4
8.5	1.8	2.11657556793975E-4	2.21046400236902E-4	2.8567338891732E-4
8.5	2	2.85148588799108E-4	1.31067990890849E-4	2.46668525566035E-4
8.5	2.2	3.44729497192596E-4	8.9057502280843E-5	2.14089813520435E-4
8.5	2.4	4.06025707089297E-4	8.85386491890973E-5	1.73493809824382E-4
8.5	2.6	4.87916796683033E-4	8.85858401366202E-5	1.00945416931937E-4
8.5	2.8	6.01245337226373E-4	8.10284664875257E-5	2.82096016330776E-5
8.5	3	7.43571831723184E-4	6.38902051062238E-5	4.82087231352958E-6
8.5	3.2	9.00377574303945E-4	3.15770353338061E-5	4.5297926986647E-6
8.5	3.4	0.00105003491893616	1.15965822338552E-5	5.48523205472164E-6
8.5	3.6	0.00117021269170925	6.2144785404833E-6	3.47561066803404E-6
8.5	3.8	0.001244181917077	4.67152115523518E-6	1.0981985383444E-6
8.5	4	0.00126489414255377	4.89476756155508E-6	3.8944768579581E-7
8.5	4.2	0.00123463228061229	3.28315428677977E-6	1.70293012292693E-7
8.5	4.4	0.00116059299364665	9.61808186683243E-7	4.17218207986984E-8
8.5	4.6	0.00105014115900513	1.14504943170219E-7	1.23622446473331E-8
8.5	4.8	9.09693180249009E-4	5.37082927741913E-9	1.00648518403969E-8
8.5	5	7.47425031295034E-4	9.69873967456606E-11	1.00006551264284E-8
8.6	-5	3.54349161595199E-7	2.13238894769856E-29	1E-8
8.6	-4.8	7.22913300980846E-7	3.77119375473095E-27	1E-8
8.6	-4.6	1.46457466511894E-6	3.07780835578904E-23	1E-8
8.6	-4.4	2.96396640998134E-6	1.73283008824682E-19	1E-8
8.6	-4.2	5.94009969585495E-6	3.61475972598861E-16	1E-8
8.6	-4	1.15714398569771E-5	2.77848721855875E-13	1E-8
8.6	-3.8	2.14377676747251E-5	7.85909704032177E-11	1E-8
8.6	-3.6	3.70213700068383E-5	8.17834871855752E-9	1.00000000000005E-8
8.6	-3.4	5.86115676239949E-5	3.13089312576642E-7	1.00000000003662E-8
8.6	-3.2	8.38756962757879E-5	4.40937465344347E-6	1.00000000771442E-8
8.6	-3	1.06916388353904E-4	2.28448107782547E-5	1.0000005591183E-8
8.6	-2.8	1.18780376742621E-4	4.35272763241886E-5	1.00046100434485E-8
8.6	-2.6	1.09683876483036E-4	3.01358601135655E-5	1.06216304683787E-8
8.6	-2.4	7.20647968999881E-5	3.96737711410012E-6	3.94932282231919E-8
8.6	-2.2	3.10272592722044E-6	-1.45485280395443E-5	5.27025390318146E-7
8.6	-2	-9.38191771943351E-5	-2.62384333078497E-5	3.37910513331E-6
8.6	-1.8	-2.08117140011145E-4	-2.236297284904E-5	8.1533859747959E-6
8.6	-1.6	-3.2122393956985E-4	-9.26633139246057E-6	6.78266848877711E-6
8.6	-1.4	-4.07641953264261E-4	-1.26041313608956E-6	1.6744603868364E-6
8.6	-1.2	-4.40411658639411E-4	-6.04263571395579E-7	1.03156515224891E-5
8.6	-1	-4.01228189978764E-4	-1.1426034241658E-5	5.69143879051997E-6
8.6	-0.8	-2.90853779925574E-4	-4.62230512723343E-5	1.79140590336254E-5
8.6	-0.6	-1.33007451685708E-4	-6.32802536526543E-5	2.16626700540036E-5
8.6	-0.4	3.21582188993934E-5	-3.72706979481577E-5	7.1222445423447E-6
8.6	-0.2	1.62318569715231E-4	-1.30193814664838E-5	4.6182305881929E-5
8.6	0	2.27638011500772E-4	9.60444805453986E-6	1.10226590545427E-4
8.6	0.2	2.19448932931415E-4	2.40477333160526E-5	1.41296828986647E-4
8.6	0.4	1.51250254041408E-4	6.70355005043171E-6	1.2689939492088E-4
8.6	0.6	5.37535773001464E-5	-5.8698628620306E-5	1.38777687649076E-4
8.6	0.8	-3.42659582486198E-5	-9.59375959697789E-5	2.15589278589255E-4
8.6	1	-7.81913177142835E-5	-4.02940122523534E-5	3.35563050633437E-4
8.6	1.2	-5.98866438254958E-5	7.98250839446313E-5	4.31712330018388E-4
8.6	1.4	1.57111933043904E-5	1.89915634252771E-4	4.0656922834372E-4
8.6	1.6	1.24700504809955E-4	2.42671370557729E-4	2.95665184792032E-4
8.6	1.8	2.37762494454415E-4	2.00185862552935E-4	2.18393980786717E-4
8.6	2	3.35005551580235E-4	1.17684917163946E-4	1.8958479657243E-4
8.6	2.2	4.13017737449095E-4	6.99247860465853E-5	1.71384545443993E-4
8.6	2.4	4.81274626916225E-4	5.17569584297525E-5	1.48956281317914E-4
8.6	2.6	5.52742079931661E-4	4.69832864171068E-5	9.1754907490306E-5
8.6	2.8	6.35923004622736E-4	4.41771180099179E-5	2.50495303365506E-5
8.6	3	7.31818733207829E-4	3.78068983467301E-5	3.71390065263719E-6
8.6	3.2	8.34435127572485E-4	1.93968160306052E-5	4.78016338509807E-6
8.6	3.4	9.32406013589914E-4	7.53043921667106E-6	6.44774821276364E-6
8.6	3.6	0.00101139523587341	4.24201530397214E-6	4.07222974579364E-6
8.6	3.8	0.00105797097102084	2.81314551935691E-6	1.08606407047112E-6
8.6	4	0.00106390009257364	2.63366094111233E-6	1.98634572818788E-7
8.6	4.2	0.00102812978978226	1.76137252540297E-6	6.35564274508001E-8
8.6	4.4	9.55155222221672E-4	5.23237641051566E-7	2.01666868935564E-8
8.6	4.6	8.51775619253965E-4	6.30693866517086E-8	1.0754936921685E-8
8.6	4.8	7.25453050046286E-4	2.98475529428376E-9	1.00207215017435E-8
8.6	5	5.8515001838581E-4	5.41983651691078E-11	1.00002093230824E-8
8.7	-5	2.16653699731415E-7	2.01143898592133E-30	1E-8
8.7	-4.8	4.71641172462079E-7	1.71231757384768E-27	1E-8
8.7	-4.6	1.0385085013924E-6	2.41383413086165E-23	1E-8
8.7	-4.4	2.29731436338446E-6	1.36820762637442E-19	1E-8
8.7	-4.2	4.99220475169105E-6	2.85830800955807E-16	1E-8
8.7	-4	1.03754173116536E-5	2.19763261715813E-13	1E-8
8.7	-3.8	2.01494633710939E-5	6.21641916507037E-11	1E-8
8.7	-3.6	3.5929605047107E-5	6.46899780189713E-9	1.00000000000002E-8
8.7	-3.4	5.80710680367787E-5	2.47651116247221E-7	1.00000000001091E-8
8.7	-3.2	8.41648364311416E-5	3.48778044450799E-6	1.00000000211707E-8
8.7	-3	1.08090287586245E-4	1.80700175496797E-5	1.00000047668933E-8
8.7	-2.8	1.20632826911419E-4	3.44262721405632E-5	1.00025266365731E-8
8.7	-2.6	1.11896501914263E-4	2.37483484739994E-5	1.03340458905523E-8
8.7	-2.4	7.45181641071971E-5	2.31875205338087E-6	2.58592855410778E-8
8.7	-2.2	6.22689431898931E-6	-1.40665636873007E-5	2.88861353176777E-7
8.7	-2	-8.88039991903667E-5	-2.27542734352566E-5	1.83366676470023E-6
8.7	-1.8	-1.99188663878048E-4	-1.66542352997516E-5	4.42473813491512E-6
8.7	-1.6	-3.05856949233719E-4	-6.01507133948091E-6	3.46205271852143E-6
8.7	-1.4	-3.83457402492016E-4	-5.76182143878414E-7	2.69994350408648E-6
8.7	-1.2	-4.06107983840188E-4	-3.00139234375833E-7	1.01422810280245E-5
8.7	-1	-3.57549350458243E-4	-1.05050976293328E-5	5.81806488030239E-6
8.7	-0.8	-2.41201758473519E-4	-4.4507008329158E-5	1.16312567792423E-5
8.7	-0.6	-8.33242163260396E-5	-6.78850971481319E-5	4.00220044159607E-6
8.7	-0.4	7.43973732450779E-5	-5.46339521249727E-5	2.99387860092883E-5
8.7	-0.2	1.89831921009774E-4	-3.00014841529708E-5	5.80990844659662E-5
8.7	0	2.35319656175736E-4	2.69806211409584E-6	1.03838432310335E-4
8.7	0.2	2.0598856279783E-4	2.31189174494329E-5	1.25269855036351E-4
8.7	0.4	1.19822861692394E-4	4.47218326746857E-6	1.115918708732E-4
8.7	0.6	1.14624688965629E-5	-6.40559340829006E-5	1.18764841978462E-4
8.7	0.8	-7.81106597405166E-5	-9.89913143755813E-5	1.82399737563021E-4
8.7	1	-1.14415204190784E-4	-4.62406590024097E-5	2.9563821804117E-4
8.7	1.2	-8.15095804592704E-5	5.562213887648E-5	3.75928452637783E-4
8.7	1.4	1.25734473942792E-5	1.5532000009254E-4	3.30642374219627E-4
8.7	1.6	1.41299776999847E-4	2.1537798526846E-4	2.28897051176082E-4
8.7	1.8	2.73714005623046E-4	1.79171196150565E-4	1.71231408923487E-4
8.7	2	3.88439138229306E-4	1.04356222006339E-4	1.54326290606104E-4
8.7	2.2	4.79228333965654E-4	5.36191841332036E-5	1.40045866326652E-4
8.7	2.4	5.50854685520234E-4	2.1220010298864E-5	1.24659017208463E-4
8.7	2.6	6.11273510826504E-4	1.26372051637226E-5	7.94089451045822E-5
8.7	2.8	6.66635341778095E-4	1.6337849928555E-5	2.09679120628463E-5
8.7	3	7.2053723718947E-4	1.96344234654392E-5	2.79649856015792E-6
8.7	3.2	7.7433813804204E-4	1.12412698483073E-5	5.03425307263249E-6
8.7	3.4	8.26028390191336E-4	4.86722101586661E-6	7.22334111450395E-6
8.7	3.6	8.68936272097552E-4	2.95427020019912E-6	4.57360793605983E-6
8.7	3.8	8.93056482497714E-4	1.70449661435115E-6	1.15391774485025E-6
8.7	4	8.8917077037172E-4	1.35399510558954E-6	1.40648110459491E-7
8.7	4.2	8.52772306182212E-4	8.92553730442782E-7	2.79233846387066E-8
8.7	4.4	7.85058703288243E-4	2.68630991143939E-7	1.29399605177241E-8
8.7	4.6	6.91340883915877E-4	3.27703035538452E-8	1.02160072564532E-8
8.7	4.8	5.79266331629084E-4	1.56399184000538E-9	1.00059248818332E-8
8.7	5	4.58217537413742E-4	2.85492986162443E-11	1.00000598487596E-8
8.8	-5	1.36044249092818E-7	1.97303999314509E-31	1E-8
8.8	-4.8	3.22939606153916E-7	1.17030987763191E-27	1E-8
8.8	-4.6	7.81872666787835E-7	1.78969984086254E-23	1E-8
8.8	-4.4	1.88424258464173E-6	1.01619699009554E-19	1E-8
8.8	-4.2	4.37647264427327E-6	2.12373767857291E-16	1E-8
8.8	-4	9.53113413051583E-6	1.63296650760643E-13	1E-8
8.8	-3.8	1.908723663628E-5	4.61921202898222E-11	1E-8
8.8	-3.6	3.46957829612247E-5	4.80690542839743E-9	1E-8
8.8	-3.4	5.67219092336244E-5	1.84021698988355E-7	1.00000000000314E-8
8.8	-3.2	8.27311687577868E-5	2.59165910439756E-6	1.00000000049409E-8
8.8	-3	1.06573700339769E-4	1.34272114783559E-5	1.00000027728183E-8
8.8	-2.8	1.19073824268109E-4	2.55777432078108E-5	1.00012290319144E-8
8.8	-2.6	1.10517267513102E-4	1.7560746442899E-5	1.01607913436096E-8
8.8	-2.4	7.38942738378757E-5	9.19127364819579E-7	1.76461084513049E-8
8.8	-2.2	7.42208525515392E-6	-1.30978496718254E-5	1.44878381682202E-7
8.8	-2	-8.41973565757876E-5	-1.95976901079438E-5	8.94945952986108E-7
8.8	-1.8	-1.89160403084272E-4	-1.25398031936187E-5	2.13673218474976E-6
8.8	-1.6	-2.88313730083063E-4	-3.84423408402314E-6	1.20644607259927E-6
8.8	-1.4	-3.56824412531809E-4	-1.11479434360274E-7	4.81188358460086E-6
8.8	-1.2	-3.70109855299083E-4	3.03597046548671E-7	1.39212811898342E-5
8.8	-1	-3.13900771247453E-4	-8.11246073086762E-6	1.0549350264295E-5
8.8	-0.8	-1.9385309472654E-4	-3.85707918968488E-5	2.78412352583991E-6
8.8	-0.6	-3.80180215011392E-5	-6.37309732015517E-5	1.34731276710781E-5
8.8	-0.4	1.11249449147996E-4	-5.93058260862206E-5	5.12105550605061E-5
8.8	-0.2	2.12689722284163E-4	-3.6764015047378E-5	6.76862073411265E-5
8.8	0	2.41058785556538E-4	-2.94325314101071E-7	9.33804190471473E-5
8.8	0.2	1.94995987277293E-4	2.35932113737113E-5	1.07505997972314E-4
8.8	0.4	9.62549007423894E-5	5.07456643501126E-6	9.73133955650931E-5
8.8	0.6	-1.75442889635566E-5	-6.2905806136588E-5	1.02104044208635E-4
8.8	0.8	-1.04173217461134E-4	-9.35136898638175E-5	1.52949657517267E-4
8.8	1	-1.30077067918987E-4	-4.47085994793828E-5	2.5173890655371E-4
8.8	1.2	-8.2014694177042E-5	3.85339792483461E-5	3.11802539747146E-4
8.8	1.4	2.87091209897373E-5	1.25813085937873E-4	2.54846107525514E-4
8.8	1.6	1.73094550510992E-4	1.88028936137977E-4	1.72526738763859E-4
8.8	1.8	3.19092298785893E-4	1.57511511523677E-4	1.41949543415003E-4
8.8	2	4.44801468761801E-4	9.06981844895158E-5	1.38726039453513E-4
8.8	2.2	5.42455760212739E-4	3.99639493713183E-5	1.22077142936703E-4
8.8	2.4	6.13499938061718E-4	-1.71241073267182E-6	1.05638366898041E-4
8.8	2.6	6.61834507344653E-4	-1.29137823829563E-5	6.82366021154164E-5
8.8	2.8	6.91399161596845E-4	-3.07477738820996E-6	1.76218647282756E-5
8.8	3	7.07685143087488E-4	7.76883494934722E-6	2.22109724723553E-6
8.8	3.2	7.18245937208701E-4	6.09210225179539E-6	4.98709298898789E-6
8.8	3.4	7.29365705190089E-4	3.18068926130675E-6	7.382664250934E-6
8.8	3.6	7.41446907663533E-4	2.11477821966162E-6	4.68964934547277E-6
8.8	3.8	7.47812054074114E-4	1.05964889133078E-6	1.1654752443369E-6
8.8	4	7.3837975659065E-4	6.71160746429037E-7	1.22356371957428E-7
8.8	4.2	7.05187685299554E-4	4.27301158144551E-7	1.72536065736831E-8
8.8	4.4	6.4580745963456E-4	1.30064195943647E-7	1.07855282626518E-8
8.8	4.6	5.63455545889066E-4	1.60484994169212E-8	1.00554199534333E-8
8.8	4.8	4.65355897763389E-4	7.72000957032623E-10	1.00015161385761E-8
8.8	5	3.61046855968462E-4	1.41613180038194E-11	1.00000153123471E-8
8.9	-5	8.94818986425946E-8	3.2664104649911E-32	1E-8
8.9	-4.8	2.34856988902174E-7	8.09304688069845E-28	1E-8
8.9	-4.6	6.23210672910636E-7	1.24856096232938E-23	1E-8
8.9	-4.4	1.6106540716664E-6	7.09268075230116E-20	1E-8
8.9	-4.2	3.92287051260323E-6	1.48243849943865E-16	1E-8
8.9	-4	8.80407342222329E-6	1.13988476147607E-13	1E-8
8.9	-3.8	1.79550964982587E-5	3.22443013250396E-11	1E-8
8.9	-3.6	3.29833778311477E-5	3.35545100401042E-9	1E-8
8.9	-3.4	5.42283994650901E-5	1.28456002618106E-7	1.00000000000084E-8
8.9	-3.2	7.92975183867334E-5	1.80910260656433E-6	1.00000000007772E-8
8.9	-3	1.02210903322401E-4	9.3727975661605E-6	1.00000013308252E-8
8.9	-2.8	1.14121556946558E-4	1.78514965498255E-5	1.00005367820744E-8
8.9	-2.6	1.05763330513741E-4	1.21806258128025E-5	1.00698352199512E-8
8.9	-2.4	7.05922489566305E-5	-9.13689213516245E-8	1.33281135597635E-8
8.9	-2.2	7.20191287684984E-6	-1.16249128463528E-5	6.88968093664712E-8
8.9	-2	-7.94860055798575E-5	-1.65029317048016E-5	3.9706264990685E-7
8.9	-1.8	-1.77662490901929E-4	-9.48773214699816E-6	9.03038840717102E-7
8.9	-1.6	-2.6850386203808E-4	-2.40596286873926E-6	2.96101270559106E-7
8.9	-1.4	-3.28018662530493E-4	2.85553495726944E-7	7.84563787845998E-6
8.9	-1.2	-3.3306131724885E-4	1.34372719724654E-6	2.08713551432955E-5
8.9	-1	-2.71200490328031E-4	-4.44895565085703E-6	1.83636113957891E-5
8.9	-0.8	-1.49827304789954E-4	-2.98855540166991E-5	5.93877242468293E-6
8.9	-0.6	1.99571609632042E-6	-5.36890069196356E-5	2.61712140356066E-5
8.9	-0.4	1.42085547494481E-4	-5.4695279361933E-5	6.46932230937637E-5
8.9	-0.2	2.30660580014182E-4	-3.57397358216903E-5	7.0580155908489E-5
8.9	0	2.4503339979431E-4	-3.03091569789048E-7	7.86675244801923E-5
8.9	0.2	1.86965823846941E-4	2.45253552692653E-5	8.84744841099044E-5
8.9	0.4	8.11717613331729E-5	7.38889754410354E-6	8.35901307284255E-5
8.9	0.6	-3.27626695416458E-5	-5.60883945612963E-5	8.75916073121977E-5
8.9	0.8	-1.12342571416565E-4	-8.09358684957999E-5	1.26503677307593E-4
8.9	1	-1.25679858555716E-4	-3.77682103902288E-5	2.05639541462945E-4
8.9	1.2	-6.26109075730141E-5	2.69864323734265E-5	2.44546877683078E-4
8.9	1.4	6.22884827597571E-5	1.00521442380812E-4	1.84777060593507E-4
8.9	1.6	2.17870886547407E-4	1.60649454145545E-4	1.27129773987476E-4
8.9	1.8	3.71580245892713E-4	1.35477441183837E-4	1.25355569762365E-4
8.9	2	5.01862278150554E-4	7.68492458099663E-5	1.36717394712179E-4
8.9	2.2	6.005804360592E-4	2.88688380052998E-5	1.15983705906334E-4
8.9	2.4	6.67100762896299E-4	-1.65888667536284E-5	9.48186983192697E-5
8.9	2.6	7.02230184356736E-4	-2.91325049390309E-5	6.1510186964166E-5
8.9	2.8	7.07962524144074E-4	-1.49837207331206E-5	1.61582354973457E-5
8.9	3	6.91114837861032E-4	6.65425116526253E-7	2.04740941929615E-6
8.9	3.2	6.64295690168435E-4	3.03283172895193E-6	4.53209006382516E-6
8.9	3.4	6.40878200259833E-4	2.12905849880893E-6	6.7943053489825E-6
8.9	3.6	6.27509041574733E-4	1.55473984211192E-6	4.32798934539018E-6
8.9	3.8	6.20533510319111E-4	6.8612824731965E-7	1.07225209920182E-6
8.9	4	6.09072820662278E-4	3.2594708327475E-7	1.08636725786223E-7
8.9	4.2	5.81841729299998E-4	1.93466128545431E-7	1.41196908483326E-8
8.9	4.4	5.32734310479868E-4	5.93607531321699E-8	1.02104114510544E-8
8.9	4.6	4.62582488668273E-4	7.40303476218437E-9	1.0012828319177E-8
8.9	4.8	3.77820680087256E-4	3.58739671087486E-10	1.00003473475851E-8
8.9	5	2.87969838306848E-4	6.61030325355162E-12	1.00000035057998E-8
9	-5	6.24816027186314E-8	1.2310158824877E-32	1E-8
9	-4.8	1.81014629094208E-7	5.29993404730872E-28	1E-8
9	-4.6	5.1777291094429E-7	8.18620480020372E-24	1E-8
9	-4.4	1.40604192673549E-6	4.65091747997986E-20	1E-8
9	-4.2	3.52939949080729E-6	9.72111724057594E-17	1E-8
9	-4	8.06137234146227E-6	7.47484993319444E-14	1E-8
9	-3.8	1.66021671690413E-5	2.11443755776448E-11	1E-8
9	-3.6	3.06526105315632E-5	2.20035553323982E-9	1E-8
9	-3.4	5.05053666554359E-5	8.42357352825695E-8	1.0000000000002E-8
9	-3.2	7.38810134976076E-5	1.18632888131006E-6	1.00000000000647E-8
9	-3	9.51567412046065E-5	6.14622833903449E-6	1.00000005822649E-8
9	-2.8	1.06075994218705E-4	1.17036954459164E-5	1.00002214149817E-8
9	-2.6	9.80519735157185E-5	7.92200909984601E-6	1.00287239772643E-8
9	-2.4	6.50879181878967E-5	-6.82405306579762E-7	1.13718689249851E-8
9	-2.2	6.02298693618063E-6	-9.76637337536366E-6	3.43292004636747E-8
9	-2	-7.43160047473804E-5	-1.33963926233766E-5	1.69094300659967E-7
9	-1.8	-1.64520950748451E-4	-7.09603368645561E-6	3.19077914321305E-7
9	-1.6	-2.46492068260106E-4	-1.4031037360617E-6	1.29471612211415E-6
9	-1.4	-2.97368679373958E-4	7.42087536835113E-7	1.14267651845825E-5
9	-1.2	-2.95531974665099E-4	2.98411498665971E-6	2.96973774075321E-5
9	-1	-2.3018442116269E-4	4.28050704169639E-7	2.76341906416157E-5
9	-0.8	-1.09913664515159E-4	-1.97252613781377E-5	1.28416826748882E-5
9	-0.6	3.59939284664065E-5	-4.06062515900293E-5	3.19202189988517E-5
9	-0.4	1.66336070554593E-4	-4.45129412660132E-5	6.76221898060942E-5
9	-0.2	2.43350965657319E-4	-2.97519930250447E-5	6.59649963236572E-5
9	0	2.46967403019527E-4	1.61669082111331E-6	6.19245776259325E-5
9	0.2	1.81600119790137E-4	2.52395658094808E-5	6.97223780080207E-5
9	0.4	7.40492286868155E-5	1.03966217379457E-5	7.06113040150859E-5
9	0.6	-3.51816035691559E-5	-4.51781514043687E-5	7.53842910513111E-5
9	0.8	-1.04294204830338E-4	-6.35248027770565E-5	1.04734547450942E-4
9	1	-1.03721346520882E-4	-2.76208306113815E-5	1.62347429281117E-4
9	1.2	-2.65974922631956E-5	1.94662034754399E-5	1.80904220374747E-4
9	1.4	1.09421677549471E-4	7.87930529422175E-5	1.24929345407964E-4
9	1.6	2.71507726394419E-4	1.33781184152758E-4	9.21429490489347E-5
9	1.8	4.27212811103169E-4	1.13751338264512E-4	1.15507845794833E-4
9	2	5.56081265166746E-4	6.32999157497689E-5	1.40482245802139E-4
9	2.2	6.50551947490686E-4	2.02196046281279E-5	1.17387228771129E-4
9	2.4	7.08992257181577E-4	-2.40331212363418E-5	9.17846237846899E-5
9	2.6	7.30035813052693E-4	-3.67012698929034E-5	5.98685233454234E-5
9	2.8	7.14080937062717E-4	-2.06755752818007E-5	1.66378947076517E-5
9	3	6.68815563585677E-4	-3.04154628762608E-6	2.18544099408143E-6
9	3.2	6.10787186724198E-4	1.33151150501826E-6	3.74143084636224E-6
9	3.4	5.59138502764483E-4	1.4645489205736E-6	5.60855328224282E-6
9	3.6	5.2573445810662E-4	1.16129760681449E-6	3.58099382302788E-6
9	3.8	5.0947874296009E-4	4.63584573850073E-7	8.87906433978032E-7
9	4	4.98739605428296E-4	1.59024072836205E-7	9.05464083595252E-8
9	4.2	4.79186874387699E-4	8.30520438731299E-8	1.28774560621548E-8
9	4.4	4.41247703844461E-4	2.55309499547959E-8	1.00683415628239E-8
9	4.6	3.83362930335037E-4	3.21521622601359E-9	1.00027434541143E-8
9	4.8	3.11019065958061E-4	1.56863671235028E-10	1.00000713545245E-8
9	5	2.33613865375934E-4	2.90238207511973E-12	1.00000007183433E-8
9.1	-5	4.6299644577968E-8	7.74354533971636E-33	1E-8
9.1	-4.8	1.45608359934103E-7	3.26508854115026E-28	1E-8
9.1	-4.6	4.39233318604964E-7	5.04269839098938E-24	1E-8
9.1	-4.4	1.23055979320294E-6	2.86505939689102E-20	1E-8
9.1	-4.2	3.14301563191937E-6	5.98844556319977E-17	1E-8
9.1	-4	7.24521872409397E-6	4.60469564378321E-14	1E-8
9.1	-3.8	1.49877426360585E-5	1.30254702168777E-11	1E-8
9.1	-3.6	2.77174336952763E-5	1.35547472007233E-9	1E-8
9.1	-3.4	4.56689391634843E-5	5.18913458257572E-8	1.00000000000004E-8
9.1	-3.2	6.67413518995691E-5	7.30808491654935E-7	1.00000000002003E-8
9.1	-3	8.58275182323809E-5	3.78620465946621E-6	1.00000003086359E-8
9.1	-2.8	9.54777118917588E-5	7.20780422669224E-6	1.00001120388747E-8
9.1	-2.6	8.79706957065693E-5	4.82875747499321E-6	1.00145041128664E-8
9.1	-2.4	5.79142004240547E-5	-9.11926040357578E-7	1.06926151853447E-8
9.1	-2.2	4.26911837473739E-6	-7.72774151158033E-6	2.22408398703655E-8
9.1	-2	-6.85153882588659E-5	-1.03637099999418E-5	8.82911232419536E-8
9.1	-1.8	-1.49798104675199E-4	-5.12305647031651E-6	9.40430005875115E-8
9.1	-1.6	-2.22561830037762E-4	-6.19019673775011E-7	1.96369175913096E-6
9.1	-1.4	-2.65338364541908E-4	1.35615171168047E-6	1.48668630446914E-5
9.1	-1.2	-2.58103677571705E-4	5.39471070853533E-6	3.84051995428112E-5
9.1	-1	-1.91475830634856E-4	6.59315153336267E-6	3.63850758121422E-5
9.1	-0.8	-7.47024326652288E-5	-8.96087174301916E-6	1.7253065931162E-5
9.1	-0.6	6.34667749358112E-5	-2.6751242709118E-5	3.11295112604467E-5
9.1	-0.4	1.83566638483872E-4	-3.1978193566868E-5	6.10153735177193E-5
9.1	-0.2	2.5032923368725E-4	-2.13458633054597E-5	5.57139048398722E-5
9.1	0	2.46291018981772E-4	4.56750245356993E-6	4.59955247284349E-5
9.1	0.2	1.77995448614594E-4	2.54032454657815E-5	5.30532213353797E-5
9.1	0.4	7.34250609717074E-5	1.32751081395404E-5	5.8980116707704E-5
9.1	0.6	-2.7039462898104E-5	-3.22303264712845E-5	6.59263434168269E-5
9.1	0.8	-8.31997797974387E-5	-4.40881382498345E-5	8.93731610038433E-5
9.1	1	-6.83407256022199E-5	-1.64205098724317E-5	1.27060199834507E-4
9.1	1.2	2.10615870719944E-5	1.46390520107654E-5	1.27038876419023E-4
9.1	1.4	1.64652143707125E-4	6.01399963275313E-5	7.80646756337124E-5
9.1	1.6	3.28518518109621E-4	1.08086001394381E-4	6.6335727017708E-5
9.1	1.8	4.80938054889062E-4	9.30424147963815E-5	1.07430287757948E-4
9.1	2	6.03160384513817E-4	5.06448307362499E-5	1.4282021927744E-4
9.1	2.2	6.88913222716237E-4	1.38031528103632E-5	1.20646436473637E-4
9.1	2.4	7.36440286238995E-4	-2.55526034814495E-5	9.32002759981031E-5
9.1	2.6	7.43038115424184E-4	-3.733186424402E-5	6.12836012334442E-5
9.1	2.8	7.07904035574363E-4	-2.17002730738668E-5	1.81118224003255E-5
9.1	3	6.39231848301005E-4	-4.48599775525794E-6	2.43833399291477E-6
9.1	3.2	5.56422741119728E-4	4.57099963137054E-7	2.79819364199989E-6
9.1	3.4	4.82996065147784E-4	1.02575649058802E-6	4.14804768678533E-6
9.1	3.6	4.3487569285779E-4	8.66301570275367E-7	2.65394475377827E-6
9.1	3.8	4.12962028046117E-4	3.22409772166673E-7	6.60078361138112E-7
9.1	4	4.04931814967536E-4	8.0404045498871E-8	6.94643709437276E-8
9.1	4.2	3.93833906259432E-4	3.39849500641674E-8	1.2033528561337E-8
9.1	4.4	3.67065898193771E-4	1.03479324438997E-8	1.00312074252077E-8
9.1	4.6	3.20899617975352E-4	1.31429589455065E-9	1.00005882062029E-8
9.1	4.8	2.59871802990694E-4	6.45217526665128E-11	1.00000132242481E-8
9.1	5	1.93190489157281E-4	1.19831499807106E-12	1.00000001317776E-8
9.2	-5	3.58934283980428E-8	4.49734480001875E-33	1E-8
9.2	-4.8	1.19716656629157E-7	1.88949528786672E-28	1E-8
9.2	-4.6	3.73411937113281E-7	2.91818814239046E-24	1E-8
9.2	-4.4	1.06487896383229E-6	1.65801274212355E-20	1E-8
9.2	-4.2	2.74396992157943E-6	3.46552551242071E-17	1E-8
9.2	-4	6.34970936328925E-6	2.66474748293117E-14	1E-8
9.2	-3.8	1.3148610630686E-5	7.53786864611019E-12	1E-8
9.2	-3.6	2.43017026618666E-5	7.84416249350622E-10	1E-8
9.2	-3.4	3.9981314466917E-5	3.00296376588266E-8	1E-8
9.2	-3.2	5.83165315228752E-5	4.22920409623976E-7	1.0000000000317E-8
9.2	-3	7.48336318121194E-5	2.19106563670466E-6	1.00000003260993E-8
9.2	-2.8	8.30465916046121E-5	4.16976726358194E-6	1.00001151262504E-8
9.2	-2.6	7.62318370297451E-5	2.75731806158461E-6	1.00148707636111E-8
9.2	-2.4	4.96378845065111E-5	-8.85890172232073E-7	1.07075089219685E-8
9.2	-2.2	2.24879961134866E-6	-5.73194492380841E-6	2.23952101533571E-8
9.2	-2	-6.20860865229957E-5	-7.56596822126023E-6	8.78044672035757E-8
9.2	-1.8	-1.33788945492311E-4	-3.45382150540399E-6	7.14292715840063E-8
9.2	-1.6	-1.97229078565869E-4	8.43174686927214E-8	2.31934367776282E-6
9.2	-1.4	-2.32561682074352E-4	2.1909301843454E-6	1.7293566902869E-5
9.2	-1.2	-2.2141750847069E-4	8.70046726443572E-6	4.46359482167825E-5
9.2	-1	-1.55625808998123E-4	1.41565308882607E-5	4.24721654939493E-5
9.2	-0.8	-4.45962793186956E-5	1.95778717736037E-6	1.91036312935379E-5
9.2	-0.6	8.41541799381563E-5	-1.35587053541643E-5	2.59740332437423E-5
9.2	-0.4	1.9357320113686E-4	-1.93648666756262E-5	4.85063890434294E-5
9.2	-0.2	2.5128146216699E-4	-1.23914518442255E-5	4.30030110451491E-5
9.2	0	2.42355108587251E-4	7.94498761427322E-6	3.30628829779084E-5
9.2	0.2	1.74914806111724E-4	2.50061906293566E-5	3.98450353085061E-5
9.2	0.4	7.7233199618143E-5	1.54802078123454E-5	4.93909440052668E-5
9.2	0.6	-1.14167268967461E-5	-1.93405162290462E-5	5.92782006613471E-5
9.2	0.8	-5.32338198882666E-5	-2.54319641970205E-5	8.05537752244549E-5
9.2	1	-2.47316294465718E-5	-6.02145921615748E-6	1.02523770966402E-4
9.2	1.2	7.4413231982815E-5	1.14240522769567E-5	8.66471516309786E-5
9.2	1.4	2.21698685157832E-4	4.41641248637414E-5	4.48765296606491E-5
9.2	1.6	3.82823065460789E-4	8.40828198898166E-5	4.80720985701538E-5
9.2	1.8	5.2737628827145E-4	7.38429591096438E-5	9.80550278485922E-5
9.2	2	6.38753586841313E-4	3.93652893306042E-5	1.39048964370891E-4
9.2	2.2	7.12437543280693E-4	9.29265970247287E-6	1.2083372378354E-4
9.2	2.4	7.47195637346733E-4	-2.31074913861831E-5	9.45790963272206E-5
9.2	2.6	7.39703382869483E-4	-3.3294661368425E-5	6.24514574881789E-5
9.2	2.8	6.8835560320534E-4	-1.96778017403242E-5	1.9232619954498E-5
9.2	3	6.01554472037655E-4	-4.55894209036186E-6	2.59898351827542E-6
9.2	3.2	5.00514742746998E-4	5.42848414592387E-8	1.89875847168506E-6
9.2	3.4	4.1171893053911E-4	7.18700061080387E-7	2.74833963862778E-6
9.2	3.6	3.53931151332501E-4	6.33969761022665E-7	1.76198994575437E-6
9.2	3.8	3.29455636706707E-4	2.25669968031196E-7	4.40906616508249E-7
9.2	4	3.25387937562769E-4	4.31667809105871E-8	4.93882810702214E-8
9.2	4.2	3.22712071336888E-4	1.33944483502566E-8	1.13319692908126E-8
9.2	4.4	3.06408724925863E-4	3.95381306878416E-9	1.00174997412252E-8
9.2	4.6	2.7096467741268E-4	5.05542792693624E-10	1.00001529821927E-8
9.2	4.8	2.20065691551302E-4	2.49590835557569E-11	1.00000022642218E-8
9.2	5	1.62676852241496E-4	4.65134639421877E-13	1.0000000021676E-8
9.3	-5	2.85091189063362E-8	2.44644184334754E-33	1E-8
9.3	-4.8	9.8696176360356E-8	1.02719872355092E-28	1E-8
9.3	-4.6	3.1371892250218E-7	1.58644037719039E-24	1E-8
9.3	-4.4	9.02531878448363E-7	9.0136227619789E-21	1E-8
9.3	-4.2	2.33336328854044E-6	1.88399962400476E-17	1E-8
9.3	-4	5.4012556182237E-6	1.44866446546475E-14	1E-8
9.3	-3.8	1.11692956693824E-5	4.09789020579264E-12	1E-8
9.3	-3.6	2.05960491313017E-5	4.26440393732881E-10	1E-8
9.3	-3.4	3.37920930956876E-5	1.6325325295549E-8	1.00000000000002E-8
9.3	-3.2	4.91495411267862E-5	2.29916580100289E-7	1.00000000005776E-8
9.3	-3	6.28976647868227E-5	1.19114005954487E-6	1.0000000555011E-8
9.3	-2.8	6.96030565138015E-5	2.26597002528623E-6	1.00001947937144E-8
9.3	-2.6	6.36118750547073E-5	1.47503422326066E-6	1.00251386931454E-8
9.3	-2.4	4.08295309366184E-5	-7.17585891492727E-7	1.1193743600028E-8
9.3	-2.2	1.99759121335191E-7	-3.95895594343852E-6	3.08444555893508E-8
9.3	-2	-5.5172110319556E-5	-5.15421631918421E-6	1.41558551064229E-7
9.3	-1.8	-1.1697826916204E-4	-2.04533955094802E-6	1.91799170168369E-7
9.3	-1.6	-1.71206072228796E-4	7.80553891063714E-7	2.31546382510917E-6
9.3	-1.4	-1.9982459258203E-4	3.26440205023036E-6	1.79825922911753E-5
9.3	-1.2	-1.8617369372771E-4	1.29071959055703E-5	4.64845502329279E-5
9.3	-1	-1.23119803184019E-4	2.31006513976978E-5	4.42313934729393E-5
9.3	-0.8	-1.98050626039073E-5	1.2845711769854E-5	1.86641190466865E-5
9.3	-0.6	9.80824431940808E-5	-1.69113986539493E-6	1.91019959809161E-5
9.3	-0.4	1.96466486302531E-4	-7.93702019352357E-6	3.44220884402194E-5
9.3	-0.2	2.46155736605222E-4	-3.99962470952775E-6	3.09319863529811E-5
9.3	0	2.3464470042974E-4	1.14206037274081E-5	2.41427307283468E-5
9.3	0.2	1.71080381737691E-4	2.42484741946814E-5	3.06431191174984E-5
9.3	0.4	8.31881478983908E-5	1.67648648452332E-5	4.22196681076823E-5
9.3	0.6	8.25312855619409E-6	-8.20934348251529E-6	5.48909800989257E-5
9.3	0.8	-1.89712064502689E-5	-9.79788853430473E-6	7.64484389659602E-5
9.3	1	2.15709529681408E-5	2.25544469985816E-6	8.79451942843488E-5
9.3	1.2	1.27319006458648E-4	9.03491919919215E-6	6.00517784138874E-5
9.3	1.4	2.74312221877763E-4	3.05365430127835E-5	2.40814079542571E-5
9.3	1.6	4.28607313567187E-4	6.21017925393653E-5	3.55671224640142E-5
9.3	1.8	5.61631811987149E-4	5.63909557084496E-5	8.64311911517676E-5
9.3	2	6.59189958371577E-4	2.97138786599091E-5	1.27848197806503E-4
9.3	2.2	7.18739846018324E-4	6.28444584018261E-6	1.15227943869392E-4
9.3	2.4	7.39986727688453E-4	-1.86309692113805E-5	9.23748863851354E-5
9.3	2.6	7.19555362492612E-4	-2.68728389168889E-5	6.06549580990034E-5
9.3	2.8	6.55405640176005E-4	-1.60807855471324E-5	1.89845423726216E-5
9.3	3	5.5590029905412E-4	-3.9195392141259E-6	2.5386040660261E-6
9.3	3.2	4.43094043874996E-4	-9.84829875315901E-8	1.17508570696853E-6
9.3	3.4	3.45059419557401E-4	4.94295617544711E-7	1.63221355605135E-6
9.3	3.6	2.82199874477042E-4	4.48455837412026E-7	1.048926276229E-6
9.3	3.8	2.57659371570911E-4	1.5545573210121E-7	2.65617655063108E-7
9.3	4	2.58129341105597E-4	2.46423766445316E-8	3.33626365864313E-8
9.3	4.2	2.63188000149853E-4	5.17979430411944E-9	1.07878293980829E-8
9.3	4.4	2.56125227956061E-4	1.42562362964516E-9	1.00099132469464E-8
9.3	4.6	2.30119735894449E-4	1.82953765691217E-10	1.00000559635933E-8
9.3	4.8	1.88154539835744E-4	9.07850673618356E-12	1.00000003886171E-8
9.3	5	1.38892944340931E-4	1.69711938634131E-13	1.00000000032166E-8
9.4	-5	2.27439936772074E-8	1.24953329473139E-33	1E-8
9.4	-4.8	8.04168161325299E-8	5.24591998312942E-29	1E-8
9.4	-4.6	2.57968492894232E-7	8.1019911532175E-25	1E-8
9.4	-4.4	7.44321859452883E-7	4.60328288354459E-21	1E-8
9.4	-4.2	1.92355446589164E-6	9.62164101138523E-18	1E-8
9.4	-4	4.44251424997073E-6	7.39837181938197E-15	1E-8
9.4	-3.8	9.15602737712583E-6	2.09280452817183E-12	1E-8
9.4	-3.6	1.68177583499668E-5	2.17784357991506E-10	1E-8
9.4	-3.4	2.74806250321325E-5	8.33739141858326E-9	1.00000000000004E-8
9.4	-3.2	3.98128534882544E-5	1.17419050530631E-7	1.0000000001026E-8
9.4	-3	5.07665581365783E-5	6.08313542728831E-7	1.00000009788354E-8
9.4	-2.8	5.59805362594372E-5	1.15680098328807E-6	1.00003433247192E-8
9.4	-2.6	5.08816901953428E-5	7.40510867557861E-7	1.00442987874594E-8
9.4	-2.4	3.20281103735594E-5	-4.99458084663891E-7	1.21027681251222E-8
9.4	-2.2	-1.7034332439343E-6	-2.51328643008288E-6	4.6705143183871E-8
9.4	-2	-4.80126601235764E-5	-3.21557808721412E-6	2.43479512960706E-7
9.4	-1.8	-9.99692877407601E-5	-8.81635947450017E-7	4.40939982000754E-7
9.4	-1.6	-1.45325359305843E-4	1.49286153858059E-6	1.93350488129366E-6
9.4	-1.4	-1.68001633053949E-4	4.53700944575419E-6	1.6698929925697E-5
9.4	-1.2	-1.53089774715284E-4	1.78276929050395E-5	4.33378453328205E-5
9.4	-1	-9.4355938576569E-5	3.310524818373E-5	4.11958217992065E-5
9.4	-0.8	-3.33559468028755E-7	2.3536679578111E-5	1.64341268524915E-5
9.4	-0.6	1.05584187940274E-4	8.68570265601739E-6	1.25870584438302E-5
9.4	-0.4	1.92719806799883E-4	1.820675740912E-6	2.21018889337319E-5
9.4	-0.2	2.35258735156171E-4	3.32383658774708E-6	2.15557001675397E-5
9.4	0	2.22944988011266E-4	1.48225145350977E-5	1.9137134621028E-5
9.4	0.2	1.65428931767964E-4	2.33803754802454E-5	2.5080709576083E-5
9.4	0.4	8.91477641922861E-5	1.71224007717276E-5	3.72529158587034E-5
9.4	0.6	2.86666059857261E-5	1.34034017333571E-7	5.17491247252557E-5
9.4	0.8	1.52181605444468E-5	1.51517584366725E-6	7.40325409705363E-5
9.4	1	6.54046933909502E-5	7.75079952020845E-6	7.97061163981031E-5
9.4	1.2	1.74245838402601E-4	6.98735709549364E-6	4.46123812208264E-5
9.4	1.4	3.17095540474567E-4	1.90278210892966E-5	1.29698648946504E-5
9.4	1.6	4.61116879007295E-4	4.23948525113604E-5	2.71852704753671E-5
9.4	1.8	5.80008435903652E-4	4.07838011773957E-5	7.33141571885202E-5
9.4	2	6.62073073453323E-4	2.17135078464352E-5	1.10833178847595E-4
9.4	2.2	7.067406889086E-4	4.36004279553425E-6	1.0373533763229E-4
9.4	2.4	7.14847016342198E-4	-1.36675302600357E-5	8.52739841908987E-5
9.4	2.6	6.83378166971721E-4	-1.99302689669612E-5	5.49845502413532E-5
9.4	2.8	6.10169321319691E-4	-1.20642882122332E-5	1.7110540309751E-5
9.4	3	5.03334119407349E-4	-3.01841626354052E-6	2.24387650870555E-6
9.4	3.2	3.84886737605508E-4	-1.3070840919915E-7	6.69568741233619E-7
9.4	3.4	2.83219727309336E-4	3.28563279123201E-7	8.70367435445248E-7
9.4	3.6	2.1926446489309E-4	3.03396909259235E-7	5.61313601650994E-7
9.4	3.8	1.96515801199152E-4	1.03581132039595E-7	1.45693104852162E-7
9.4	4	2.01505433623554E-4	1.46170844237801E-8	2.24022467823096E-8
9.4	4.2	2.13124737264823E-4	2.02217737428464E-9	1.04179378288616E-8
9.4	4.4	2.13746287813355E-4	4.86215975690452E-10	1.00052012036168E-8
9.4	4.6	1.95747481613238E-4	6.2290797644645E-11	1.00000251386267E-8
9.4	4.8	1.61565752189225E-4	3.10461203451861E-12	1.00000000809019E-8
9.4	5	1.19488932177719E-4	5.82002355662264E-14	1.0000000000441E-8
9.5	-5	1.79488161316976E-8	5.99487200606664E-34	1E-8
9.5	-4.8	6.41119827707488E-8	2.51678571822664E-29	1E-8
9.5	-4.6	2.06234405724977E-7	3.88701859798698E-25	1E-8
9.5	-4.4	5.94394862762842E-7	2.20847552488943E-21	1E-8
9.5	-4.2	1.53107006168396E-6	4.61608809814099E-18	1E-8
9.5	-4	3.51986129751089E-6	3.54945027014828E-15	1E-8
9.5	-3.8	7.21539829697167E-6	1.00404599641432E-12	1E-8
9.5	-3.6	1.31763917371175E-5	1.04484441769271E-10	1E-8
9.5	-3.4	2.14047684021443E-5	3.99995529926558E-9	1.00000000000006E-8
9.5	-3.2	3.08392588872212E-5	5.63330916968703E-8	1.00000000016576E-8
9.5	-3	3.91290516770723E-5	2.91845402899386E-7	1.00000015803775E-8
9.5	-2.8	4.29411886807976E-5	5.54912902643537E-7	1.00005542802802E-8
9.5	-2.6	3.87377711313239E-5	3.51359273572276E-7	1.00715158875323E-8
9.5	-2.4	2.37052357135077E-5	-2.91581076490718E-7	1.33945182262653E-8
9.5	-2.2	-3.34096499314857E-6	-1.42241523844617E-6	6.92601188974664E-8
9.5	-2	-4.08896080582322E-5	-1.76004747856898E-6	3.88719591484172E-7
9.5	-1.8	-8.33985510883314E-5	4.98054495503035E-8	8.04045655860012E-7
9.5	-1.6	-1.20441184253141E-4	2.20397455120838E-6	1.2380773304974E-6
9.5	-1.4	-1.379643126641E-4	5.90519311426626E-6	1.38192090331435E-5
9.5	-1.2	-1.22832348862012E-4	2.30433140461059E-5	3.61572791243757E-5
9.5	-1	-6.96083127322059E-5	4.34395242930736E-5	3.43394695752647E-5
9.5	-0.8	1.40258027637636E-5	3.36657119589523E-5	1.31013020970476E-5
9.5	-0.6	1.07288904494367E-4	1.75722826371947E-5	7.50037363872728E-6
9.5	-0.4	1.83164501755192E-4	9.84933357564454E-6	1.31363299960153E-5
9.5	-0.2	2.19283323198275E-4	9.41980970160879E-6	1.55417610377763E-5
9.5	0	2.07429951425786E-4	1.79951919404557E-5	1.71495260102808E-5
9.5	0.2	1.57287855403999E-4	2.25594303638729E-5	2.21109320101814E-5
9.5	0.4	9.3396688457653E-5	1.66861553708096E-5	3.37490685860747E-5
9.5	0.6	4.70499938843305E-5	5.38857735836373E-6	4.87264471631248E-5
9.5	0.8	4.56796146980948E-5	8.24026934532199E-6	7.036724115165E-5
9.5	1	1.02577431246101E-4	1.04476619378723E-5	7.32610414858157E-5
9.5	1.2	2.10911700145152E-4	5.06714366582897E-6	3.61614656448191E-5
9.5	1.4	3.46147811970956E-4	9.53708368933333E-6	8.25454199409296E-6
9.5	1.6	4.77249425813008E-4	2.52629152373062E-5	2.16482813191034E-5
9.5	1.8	5.80506090189117E-4	2.71230619628228E-5	6.03185097900786E-5
9.5	2	6.46652418950933E-4	1.5233174879215E-5	9.11900756048843E-5
9.5	2.2	6.769005165134E-4	3.14561852165338E-6	8.82217132251983E-5
9.5	2.4	6.73217233020953E-4	-9.20993458650015E-6	7.41584018504286E-5
9.5	2.6	6.33205858415907E-4	-1.36954706564541E-5	4.63580083911646E-5
9.5	2.8	5.54813753629444E-4	-8.38732007838166E-6	1.40648141834251E-5
9.5	3	4.45728661618319E-4	-2.12997296851471E-6	1.79475987151012E-6
9.5	3.2	3.27164772976266E-4	-1.13255123042428E-7	3.56622750389495E-7
9.5	3.4	2.26725182088583E-4	2.08801993915601E-7	4.18603998157231E-7
9.5	3.6	1.64906431206429E-4	1.94942128801593E-7	2.71800140542733E-7
9.5	3.8	1.45169621537111E-4	6.59836430876475E-8	7.44577295385518E-8
9.5	4	1.54182419689717E-4	8.72197949576765E-9	1.58917594843777E-8
9.5	4.2	1.70876330262582E-4	8.23932741916459E-10	1.0198511979562E-8
9.5	4.4	1.77463527739927E-4	1.57603778263414E-10	1.00024636730324E-8
9.5	4.6	1.66004277727978E-4	1.99549871223214E-11	1.00000114050089E-8
9.5	4.8	1.38529552471167E-4	9.98081903689583E-13	1.00000000236918E-8
9.5	5	1.02863464008288E-4	1.87577396418277E-14	1.00000000000606E-8
9.6	-5	1.38622191835309E-8	2.70186037852267E-34	1E-8
9.6	-4.8	4.96612012749906E-8	1.13429933515336E-29	1E-8
9.6	-4.6	1.59473420637842E-7	1.75185489970531E-25	1E-8
9.6	-4.4	4.57628368477413E-7	9.95346108955186E-22	1E-8
9.6	-4.2	1.17170942851716E-6	2.08044205679026E-18	1E-8
9.6	-4	2.67441897781255E-6	1.5997150561113E-15	1E-8
9.6	-3.8	5.43856977396053E-6	4.52517256407582E-13	1E-8
9.6	-3.6	9.84764914551742E-6	4.70904850820036E-11	1E-8
9.6	-3.4	1.58610601230729E-5	1.80275495151204E-9	1.00000000000009E-8
9.6	-3.2	2.26670923522459E-5	2.53890071194675E-8	1.00000000024026E-8
9.6	-3	2.85491903707519E-5	1.31537425773193E-7	1.00000022905653E-8
9.6	-2.8	3.11068711164953E-5	2.50295934849377E-7	1.00008033571105E-8
9.6	-2.6	2.77448704299788E-5	1.6109969335383E-7	1.010365251844E-8
9.6	-2.4	1.62349274499764E-5	-1.23565691534084E-7	1.49198753509158E-8
9.6	-2.2	-4.63965195173687E-6	-6.56755429299212E-7	9.58979727346437E-8
9.6	-2	-3.40783389019521E-5	-7.3769295949564E-7	5.60323078580455E-7
9.6	-1.8	-6.78531761833869E-5	7.63666626103093E-7	1.23509772267928E-6
9.6	-1.6	-9.73289563913383E-5	2.86526929249398E-6	3.77939939171013E-7
9.6	-1.4	-1.1048336931328E-4	7.20978374421363E-6	1.01491842980769E-5
9.6	-1.2	-9.59426218741525E-5	2.79339661263055E-5	2.69880614041188E-5
9.6	-1	-4.89911557188712E-5	5.29927566095657E-5	2.56209612077835E-5
9.6	-0.8	2.36849031350703E-5	4.25822951919538E-5	9.4359760843897E-6
9.6	-0.6	1.04078882451448E-4	2.48920243150762E-5	4.04341546995405E-6
9.6	-0.4	1.68930637616359E-4	1.62033563916962E-5	7.55771636569834E-6
9.6	-0.2	1.99263835413382E-4	1.42429591306275E-5	1.24061105977876E-5
9.6	0	1.88664591590864E-4	2.07106072519542E-5	1.68854991284292E-5
9.6	0.2	1.46452260991749E-4	2.17795910631281E-5	2.04340389087077E-5
9.6	0.4	9.48155351765472E-5	1.56339871664562E-5	3.07727739631781E-5
9.6	0.6	6.14230691227066E-5	7.8502428313285E-6	4.49497219673614E-5
9.6	0.8	6.9817515399591E-5	1.09608453751943E-5	6.37057791044729E-5
9.6	1	1.30261269916722E-4	1.08200324625734E-5	6.51554301535741E-5
9.6	1.2	2.34689999636772E-4	3.26091908333522E-6	3.07206148327554E-5
9.6	1.4	3.5943667821376E-4	2.07065547369031E-6	6.9128071846723E-6
9.6	1.6	4.75856734541831E-4	1.10820759081545E-5	1.80393141369421E-5
9.6	1.8	5.63025058031657E-4	1.55850382311212E-5	4.89522156362014E-5
9.6	2	6.13914075848344E-4	1.0082997262255E-5	7.20926068153804E-5
9.6	2.2	6.31193983670948E-4	2.35064638646056E-6	7.127591264459E-5
9.6	2.4	6.17814010383431E-4	-5.72177739871148E-6	6.10629465037834E-5
9.6	2.6	5.72109360932781E-4	-8.76195465543982E-6	3.66080520335016E-5
9.6	2.8	4.92297915560903E-4	-5.43081367077944E-6	1.06281534537492E-5
9.6	3	3.85497185934236E-4	-1.39157033806148E-6	1.30695359172601E-6
9.6	3.2	2.71507261396832E-4	-8.18585817454146E-8	1.81636080448072E-7
9.6	3.4	1.76238189068973E-4	1.26000699467159E-7	1.83833940779094E-7
9.6	3.6	1.18978924597369E-4	1.18441624667925E-7	1.21249552653468E-7
9.6	3.8	1.02887338342624E-4	3.98960437814801E-8	3.73993248218185E-8
9.6	4	1.15085915615307E-4	5.09357938798941E-9	1.25046127646553E-8
9.6	4.2	1.35227183051659E-4	3.58102033487864E-10	1.00843859138824E-8
9.6	4.4	1.46047096770893E-4	4.90059504565941E-11	1.0001046575102E-8
9.6	4.6	1.39711825132119E-4	6.01708380396059E-12	1.00000047918615E-8
9.6	4.8	1.17953241488337E-4	3.01622323235158E-13	1.0000000008521E-8
9.6	5	8.80367009382708E-5	5.68136828090181E-15	1.00000000000101E-8
9.7	-5	1.03979148662316E-8	1.14393366672792E-34	1E-8
9.7	-4.8	3.71682989124252E-8	4.80248231302241E-30	1E-8
9.7	-4.6	1.1870563858381E-7	7.41713624715829E-26	1E-8
9.7	-4.4	3.38056626963127E-7	4.21417195529719E-22	1E-8
9.7	-4.2	8.57558930274454E-7	8.80833361323241E-19	1E-8
9.7	-4	1.93653188274103E-6	6.77299512360508E-16	1E-8
9.7	-3.8	3.89147510017608E-6	1.91590193523144E-13	1E-8
9.7	-3.6	6.95704387828417E-6	1.99375274097596E-11	1E-8
9.7	-3.4	1.10596583666092E-5	7.63264217850087E-10	1.00000000000012E-8
9.7	-3.2	1.56054789767899E-5	1.07494432057285E-8	1.00000000031175E-8
9.7	-3	1.94236864588531E-5	5.56988905761049E-8	1.00000029720764E-8
9.7	-2.8	2.0914321205906E-5	1.0636713077852E-7	1.00010423791559E-8
9.7	-2.6	1.82983270839724E-5	7.55867738477233E-8	1.01344921185937E-8
9.7	-2.4	9.87395371177459E-6	-3.38383578736627E-9	1.63836943096872E-8
9.7	-2.2	-5.56546859467904E-6	-1.57069931874718E-7	1.21461925279569E-7
9.7	-2	-2.78091205984757E-5	-6.80659760256652E-8	7.25023953894421E-7
9.7	-1.8	-5.38043007073672E-5	1.2745228856116E-6	1.64931502959538E-6
9.7	-1.6	-7.66018435127123E-5	3.40937747149882E-6	4.77300404275511E-7
9.7	-1.4	-8.61460879321403E-5	8.26383710812131E-6	6.55919150826462E-6
9.7	-1.2	-7.27752129010393E-5	3.17884701045242E-5	1.80150808531765E-5
9.7	-1	-3.2437655916491E-5	6.04692079215309E-5	1.71080613397294E-5
9.7	-0.8	2.92311377940859E-5	4.94384686571156E-5	6.10762280940665E-6
9.7	-0.6	9.70140182350928E-5	3.04113911424741E-5	1.93418353676535E-6
9.7	-0.4	1.51343361110989E-4	2.0878313470514E-5	4.5325824843407E-6
9.7	-0.2	1.76472156589369E-4	1.77333602281609E-5	1.1063164365847E-5
9.7	0	1.67531295158009E-4	2.26672170966223E-5	1.70498830040709E-5
9.7	0.2	1.3316580608093E-4	2.08914615730214E-5	1.89306787283184E-5
9.7	0.4	9.29271233440974E-5	1.41320683035279E-5	2.75660674765878E-5
9.7	0.6	7.07049299689447E-5	8.17930561272566E-6	4.00063593370916E-5
9.7	0.8	8.62390036290416E-5	1.07655945806829E-5	5.39443124039753E-5
9.7	1	1.47141785338045E-4	9.60664937898579E-6	5.41887161265791E-5
9.7	1.2	2.44729209413966E-4	1.66463805659849E-6	2.57100647161487E-5
9.7	1.4	3.5685911980856E-4	-3.33826031517796E-6	6.74275371097429E-6
9.7	1.6	4.57728475179886E-4	2.01430218864644E-7	1.5656099097105E-5
9.7	1.8	5.29265152525632E-4	6.38139712228858E-6	3.9922873700303E-5
9.7	2	5.6639570813604E-4	6.08267170551381E-6	5.559823597234E-5
9.7	2.2	5.72847346442253E-4	1.78029032713579E-6	5.51011321124039E-5
9.7	2.4	5.52304031062301E-4	-3.27423597210286E-6	4.79662573254281E-5
9.7	2.6	5.03832155541326E-4	-5.23374539667064E-6	2.74070547504418E-5
9.7	2.8	4.26004295986515E-4	-3.28389699452891E-6	7.48440700243389E-6
9.7	3	3.25258182633819E-4	-8.45523083999345E-7	8.75877530400019E-7
9.7	3.2	2.19527274648458E-4	-5.23685411299649E-8	9.14603339527772E-8
9.7	3.4	1.32358789819903E-4	7.19211837260602E-8	7.6296627977981E-8
9.7	3.6	8.12723703619654E-5	6.78668778711612E-8	5.23044748361094E-8
9.7	3.8	6.8963654368537E-5	2.27974727889611E-8	2.04220115870576E-8
9.7	4	8.33181588383302E-5	2.85888386179722E-9	1.09527589543142E-8
9.7	4.2	1.05295377735912E-4	1.6512925119484E-10	1.003210068392E-8
9.7	4.4	1.18723078994435E-4	1.48635265901895E-11	1.00003980544746E-8
9.7	4.6	1.16211124441766E-4	1.7092736297888E-12	1.00000018175456E-8
9.7	4.8	9.92650632342566E-5	8.56816664446642E-14	1.00000000030955E-8
9.7	5	7.45015826069296E-5	1.61704284798026E-15	1.00000000000024E-8
9.8	-5	7.52876743987625E-9	4.54983363462626E-35	1E-8
9.8	-4.8	2.6735778342177E-8	1.91011928782815E-30	1E-8
9.8	-4.6	8.45899252489929E-8	2.95006088923697E-26	1E-8
9.8	-4.4	2.38093781074553E-7	1.6761272125224E-22	1E-8
9.8	-4.2	5.95608562051856E-7	3.50338994957167E-19	1E-8
9.8	-4	1.32337755996372E-6	2.69386289043538E-16	1E-8
9.8	-3.8	2.61084660267403E-6	7.62022861967347E-14	1E-8
9.8	-3.6	4.57361806119828E-6	7.92986931103332E-12	1E-8
9.8	-3.4	7.11502667579867E-6	3.0357769016438E-10	1.00000000000014E-8
9.8	-3.2	9.82162647163658E-6	4.27550260992633E-9	1.00000000036198E-8
9.8	-3	1.19663375590313E-5	2.21629416256377E-8	1.00000034510269E-8
9.8	-2.8	1.25986237144554E-5	4.28226319370218E-8	1.00012103587356E-8
9.8	-2.6	1.06101814641323E-5	4.03155423390009E-8	1.01561655752503E-8
9.8	-2.4	4.75559564684368E-6	7.2869581542623E-8	1.74124419027526E-8
9.8	-2.2	-6.11674012183196E-6	1.42192027281747E-7	1.39428313315047E-7
9.8	-2	-2.22432577911657E-5	3.33713105834228E-7	8.40828681137122E-7
9.8	-1.8	-4.15659219754654E-5	1.59535430211121E-6	1.94323625409583E-6
9.8	-1.6	-5.86579225880775E-5	3.7680237289841E-6	1.11774461588373E-6
9.8	-1.4	-6.53041494658276E-5	8.89585359338218E-6	3.66246141198451E-6
9.8	-1.2	-5.34641048792349E-5	3.39730114201292E-5	1.07478116036116E-5
9.8	-1	-1.97016553601087E-5	6.47036446683174E-5	1.02212406399395E-5
9.8	-0.8	3.13786341462005E-5	5.34188407604568E-5	3.52379867190763E-6
9.8	-0.6	8.72363577846674E-5	3.38178570951266E-5	7.5868998362257E-7
9.8	-0.4	1.31794363450597E-4	2.37950717521318E-5	3.04395649020663E-6
9.8	-0.2	1.52278940136323E-4	1.98053212867897E-5	1.03846715919696E-5
9.8	0	1.45104904993069E-4	2.35662988421359E-5	1.66696257690842E-5
9.8	0.2	1.18026109947661E-4	1.96905798272458E-5	1.69359490212491E-5
9.8	0.4	8.78346344528114E-5	1.23228334937505E-5	2.37626469320277E-5
9.8	0.6	7.46712897429099E-5	7.15797196164174E-6	3.39592464295816E-5
9.8	0.8	9.47041677743768E-5	8.87538723413695E-6	4.23177574492132E-5
9.8	1	1.53330102175514E-4	7.58296835653203E-6	4.13077920257687E-5
9.8	1.2	2.41801267619213E-4	3.93871245348272E-7	2.02420512292322E-5
9.8	1.4	3.40013956179933E-4	-6.73339027857043E-6	6.5176809219465E-6
9.8	1.6	4.25291776902852E-4	-7.22353396995263E-6	1.38821979037975E-5
9.8	1.8	4.82365548515709E-4	-3.52055755425265E-7	3.29867684809502E-5
9.8	2	5.07782490090882E-4	3.08596317197228E-6	4.23508688773241E-5
9.8	2.2	5.05904991383488E-4	1.32569280553377E-6	4.09852146557266E-5
9.8	2.4	4.80856733495783E-4	-1.71482365211007E-6	3.61177116690298E-5
9.8	2.6	4.32350962835301E-4	-2.92312700969292E-6	1.96770450558214E-5
9.8	2.8	3.59336610899361E-4	-1.85635587644626E-6	4.9932157835127E-6
9.8	3	2.67499593217152E-4	-4.78178545890418E-7	5.48657689422371E-7
9.8	3.2	1.72620828232925E-4	-3.01180720707028E-8	4.77056179500457E-8
9.8	3.4	9.54565789667218E-5	3.87658392337753E-8	3.26961812248611E-8
9.8	3.6	5.14072680449892E-5	3.66175351391231E-8	2.43959124823736E-8
9.8	3.8	4.26417076610541E-5	1.2280370394402E-8	1.35473975027998E-8
9.8	4	5.80736143547587E-5	1.52598327897466E-9	1.03243181439512E-8
9.8	4.2	8.04233282304147E-5	7.85043990233335E-11	1.0010927172707E-8
9.8	4.4	9.50347224577564E-5	4.51433376060342E-12	1.00001354937829E-8
9.8	4.6	9.52033724294859E-5	4.5829475524174E-13	1.00000006182556E-8
9.8	4.8	8.22512746880365E-5	2.28798124172114E-14	1.00000000010415E-8
9.8	5	6.20741322844554E-5	4.32484654634854E-16	1.00000000000007E-8
9.9	-5	5.23065568462004E-9	1.69999178569498E-35	1E-8
9.9	-4.8	1.83659758102626E-8	7.1369360696602E-31	1E-8
9.9	-4.6	5.72708072403452E-8	1.10225556033476E-26	1E-8
9.9	-4.4	1.58343508391015E-7	6.26265223201013E-23	1E-8
9.9	-4.2	3.87622986889723E-7	1.30900045810504E-19	1E-8
9.9	-4	8.39161409710835E-7	1.00653019181354E-16	1E-8
9.9	-3.8	1.60523856609276E-6	2.84720882206783E-14	1E-8
9.9	-3.6	2.71252929303417E-6	2.96290257040171E-12	1E-8
9.9	-3.4	4.0508473464408E-6	1.13428401788955E-10	1.00000000000015E-8
9.9	-3.2	5.34843017926017E-6	1.5975600797391E-9	1.00000000037612E-8
9.9	-3	6.21782440122924E-6	8.29128952232979E-9	1.00000035857939E-8
9.9	-2.8	6.20373026088785E-6	1.65732612940007E-8	1.0001257624831E-8
9.9	-2.6	4.71858859712441E-6	2.66795886725128E-8	1.01622640662301E-8
9.9	-2.4	8.97008886596369E-7	1.13701978648269E-7	1.7701915621712E-8
9.9	-2.2	-6.3178041164963E-6	2.99020722564782E-7	1.44484961435456E-7
9.9	-2	-1.74649280338443E-5	5.41724412572038E-7	8.73583259500653E-7
9.9	-1.8	-3.12821962277E-5	1.74019588133825E-6	2.03465192648941E-6
9.9	-1.6	-4.3663440513717E-5	3.89214249692862E-6	1.46349126435362E-6
9.9	-1.4	-4.80589424530134E-5	8.99557688442234E-6	1.68972643482875E-6
9.9	-1.2	-3.79214828866756E-5	3.41038006122441E-5	5.72446134194619E-6
9.9	-1	-1.0383409115751E-5	6.49914063244191E-5	5.4620359276408E-6
9.9	-0.8	3.09057599489414E-5	5.40157911166361E-5	1.78722230823269E-6
9.9	-0.6	7.58694798350597E-5	3.48859811349672E-5	1.62642812363937E-7
9.9	-0.4	1.11611552911245E-4	2.48893646518177E-5	2.29183109369536E-6
9.9	-0.2	1.28008512418791E-4	2.04132423083754E-5	9.57192330314671E-6
9.9	0	1.22507463534668E-4	2.32197346687569E-5	1.52768581145546E-5
9.9	0.2	1.01846052717236E-4	1.80240948744616E-5	1.42929926842335E-5
9.9	0.4	8.00832780283088E-5	1.03379595507282E-5	1.94070960714167E-5
9.9	0.6	7.37971873241402E-5	5.50213713496491E-6	2.72347632107676E-5
9.9	0.8	9.59225556128822E-5	6.35133377385526E-6	3.06185015600009E-5
9.9	1	1.50087483656113E-4	5.39063626048283E-6	2.85452524583508E-5
9.9	1.2	2.27940440461552E-4	-4.80844575202237E-7	1.46302368864583E-5
9.9	1.4	3.11759643506121E-4	-8.30997159594297E-6	5.81651415578342E-6
9.9	1.6	3.82109825399488E-4	-1.13604957634415E-5	1.21954150076381E-5
9.9	1.8	4.26374389698384E-4	-4.6640859516164E-6	2.73217207689936E-5
9.9	2	4.42375395096366E-4	9.70366730597276E-7	3.19657724929408E-5
9.9	2.2	4.34715979682241E-4	9.41153838382354E-7	2.93628883723832E-5
9.9	2.4	4.07663381576576E-4	-8.09299864381353E-7	2.60335499342884E-5
9.9	2.6	3.61443120565625E-4	-1.52697523676152E-6	1.36158587318756E-5
9.9	2.8	2.95355537786058E-4	-9.80604615463614E-7	3.20203496142922E-6
9.9	3	2.14301457952846E-4	-2.51015711841733E-7	3.27528496055415E-7
9.9	3.2	1.31782654657834E-4	-1.54456318465974E-8	2.72893830034055E-8
9.9	3.4	6.55659679483091E-5	1.97346745726971E-8	1.69928083916919E-8
9.9	3.6	2.87776515326721E-5	1.85873052969509E-8	1.43839641793899E-8
9.9	3.8	2.30669994989259E-5	6.22687022421147E-9	1.10804751189469E-8
9.9	4	3.85728819350774E-5	7.70161351509781E-10	1.00987881604702E-8
9.9	4.2	6.00772937229132E-5	3.72093473685244E-11	1.00033284919024E-8
9.9	4.4	7.47101513565394E-5	1.4182642689294E-12	1.00000412720674E-8
9.9	4.6	7.65999409796257E-5	1.16423453387057E-13	1.00000001882927E-8
9.9	4.8	6.69062629106641E-5	5.74398444430123E-15	1.00000000003163E-8
9.9	5	5.07591090464081E-5	1.08690011522032E-16	1.00000000000002E-8
10	-5	0	0	1E-8
10	-4.8	0	0	1E-8
10	-4.6	0	0	1E-8
10	-4.4	0	0	1E-8
10	-4.2	0	0	1E-8
10	-4	0	0	1E-8
10	-3.8	0	0	1E-8
10	-3.6	0	0	1E-8
10	-3.4	0	0	1E-8
10	-3.2	0	0	1E-8
10	-3	0	0	1E-8
10	-2.8	0	0	1E-8
10	-2.6	0	0	1E-8
10	-2.4	0	0	1E-8
10	-2.2	0	0	1E-8
10	-2	0	0	1E-8
10	-1.8	0	0	1E-8
10	-1.6	0	0	1E-8
10	-1.4	0	0	1E-8
10	-1.2	0	0	1E-8
10	-1	0	0	1E-8
10	-0.8	0	0	1E-8
10	-0.6	0	0	1E-8
10	-0.4	0	0	1E-8
10	-0.2	0	0	1E-8
10	0	0	0	1E-8
10	0.2	0	0	1E-8
10	0.4	0	0	1E-8
10	0.6	0	0	1E-8
10	0.8	0	0	1E-8
10	1	0	0	1E-8
10	1.2	0	0	1E-8
10	1.4	0	0	1E-8
10	1.6	0	0	1E-8
10	1.8	0	0	1E-8
10	2	0	0	1E-8
10	2.2	0	0	1E-8
10	2.4	0	0	1E-8
10	2.6	0	0	1E-8
10	2.8	0	0	1E-8
10	3	0	0	1E-8
10	3.2	0	0	1E-8
10	3.4	0	0	1E-8
10	3.6	0	0	1E-8
10	3.8	0	0	1E-8
10	4	0	0	1E-8
10	4.2	0	0	1E-8
10	4.4	0	0	1E-8
10	4.6	0	0	1E-8
10	4.8	0	0	1E-8
10	5	0	0	1E-8
10.1	-5	0	0	1E-8
10.1	-4.8	0	0	1E-8
10.1	-4.6	0	0	1E-8
10.1	-4.4	0	0	1E-8
10.1	-4.2	0	0	1E-8
10.1	-4	0	0	1E-8
10.1	-3.8	0	0	1E-8
10.1	-3.6	0	0	1E-8
10.1	-3.4	0	0	1E-8
10.1	-3.2	0	0	1E-8
10.1	-3	0	0	1E-8
10.1	-2.8	0	0	1E-8
10.1	-2.6	0	0	1E-8
10.1	-2.4	0	0	1E-8
10.1	-2.2	0	0	1E-8
10.1	-2	0	0	1E-8
10.1	-1.8	0	0	1E-8
10.1	-1.6	0	0	1E-8
10.1	-1.4	0	0	1E-8
10.1	-1.2	0	0	1E-8
10.1	-1	0	0	1E-8
10.1	-0.8	0	0	1E-8
10.1	-0.6	0	0	1E-8
10.1	-0.4	0	0	1E-8
10.1	-0.2	0	0	1E-8
10.1	0	0	0	1E-8
10.1	0.2	0	0	1E-8
10.1	0.4	0	0	1E-8
10.1	0.6	0	0	1E-8
10.1	0.8	0	0	1E-8
10.1	1	0	0	1E-8
10.1	1.2	0	0	1E-8
10.1	1.4	0	0	1E-8
10.1	1.6	0	0	1E-8
10.1	1.8	0	0	1E-8
10.1	2	0	0	1E-8
10.1	2.2	0	0	1E-8
10.1	2.4	0	0	1E-8
10.1	2.6	0	0	1E-8
10.1	2.8	0	0	1E-8
10.1	3	0	0	1E-8
10.1	3.2	0	0	1E-8
10.1	3.4	0	0	1E-8
10.1	3.6	0	0	1E-8
10.1	3.8	0	0	1E-8
10.1	4	0	0	1E-8
10.1	4.2	0	0	1E-8
10.1	4.4	0	0	1E-8
10.1	4.6	0	0	1E-8
10.1	4.8	0	0	1E-8
10.1	5	0	0	1E-8
10.2	-5	0	0	1E-8
10.2	-4.8	0	0	1E-8
10.2	-4.6	0	0	1E-8
10.2	-4.4	0	0	1E-8
10.2	-4.2	0	0	1E-8
10.2	-4	0	0	1E-8
10.2	-3.8	0	0	1E-8
10.2	-3.6	0	0	1E-8
10.2	-3.4	0	0	1E-8
10.2	-3.2	0	0	1E-8
10.2	-3	0	0	1E-8
10.2	-2.8	0	0	1E-8
10.2	-2.6	0	0	1E-8
10.2	-2.4	0	0	1E-8
10.2	-2.2	0	0	1E-8
10.2	-2	0	0	1E-8
10.2	-1.8	0	0	1E-8
10.2	-1.6	0	0	1E-8
10.2	-1.4	0	0	1E-8
10.2	-1.2	0	0	1E-8
10.2	-1	0	0	1E-8
10.2	-0.8	0	0	1E-8
10.2	-0.6	0	0	1E-8
10.2	-0.4	0	0	1E-8
10.2	-0.2	0	0	1E-8
10.2	0	0	0	1E-8
10.2	0.2	0	0	1E-8
10.2	0.4	0	0	1E-8
10.2	0.6	0	0	1E-8
10.2	0.8	0	0	1E-8
10.2	1	0	0	1E-8
10.2	1.2	0	0	1E-8
10.2	1.4	0	0	1E-8
10.2	1.6	0	0	1E-8
10.2	1.8	0	0	1E-8
10.2	2	0	0	1E-8
10.2	2.2	0	0	1E-8
10.2	2.4	0	0	1E-8
10.2	2.6	0	0	1E-8
10.2	2.8	0	0	1E-8
10.2	3	0	0	1E-8
10.2	3.2	0	0	1E-8
10.2	3.4	0	0	1E-8
10.2	3.6	0	0	1E-8
10.2	3.8	0	0	1E-8
10.2	4	0	0	1E-8
10.2	4.2	0	0	1E-8
10.2	4.4	0	0	1E-8
10.2	4.6	0	0	1E-8
10.2	4.8	0	0	1E-8
10.2	5	0	0	1E-8
10.3	-5	0	0	1E-8
10.3	-4.8	0	0	1E-8
10.3	-4.6	0	0	1E-8
10.3	-4.4	0	0	1E-8
10.3	-4.2	0	0	1E-8
10.3	-4	0	0	1E-8
10.3	-3.8	0	0	1E-8
10.3	-3.6	0	0	1E-8
10.3	-3.4	0	0	1E-8
10.3	-3.2	0	0	1E-8
10.3	-3	0	0	1E-8
10.3	-2.8	0	0	1E-8
10.3	-2.6	0	0	1E-8
10.3	-2.4	0	0	1E-8
10.3	-2.2	0	0	1E-8
10.3	-2	0	0	1E-8
10.3	-1.8	0	0	1E-8
10.3	-1.6	0	0	1E-8
10.3	-1.4	0	0	1E-8
10.3	-1.2	0	0	1E-8
10.3	-1	0	0	1E-8
10.3	-0.8	0	0	1E-8
10.3	-0.6	0	0	1E-8
10.3	-0.4	0	0	1E-8
10.3	-0.2	0	0	1E-8
10.3	0	0	0	1E-8
10.3	0.2	0	0	1E-8
10.3	0.4	0	0	1E-8
10.3	0.6	0	0	1E-8
10.3	0.8	0	0	1E-8
10.3	1	0	0	1E-8
10.3	1.2	0	0	1E-8
10.3	1.4	0	0	1E-8
10.3	1.6	0	0	1E-8
10.3	1.8	0	0	1E-8
10.3	2	0	0	1E-8
10.3	2.2	0	0	1E-8
10.3	2.4	0	0	1E-8
10.3	2.6	0	0	1E-8
10.3	2.8	0	0	1E-8
10.3	3	0	0	1E-8
10.3	3.2	0	0	1E-8
10.3	3.4	0	0	1E-8
10.3	3.6	0	0	1E-8
10.3	3.8	0	0	1E-8
10.3	4	0	0	1E-8
10.3	4.2	0	0	1E-8
10.3	4.4	0	0	1E-8
10.3	4.6	0	0	1E-8
10.3	4.8	0	0	1E-8
10.3	5	0	0	1E-8
10.4	-5	0	0	1E-8
10.4	-4.8	0	0	1E-8
10.4	-4.6	0	0	1E-8
10.4	-4.4	0	0	1E-8
10.4	-4.2	0	0	1E-8
10.4	-4	0	0	1E-8
10.4	-3.8	0	0	1E-8
10.4	-3.6	0	0	1E-8
10.4	-3.4	0	0	1E-8
10.4	-3.2	0	0	1E-8
10.4	-3	0	0	1E-8
10.4	-2.8	0	0	1E-8
10.4	-2.6	0	0	1E-8
10.4	-2.4	0	0	1E-8
10.4	-2.2	0	0	1E-8
10.4	-2	0	0	1E-8
10.4	-1.8	0	0	1E-8
10.4	-1.6	0	0	1E-8
10.4	-1.4	0	0	1E-8
10.4	-1.2	0	0	1E-8
10.4	-1	0	0	1E-8
10.4	-0.8	0	0	1E-8
10.4	-0.6	0	0	1E-8
10.4	-0.4	0	0	1E-8
10.4	-0.2	0	0	1E-8
10.4	0	0	0	1E-8
10.4	0.2	0	0	1E-8
10.4	0.4	0	0	1E-8
10.4	0.6	0	0	1E-8
10.4	0.8	0	0	1E-8
10.4	1	0	0	1E-8
10.4	1.2	0	0	1E-8
10.4	1.4	0	0	1E-8
10.4	1.6	0	0	1E-8
10.4	1.8	0	0	1E-8
10.4	2	0	0	1E-8
10.4	2.2	0	0	1E-8
10.4	2.4	0	0	1E-8
10.4	2.6	0	0	1E-8
10.4	2.8	0	0	1E-8
10.4	3	0	0	1E-8
10.4	3.2	0	0	1E-8
10.4	3.4	0	0	1E-8
10.4	3.6	0	0	1E-8
10.4	3.8	0	0	1E-8
10.4	4	0	0	1E-8
10.4	4.2	0	0	1E-8
10.4	4.4	0	0	1E-8
10.4	4.6	0	0	1E-8
10.4	4.8	0	0	1E-8
10.4	5	0	0	1E-8
10.5	-5	0	0	1E-8
10.5	-4.8	0	0	1E-8
10.5	-4.6	0	0	1E-8
10.5	-4.4	0	0	1E-8
10.5	-4.2	0	0	1E-8
10.5	-4	0	0	1E-8
10.5	-3.8	0	0	1E-8
10.5	-3.6	0	0	1E-8
10.5	-3.4	0	0	1E-8
10.5	-3.2	0	0	1E-8
10.5	-3	0	0	1E-8
10.5	-2.8	0	0	1E-8
10.5	-2.6	0	0	1E-8
10.5	-2.4	0	0	1E-8
10.5	-2.2	0	0	1E-8
10.5	-2	0	0	1E-8
10.5	-1.8	0	0	1E-8
10.5	-1.6	0	0	1E-8
10.5	-1.4	0	0	1E-8
10.5	-1.2	0	0	1E-8
10.5	-1	0	0	1E-8
10.5	-0.8	0	0	1E-8
10.5	-0.6	0	0	1E-8
10.5	-0.4	0	0	1E-8
10.5	-0.2	0	0	1E-8
10.5	0	0	0	1E-8
10.5	0.2	0	0	1E-8
10.5	0.4	0	0	1E-8
10.5	0.6	0	0	1E-8
10.5	0.8	0	0	1E-8
10.5	1	0	0	1E-8
10.5	1.2	0	0	1E-8
10.5	1.4	0	0	1E-8
10.5	1.6	0	0	1E-8
10.5	1.8	0	0	1E-8
10.5	2	0	0	1E-8
10.5	2.2	0	0	1E-8
10.5	2.4	0	0	1E-8
10.5	2.6	0	0	1E-8
10.5	2.8	0	0	1E-8
10.5	3	0	0	1E-8
10.5	3.2	0	0	1E-8
10.5	3.4	0	0	1E-8
10.5	3.6	0	0	1E-8
10.5	3.8	0	0	1E-8
10.5	4	0	0	1E-8
10.5	4.2	0	0	1E-8
10.5	4.4	0	0	1E-8
10.5	4.6	0	0	1E-8
10.5	4.8	0	0	1E-8
10.5	5	0	0	1E-8
10.6	-5	0	0	1E-8
10.6	-4.8	0	0	1E-8
10.6	-4.6	0	0	1E-8
10.6	-4.4	0	0	1E-8
10.6	-4.2	0	0	1E-8
10.6	-4	0	0	1E-8
10.6	-3.8	0	0	1E-8
10.6	-3.6	0	0	1E-8
10.6	-3.4	0	0	1E-8
10.6	-3.2	0	0	1E-8
10.6	-3	0	0	1E-8
10.6	-2.8	0	0	1E-8
10.6	-2.6	0	0	1E-8
10.6	-2.4	0	0	1E-8
10.6	-2.2	0	0	1E-8
10.6	-2	0	0	1E-8
10.6	-1.8	0	0	1E-8
10.6	-1.6	0	0	1E-8
10.6	-1.4	0	0	1E-8
10.6	-1.2	0	0	1E-8
10.6	-1	0	0	1E-8
10.6	-0.8	0	0	1E-8
10.6	-0.6	0	0	1E-8
10.6	-0.4	0	0	1E-8
10.6	-0.2	0	0	1E-8
10.6	0	0	0	1E-8
10.6	0.2	0	0	1E-8
10.6	0.4	0	0	1E-8
10.6	0.6	0	0	1E-8
10.6	0.8	0	0	1E-8
10.6	1	0	0	1E-8
10.6	1.2	0	0	1E-8
10.6	1.4	0	0	1E-8
10.6	1.6	0	0	1E-8
10.6	1.8	0	0	1E-8
10.6	2	0	0	1E-8
10.6	2.2	0	0	1E-8
10.6	2.4	0	0	1E-8
10.6	2.6	0	0	1E-8
10.6	2.8	0	0	1E-8
10.6	3	0	0	1E-8
10.6	3.2	0	0	1E-8
10.6	3.4	0	0	1E-8
10.6	3.6	0	0	1E-8
10.6	3.8	0	0	1E-8
10.6	4	0	0	1E-8
10.6	4.2	0	0	1E-8
10.6	4.4	0	0	1E-8
10.6	4.6	0	0	1E-8
10.6	4.8	0	0	1E-8
10.6	5	0	0	1E-8
10.7	-5	0	0	1E-8
10.7	-4.8	0	0	1E-8
10.7	-4.6	0	0	1E-8
10.7	-4.4	0	0	1E-8
10.7	-4.2	0	0	1E-8
10.7	-4	0	0	1E-8
10.7	-3.8	0	0	1E-8
10.7	-3.6	0	0	1E-8
10.7	-3.4	0	0	1E-8
10.7	-3.2	0	0	1E-8
10.7	-3	0	0	1E-8
10.7	-2.8	0	0	1E-8
10.7	-2.6	0	0	1E-8
10.7	-2.4	0	0	1E-8
10.7	-2.2	0	0	1E-8
10.7	-2	0	0	1E-8
10.7	-1.8	0	0	1E-8
10.7	-1.6	0	0	1E-8
10.7	-1.4	0	0	1E-8
10.7	-1.2	0	0	1E-8
10.7	-1	0	0	1E-8
10.7	-0.8	0	0	1E-8
10.7	-0.6	0	0	1E-8
10.7	-0.4	0	0	1E-8
10.7	-0.2	0	0	1E-8
10.7	0	0	0	1E-8
10.7	0.2	0	0	1E-8
10.7	0.4	0	0	1E-8
10.7	0.6	0	0	1E-8
10.7	0.8	0	0	1E-8
10.7	1	0	0	1E-8
10.7	1.2	0	0	1E-8
10.7	1.4	0	0	1E-8
10.7	1.6	0	0	1E-8
10.7	1.8	0	0	1E-8
10.7	2	0	0	1E-8
10.7	2.2	0	0	1E-8
10.7	2.4	0	0	1E-8
10.7	2.6	0	0	1E-8
10.7	2.8	0	0	1E-8
10.7	3	0	0	1E-8
10.7	3.2	0	0	1E-8
10.7	3.4	0	0	1E-8
10.7	3.6	0	0	1E-8
10.7	3.8	0	0	1E-8
10.7	4	0	0	1E-8
10.7	4.2	0	0	1E-8
10.7	4.4	0	0	1E-8
10.7	4.6	0	0	1E-8
10.7	4.8	0	0	1E-8
10.7	5	0	0	1E-8
10.8	-5	0	0	1E-8
10.8	-4.8	0	0	1E-8
10.8	-4.6	0	0	1E-8
10.8	-4.4	0	0	1E-8
10.8	-4.2	0	0	1E-8
10.8	-4	0	0	1E-8
10.8	-3.8	0	0	1E-8
10.8	-3.6	0	0	1E-8
10.8	-3.4	0	0	1E-8
10.8	-3.2	0	0	1E-8
10.8	-3	0	0	1E-8
10.8	-2.8	0	0	1E-8
10.8	-2.6	0	0	1E-8
10.8	-2.4	0	0	1E-8
10.8	-2.2	0	0	1E-8
10.8	-2	0	0	1E-8
10.8	-1.8	0	0	1E-8
10.8	-1.6	0	0	1E-8
10.8	-1.4	0	0	1E-8
10.8	-1.2	0	0	1E-8
10.8	-1	0	0	1E-8
10.8	-0.8	0	0	1E-8
10.8	-0.6	0	0	1E-8
10.8	-0.4	0	0	1E-8
10.8	-0.2	0	0	1E-8
10.8	0	0	0	1E-8
10.8	0.2	0	0	1E-8
10.8	0.4	0	0	1E-8
10.8	0.6	0	0	1E-8
10.8	0.8	0	0	1E-8
10.8	1	0	0	1E-8
10.8	1.2	0	0	1E-8
10.8	1.4	0	0	1E-8
10.8	1.6	0	0	1E-8
10.8	1.8	0	0	1E-8
10.8	2	0	0	1E-8
10.8	2.2	0	0	1E-8
10.8	2.4	0	0	1E-8
10.8	2.6	0	0	1E-8
10.8	2.8	0	0	1E-8
10.8	3	0	0	1E-8
10.8	3.2	0	0	1E-8
10.8	3.4	0	0	1E-8
10.8	3.6	0	0	1E-8
10.8	3.8	0	0	1E-8
10.8	4	0	0	1E-8
10.8	4.2	0	0	1E-8
10.8	4.4	0	0	1E-8
10.8	4.6	0	0	1E-8
10.8	4.8	0	0	1E-8
10.8	5	0	0	1E-8
10.9	-5	0	0	1E-8
10.9	-4.8	0	0	1E-8
10.9	-4.6	0	0	1E-8
10.9	-4.4	0	0	1E-8
10.9	-4.2	0	0	1E-8
10.9	-4	0	0	1E-8
10.9	-3.8	0	0	1E-8
10.9	-3.6	0	0	1E-8
10.9	-3.4	0	0	1E-8
10.9	-3.2	0	0	1E-8
10.9	-3	0	0	1E-8
10.9	-2.8	0	0	1E-8
10.9	-2.6	0	0	1E-8
10.9	-2.4	0	0	1E-8
10.9	-2.2	0	0	1E-8
10.9	-2	0	0	1E-8
10.9	-1.8	0	0	1E-8
10.9	-1.6	0	0	1E-8
10.9	-1.4	0	0	1E-8
10.9	-1.2	0	0	1E-8
10.9	-1	0	0	1E-8
10.9	-0.8	0	0	1E-8
10.9	-0.6	0	0	1E-8
10.9	-0.4	0	0	1E-8
10.9	-0.2	0	0	1E-8
10.9	0	0	0	1E-8
10.9	0.2	0	0	1E-8
10.9	0.4	0	0	1E-8
10.9	0.6	0	0	1E-8
10.9	0.8	0	0	1E-8
10.9	1	0	0	1E-8
10.9	1.2	0	0	1E-8
10.9	1.4	0	0	1E-8
10.9	1.6	0	0	1E-8
10.9	1.8	0	0	1E-8
10.9	2	0	0	1E-8
10.9	2.2	0	0	1E-8
10.9	2.4	0	0	1E-8
10.9	2.6	0	0	1E-8
10.9	2.8	0	0	1E-8
10.9	3	0	0	1E-8
10.9	3.2	0	0	1E-8
10.9	3.4	0	0	1E-8
10.9	3.6	0	0	1E-8
10.9	3.8	0	0	1E-8
10.9	4	0	0	1E-8
10.9	4.2	0	0	1E-8
10.9	4.4	0	0	1E-8
10.9	4.6	0	0	1E-8
10.9	4.8	0	0	1E-8
10.9	5	0	0	1E-8
11	-5	0	0	1E-8
11	-4.8	0	0	1E-8
11	-4.6	0	0	1E-8
11	-4.4	0	0	1E-8
11	-4.2	0	0	1E-8
11	-4	0	0	1E-8
11	-3.8	0	0	1E-8
11	-3.6	0	0	1E-8
11	-3.4	0	0	1E-8
11	-3.2	0	0	1E-8
11	-3	0	0	1E-8
11	-2.8	0	0	1E-8
11	-2.6	0	0	1E-8
11	-2.4	0	0	1E-8
11	-2.2	0	0	1E-8
11	-2	0	0	1E-8
11	-1.8	0	0	1E-8
11	-1.6	0	0	1E-8
11	-1.4	0	0	1E-8
11	-1.2	0	0	1E-8
11	-1	0	0	1E-8
11	-0.8	0	0	1E-8
11	-0.6	0	0	1E-8
11	-0.4	0	0	1E-8
11	-0.2	0	0	1E-8
11	0	0	0	1E-8
11	0.2	0	0	1E-8
11	0.4	0	0	1E-8
11	0.6	0	0	1E-8
11	0.8	0	0	1E-8
11	1	0	0	1E-8
11	1.2	0	0	1E-8
11	1.4	0	0	1E-8
11	1.6	0	0	1E-8
11	1.8	0	0	1E-8
11	2	0	0	1E-8
11	2.2	0	0	1E-8
11	2.4	0	0	1E-8
11	2.6	0	0	1E-8
11	2.8	0	0	1E-8
11	3	0	0	1E-8
11	3.2	0	0	1E-8
11	3.4	0	0	1E-8
11	3.6	0	0	1E-8
11	3.8	0	0	1E-8
11	4	0	0	1E-8
11	4.2	0	0	1E-8
11	4.4	0	0	1E-8
11	4.6	0	0	1E-8
11	4.8	0	0	1E-8
11	5	0	0	1E-8
11.1	-5	0	0	1E-8
11.1	-4.8	0	0	1E-8
11.1	-4.6	0	0	1E-8
11.1	-4.4	0	0	1E-8
11.1	-4.2	0	0	1E-8
11.1	-4	0	0	1E-8
11.1	-3.8	0	0	1E-8
11.1	-3.6	0	0	1E-8
11.1	-3.4	0	0	1E-8
11.1	-3.2	0	0	1E-8
11.1	-3	0	0	1E-8
11.1	-2.8	0	0	1E-8
11.1	-2.6	0	0	1E-8
11.1	-2.4	0	0	1E-8
11.1	-2.2	0	0	1E-8
11.1	-2	0	0	1E-8
11.1	-1.8	0	0	1E-8
11.1	-1.6	0	0	1E-8
11.1	-1.4	0	0	1E-8
11.1	-1.2	0	0	1E-8
11.1	-1	0	0	1E-8
11.1	-0.8	0	0	1E-8
11.1	-0.6	0	0	1E-8
11.1	-0.4	0	0	1E-8
11.1	-0.2	0	0	1E-8
11.1	0	0	0	1E-8
11.1	0.2	0	0	1E-8
11.1	0.4	0	0	1E-8
11.1	0.6	0	0	1E-8
11.1	0.8	0	0	1E-8
11.1	1	0	0	1E-8
11.1	1.2	0	0	1E-8
11.1	1.4	0	0	1E-8
11.1	1.6	0	0	1E-8
11.1	1.8	0	0	1E-8
11.1	2	0	0	1E-8
11.1	2.2	0	0	1E-8
11.1	2.4	0	0	1E-8
11.1	2.6	0	0	1E-8
11.1	2.8	0	0	1E-8
11.1	3	0	0	1E-8
11.1	3.2	0	0	1E-8
11.1	3.4	0	0	1E-8
11.1	3.6	0	0	1E-8
11.1	3.8	0	0	1E-8
11.1	4	0	0	1E-8
11.1	4.2	0	0	1E-8
11.1	4.4	0	0	1E-8
11.1	4.6	0	0	1E-8
11.1	4.8	0	0	1E-8
11.1	5	0	0	1E-8
11.2	-5	0	0	1E-8
11.2	-4.8	0	0	1E-8
11.2	-4.6	0	0	1E-8
11.2	-4.4	0	0	1E-8
11.2	-4.2	0	0	1E-8
11.2	-4	0	0	1E-8
11.2	-3.8	0	0	1E-8
11.2	-3.6	0	0	1E-8
11.2	-3.4	0	0	1E-8
11.2	-3.2	0	0	1E-8
11.2	-3	0	0	1E-8
11.2	-2.8	0	0	1E-8
11.2	-2.6	0	0	1E-8
11.2	-2.4	0	0	1E-8
11.2	-2.2	0	0	1E-8
11.2	-2	0	0	1E-8
11.2	-1.8	0	0	1E-8
11.2	-1.6	0	0	1E-8
11.2	-1.4	0	0	1E-8
11.2	-1.2	0	0	1E-8
11.2	-1	0	0	1E-8
11.2	-0.8	0	0	1E-8
11.2	-0.6	0	0	1E-8
11.2	-0.4	0	0	1E-8
11.2	-0.2	0	0	1E-8
11.2	0	0	0	1E-8
11.2	0.2	0	0	1E-8
11.2	0.4	0	0	1E-8
11.2	0.6	0	0	1E-8
11.2	0.8	0	0	1E-8
11.2	1	0	0	1E-8
11.2	1.2	0	0	1E-8
11.2	1.4	0	0	1E-8
11.2	1.6	0	0	1E-8
11.2	1.8	0	0	1E-8
11.2	2	0	0	1E-8
11.2	2.2	0	0	1E-8
11.2	2.4	0	0	1E-8
11.2	2.6	0	0	1E-8
11.2	2.8	0	0	1E-8
11.2	3	0	0	1E-8
11.2	3.2	0	0	1E-8
11.2	3.4	0	0	1E-8
11.2	3.6	0	0	1E-8
11.2	3.8	0	0	1E-8
11.2	4	0	0	1E-8
11.2	4.2	0	0	1E-8
11.2	4.4	0	0	1E-8
11.2	4.6	0	0	1E-8
11.2	4.8	0	0	1E-8
11.2	5	0	0	1E-8
11.3	-5	0	0	1E-8
11.3	-4.8	0	0	1E-8
11.3	-4.6	0	0	1E-8
11.3	-4.4	0	0	1E-8
11.3	-4.2	0	0	1E-8
11.3	-4	0	0	1E-8
11.3	-3.8	0	0	1E-8
11.3	-3.6	0	0	1E-8
11.3	-3.4	0	0	1E-8
11.3	-3.2	0	0	1E-8
11.3	-3	0	0	1E-8
11.3	-2.8	0	0	1E-8
11.3	-2.6	0	0	1E-8
11.3	-2.4	0	0	1E-8
11.3	-2.2	0	0	1E-8
11.3	-2	0	0	1E-8
11.3	-1.8	0	0	1E-8
11.3	-1.6	0	0	1E-8
11.3	-1.4	0	0	1E-8
11.3	-1.2	0	0	1E-8
11.3	-1	0	0	1E-8
11.3	-0.8	0	0	1E-8
11.3	-0.6	0	0	1E-8
11.3	-0.4	0	0	1E-8
11.3	-0.2	0	0	1E-8
11.3	0	0	0	1E-8
11.3	0.2	0	0	1E-8
11.3	0.4	0	0	1E-8
11.3	0.6	0	0	1E-8
11.3	0.8	0	0	1E-8
11.3	1	0	0	1E-8
11.3	1.2	0	0	1E-8
11.3	1.4	0	0	1E-8
11.3	1.6	0	0	1E-8
11.3	1.8	0	0	1E-8
11.3	2	0	0	1E-8
11.3	2.2	0	0	1E-8
11.3	2.4	0	0	1E-8
11.3	2.6	0	0	1E-8
11.3	2.8	0	0	1E-8
11.3	3	0	0	1E-8
11.3	3.2	0	0	1E-8
11.3	3.4	0	0	1E-8
11.3	3.6	0	0	1E-8
11.3	3.8	0	0	1E-8
11.3	4	0	0	1E-8
11.3	4.2	0	0	1E-8
11.3	4.4	0	0	1E-8
11.3	4.6	0	0	1E-8
11.3	4.8	0	0	1E-8
11.3	5	0	0	1E-8
11.4	-5	0	0	1E-8
11.4	-4.8	0	0	1E-8
11.4	-4.6	0	0	1E-8
11.4	-4.4	0	0	1E-8
11.4	-4.2	0	0	1E-8
11.4	-4	0	0	1E-8
11.4	-3.8	0	0	1E-8
11.4	-3.6	0	0	1E-8
11.4	-3.4	0	0	1E-8
11.4	-3.2	0	0	1E-8
11.4	-3	0	0	1E-8
11.4	-2.8	0	0	1E-8
11.4	-2.6	0	0	1E-8
11.4	-2.4	0	0	1E-8
11.4	-2.2	0	0	1E-8
11.4	-2	0	0	1E-8
11.4	-1.8	0	0	1E-8
11.4	-1.6	0	0	1E-8
11.4	-1.4	0	0	1E-8
11.4	-1.2	0	0	1E-8
11.4	-1	0	0	1E-8
11.4	-0.8	0	0	1E-8
11.4	-0.6	0	0	1E-8
11.4	-0.4	0	0	1E-8
11.4	-0.2	0	0	1E-8
11.4	0	0	0	1E-8
11.4	0.2	0	0	1E-8
11.4	0.4	0	0	1E-8
11.4	0.6	0	0	1E-8
11.4	0.8	0	0	1E-8
11.4	1	0	0	1E-8
11.4	1.2	0	0	1E-8
11.4	1.4	0	0	1E-8
11.4	1.6	0	0	1E-8
11.4	1.8	0	0	1E-8
11.4	2	0	0	1E-8
11.4	2.2	0	0	1E-8
11.4	2.4	0	0	1E-8
11.4	2.6	0	0	1E-8
11.4	2.8	0	0	1E-8
11.4	3	0	0	1E-8
11.4	3.2	0	0	1E-8
11.4	3.4	0	0	1E-8
11.4	3.6	0	0	1E-8
11.4	3.8	0	0	1E-8
11.4	4	0	0	1E-8
11.4	4.2	0	0	1E-8
11.4	4.4	0	0	1E-8
11.4	4.6	0	0	1E-8
11.4	4.8	0	0	1E-8
11.4	5	0	0	1E-8
11.5	-5	0	0	1E-8
11.5	-4.8	0	0	1E-8
11.5	-4.6	0	0	1E-8
11.5	-4.4	0	0	1E-8
11.5	-4.2	0	0	1E-8
11.5	-4	0	0	1E-8
11.5	-3.8	0	0	1E-8
11.5	-3.6	0	0	1E-8
11.5	-3.4	0	0	1E-8
11.5	-3.2	0	0	1E-8
11.5	-3	0	0	1E-8
11.5	-2.8	0	0	1E-8
11.5	-2.6	0	0	1E-8
11.5	-2.4	0	0	1E-8
11.5	-2.2	0	0	1E-8
11.5	-2	0	0	1E-8
11.5	-1.8	0	0	1E-8
11.5	-1.6	0	0	1E-8
11.5	-1.4	0	0	1E-8
11.5	-1.2	0	0	1E-8
11.5	-1	0	0	1E-8
11.5	-0.8	0	0	1E-8
11.5	-0.6	0	0	1E-8
11.5	-0.4	0	0	1E-8
11.5	-0.2	0	0	1E-8
11.5	0	0	0	1E-8
11.5	0.2	0	0	1E-8
11.5	0.4	0	0	1E-8
11.5	0.6	0	0	1E-8
11.5	0.8	0	0	1E-8
11.5	1	0	0	1E-8
11.5	1.2	0	0	1E-8
11.5	1.4	0	0	1E-8
11.5	1.6	0	0	1E-8
11.5	1.8	0	0	1E-8
11.5	2	0	0	1E-8
11.5	2.2	0	0	1E-8
11.5	2.4	0	0	1E-8
11.5	2.6	0	0	1E-8
11.5	2.8	0	0	1E-8
11.5	3	0	0	1E-8
11.5	3.2	0	0	1E-8
11.5	3.4	0	0	1E-8
11.5	3.6	0	0	1E-8
11.5	3.8	0	0	1E-8
11.5	4	0	0	1E-8
11.5	4.2	0	0	1E-8
11.5	4.4	0	0	1E-8
11.5	4.6	0	0	1E-8
11.5	4.8	0	0	1E-8
11.5	5	0	0	1E-8
11.6	-5	0	0	1E-8
11.6	-4.8	0	0	1E-8
11.6	-4.6	0	0	1E-8
11.6	-4.4	0	0	1E-8
11.6	-4.2	0	0	1E-8
11.6	-4	0	0	1E-8
11.6	-3.8	0	0	1E-8
11.6	-3.6	0	0	1E-8
11.6	-3.4	0	0	1E-8
11.6	-3.2	0	0	1E-8
11.6	-3	0	0	1E-8
11.6	-2.8	0	0	1E-8
11.6	-2.6	0	0	1E-8
11.6	-2.4	0	0	1E-8
11.6	-2.2	0	0	1E-8
11.6	-2	0	0	1E-8
11.6	-1.8	0	0	1E-8
11.6	-1.6	0	0	1E-8
11.6	-1.4	0	0	1E-8
11.6	-1.2	0	0	1E-8
11.6	-1	0	0	1E-8
11.6	-0.8	0	0	1E-8
11.6	-0.6	0	0	1E-8
11.6	-0.4	0	0	1E-8
11.6	-0.2	0	0	1E-8
11.6	0	0	0	1E-8
11.6	0.2	0	0	1E-8
11.6	0.4	0	0	1E-8
11.6	0.6	0	0	1E-8
11.6	0.8	0	0	1E-8
11.6	1	0	0	1E-8
11.6	1.2	0	0	1E-8
11.6	1.4	0	0	1E-8
11.6	1.6	0	0	1E-8
11.6	1.8	0	0	1E-8
11.6	2	0	0	1E-8
11.6	2.2	0	0	1E-8
11.6	2.4	0	0	1E-8
11.6	2.6	0	0	1E-8
11.6	2.8	0	0	1E-8
11.6	3	0	0	1E-8
11.6	3.2	0	0	1E-8
11.6	3.4	0	0	1E-8
11.6	3.6	0	0	1E-8
11.6	3.8	0	0	1E-8
11.6	4	0	0	1E-8
11.6	4.2	0	0	1E-8
11.6	4.4	0	0	1E-8
11.6	4.6	0	0	1E-8
11.6	4.8	0	0	1E-8
11.6	5	0	0	1E-8
11.7	-5	0	0	1E-8
11.7	-4.8	0	0	1E-8
11.7	-4.6	0	0	1E-8
11.7	-4.4	0	0	1E-8
11.7	-4.2	0	0	1E-8
11.7	-4	0	0	1E-8
11.7	-3.8	0	0	1E-8
11.7	-3.6	0	0	1E-8
11.7	-3.4	0	0	1E-8
11.7	-3.2	0	0	1E-8
11.7	-3	0	0	1E-8
11.7	-2.8	0	0	1E-8
11.7	-2.6	0	0	1E-8
11.7	-2.4	0	0	1E-8
11.7	-2.2	0	0	1E-8
11.7	-2	0	0	1E-8
11.7	-1.8	0	0	1E-8
11.7	-1.6	0	0	1E-8
11.7	-1.4	0	0	1E-8
11.7	-1.2	0	0	1E-8
11.7	-1	0	0	1E-8
11.7	-0.8	0	0	1E-8
11.7	-0.6	0	0	1E-8
11.7	-0.4	0	0	1E-8
11.7	-0.2	0	0	1E-8
11.7	0	0	0	1E-8
11.7	0.2	0	0	1E-8
11.7	0.4	0	0	1E-8
11.7	0.6	0	0	1E-8
11.7	0.8	0	0	1E-8
11.7	1	0	0	1E-8
11.7	1.2	0	0	1E-8
11.7	1.4	0	0	1E-8
11.7	1.6	0	0	1E-8
11.7	1.8	0	0	1E-8
11.7	2	0	0	1E-8
11.7	2.2	0	0	1E-8
11.7	2.4	0	0	1E-8
11.7	2.6	0	0	1E-8
11.7	2.8	0	0	1E-8
11.7	3	0	0	1E-8
11.7	3.2	0	0	1E-8
11.7	3.4	0	0	1E-8
11.7	3.6	0	0	1E-8
11.7	3.8	0	0	1E-8
11.7	4	0	0	1E-8
11.7	4.2	0	0	1E-8
11.7	4.4	0	0	1E-8
11.7	4.6	0	0	1E-8
11.7	4.8	0	0	1E-8
11.7	5	0	0	1E-8
11.8	-5	0	0	1E-8
11.8	-4.8	0	0	1E-8
11.8	-4.6	0	0	1E-8
11.8	-4.4	0	0	1E-8
11.8	-4.2	0	0	1E-8
11.8	-4	0	0	1E-8
11.8	-3.8	0	0	1E-8
11.8	-3.6	0	0	1E-8
11.8	-3.4	0	0	1E-8
11.8	-3.2	0	0	1E-8
11.8	-3	0	0	1E-8
11.8	-2.8	0	0	1E-8
11.8	-2.6	0	0	1E-8
11.8	-2.4	0	0	1E-8
11.8	-2.2	0	0	1E-8
11.8	-2	0	0	1E-8
11.8	-1.8	0	0	1E-8
11.8	-1.6	0	0	1E-8
11.8	-1.4	0	0	1E-8
11.8	-1.2	0	0	1E-8
11.8	-1	0	0	1E-8
11.8	-0.8	0	0	1E-8
11.8	-0.6	0	0	1E-8
11.8	-0.4	0	0	1E-8
11.8	-0.2	0	0	1E-8
11.8	0	0	0	1E-8
11.8	0.2	0	0	1E-8
11.8	0.4	0	0	1E-8
11.8	0.6	0	0	1E-8
11.8	0.8	0	0	1E-8
11.8	1	0	0	1E-8
11.8	1.2	0	0	1E-8
11.8	1.4	0	0	1E-8
11.8	1.6	0	0	1E-8
11.8	1.8	0	0	1E-8
11.8	2	0	0	1E-8
11.8	2.2	0	0	1E-8
11.8	2.4	0	0	1E-8
11.8	2.6	0	0	1E-8
11.8	2.8	0	0	1E-8
11.8	3	0	0	1E-8
11.8	3.2	0	0	1E-8
11.8	3.4	0	0	1E-8
11.8	3.6	0	0	1E-8
11.8	3.8	0	0	1E-8
11.8	4	0	0	1E-8
11.8	4.2	0	0	1E-8
11.8	4.4	0	0	1E-8
11.8	4.6	0	0	1E-8
11.8	4.8	0	0	1E-8
11.8	5	0	0	1E-8
11.9	-5	0	0	1E-8
11.9	-4.8	0	0	1E-8
11.9	-4.6	0	0	1E-8
11.9	-4.4	0	0	1E-8
11.9	-4.2	0	0	1E-8
11.9	-4	0	0	1E-8
11.9	-3.8	0	0	1E-8
11.9	-3.6	0	0	1E-8
11.9	-3.4	0	0	1E-8
11.9	-3.2	0	0	1E-8
11.9	-3	0	0	1E-8
11.9	-2.8	0	0	1E-8
11.9	-2.6	0	0	1E-8
11.9	-2.4	0	0	1E-8
11.9	-2.2	0	0	1E-8
11.9	-2	0	0	1E-8
11.9	-1.8	0	0	1E-8
11.9	-1.6	0	0	1E-8
11.9	-1.4	0	0	1E-8
11.9	-1.2	0	0	1E-8
11.9	-1	0	0	1E-8
11.9	-0.8	0	0	1E-8
11.9	-0.6	0	0	1E-8
11.9	-0.4	0	0	1E-8
11.9	-0.2	0	0	1E-8
11.9	0	0	0	1E-8
11.9	0.2	0	0	1E-8
11.9	0.4	0	0	1E-8
11.9	0.6	0	0	1E-8
11.9	0.8	0	0	1E-8
11.9	1	0	0	1E-8
11.9	1.2	0	0	1E-8
11.9	1.4	0	0	1E-8
11.9	1.6	0	0	1E-8
11.9	1.8	0	0	1E-8
11.9	2	0	0	1E-8
11.9	2.2	0	0	1E-8
11.9	2.4	0	0	1E-8
11.9	2.6	0	0	1E-8
11.9	2.8	0	0	1E-8
11.9	3	0	0	1E-8
11.9	3.2	0	0	1E-8
11.9	3.4	0	0	1E-8
11.9	3.6	0	0	1E-8
11.9	3.8	0	0	1E-8
11.9	4	0	0	1E-8
11.9	4.2	0	0	1E-8
11.9	4.4	0	0	1E-8
11.9	4.6	0	0	1E-8
11.9	4.8	0	0	1E-8
11.9	5	0	0	1E-8
12	-5	0	0	1E-8
12	-4.8	0	0	1E-8
12	-4.6	0	0	1E-8
12	-4.4	0	0	1E-8
12	-4.2	0	0	1E-8
12	-4	0	0	1E-8
12	-3.8	0	0	1E-8
12	-3.6	0	0	1E-8
12	-3.4	0	0	1E-8
12	-3.2	0	0	1E-8
12	-3	0	0	1E-8
12	-2.8	0	0	1E-8
12	-2.6	0	0	1E-8
12	-2.4	0	0	1E-8
12	-2.2	0	0	1E-8
12	-2	0	0	1E-8
12	-1.8	0	0	1E-8
12	-1.6	0	0	1E-8
12	-1.4	0	0	1E-8
12	-1.2	0	0	1E-8
12	-1	0	0	1E-8
12	-0.8	0	0	1E-8
12	-0.6	0	0	1E-8
12	-0.4	0	0	1E-8
12	-0.2	0	0	1E-8
12	0	0	0	1E-8
12	0.2	0	0	1E-8
12	0.4	0	0	1E-8
12	0.6	0	0	1E-8
12	0.8	0	0	1E-8
12	1	0	0	1E-8
12	1.2	0	0	1E-8
12	1.4	0	0	1E-8
12	1.6	0	0	1E-8
12	1.8	0	0	1E-8
12	2	0	0	1E-8
12	2.2	0	0	1E-8
12	2.4	0	0	1E-8
12	2.6	0	0	1E-8
12	2.8	0	0	1E-8
12	3	0	0	1E-8
12	3.2	0	0	1E-8
12	3.4	0	0	1E-8
12	3.6	0	0	1E-8
12	3.8	0	0	1E-8
12	4	0	0	1E-8
12	4.2	0	0	1E-8
12	4.4	0	0	1E-8
12	4.6	0	0	1E-8
12	4.8	0	0	1E-8
12	5	0	0	1E-8
12.1	-5	0	0	1E-8
12.1	-4.8	0	0	1E-8
12.1	-4.6	0	0	1E-8
12.1	-4.4	0	0	1E-8
12.1	-4.2	0	0	1E-8
12.1	-4	0	0	1E-8
12.1	-3.8	0	0	1E-8
12.1	-3.6	0	0	1E-8
12.1	-3.4	0	0	1E-8
12.1	-3.2	0	0	1E-8
12.1	-3	0	0	1E-8
12.1	-2.8	0	0	1E-8
12.1	-2.6	0	0	1E-8
12.1	-2.4	0	0	1E-8
12.1	-2.2	0	0	1E-8
12.1	-2	0	0	1E-8
12.1	-1.8	0	0	1E-8
12.1	-1.6	0	0	1E-8
12.1	-1.4	0	0	1E-8
12.1	-1.2	0	0	1E-8
12.1	-1	0	0	1E-8
12.1	-0.8	0	0	1E-8
12.1	-0.6	0	0	1E-8
12.1	-0.4	0	0	1E-8
12.1	-0.2	0	0	1E-8
12.1	0	0	0	1E-8
12.1	0.2	0	0	1E-8
12.1	0.4	0	0	1E-8
12.1	0.6	0	0	1E-8
12.1	0.8	0	0	1E-8
12.1	1	0	0	1E-8
12.1	1.2	0	0	1E-8
12.1	1.4	0	0	1E-8
12.1	1.6	0	0	1E-8
12.1	1.8	0	0	1E-8
12.1	2	0	0	1E-8
12.1	2.2	0	0	1E-8
12.1	2.4	0	0	1E-8
12.1	2.6	0	0	1E-8
12.1	2.8	0	0	1E-8
12.1	3	0	0	1E-8
12.1	3.2	0	0	1E-8
12.1	3.4	0	0	1E-8
12.1	3.6	0	0	1E-8
12.1	3.8	0	0	1E-8
12.1	4	0	0	1E-8
12.1	4.2	0	0	1E-8
12.1	4.4	0	0	1E-8
12.1	4.6	0	0	1E-8
12.1	4.8	0	0	1E-8
12.1	5	0	0	1E-8
12.2	-5	0	0	1E-8
12.2	-4.8	0	0	1E-8
12.2	-4.6	0	0	1E-8
12.2	-4.4	0	0	1E-8
12.2	-4.2	0	0	1E-8
12.2	-4	0	0	1E-8
12.2	-3.8	0	0	1E-8
12.2	-3.6	0	0	1E-8
12.2	-3.4	0	0	1E-8
12.2	-3.2	0	0	1E-8
12.2	-3	0	0	1E-8
12.2	-2.8	0	0	1E-8
12.2	-2.6	0	0	1E-8
12.2	-2.4	0	0	1E-8
12.2	-2.2	0	0	1E-8
12.2	-2	0	0	1E-8
12.2	-1.8	0	0	1E-8
12.2	-1.6	0	0	1E-8
12.2	-1.4	0	0	1E-8
12.2	-1.2	0	0	1E-8
12.2	-1	0	0	1E-8
12.2	-0.8	0	0	1E-8
12.2	-0.6	0	0	1E-8
12.2	-0.4	0	0	1E-8
12.2	-0.2	0	0	1E-8
12.2	0	0	0	1E-8
12.2	0.2	0	0	1E-8
12.2	0.4	0	0	1E-8
12.2	0.6	0	0	1E-8
12.2	0.8	0	0	1E-8
12.2	1	0	0	1E-8
12.2	1.2	0	0	1E-8
12.2	1.4	0	0	1E-8
12.2	1.6	0	0	1E-8
12.2	1.8	0	0	1E-8
12.2	2	0	0	1E-8
12.2	2.2	0	0	1E-8
12.2	2.4	0	0	1E-8
12.2	2.6	0	0	1E-8
12.2	2.8	0	0	1E-8
12.2	3	0	0	1E-8
12.2	3.2	0	0	1E-8
12.2	3.4	0	0	1E-8
12.2	3.6	0	0	1E-8
12.2	3.8	0	0	1E-8
12.2	4	0	0	1E-8
12.2	4.2	0	0	1E-8
12.2	4.4	0	0	1E-8
12.2	4.6	0	0	1E-8
12.2	4.8	0	0	1E-8
12.2	5	0	0	1E-8
12.3	-5	0	0	1E-8
12.3	-4.8	0	0	1E-8
12.3	-4.6	0	0	1E-8
12.3	-4.4	0	0	1E-8
12.3	-4.2	0	0	1E-8
12.3	-4	0	0	1E-8
12.3	-3.8	0	0	1E-8
12.3	-3.6	0	0	1E-8
12.3	-3.4	0	0	1E-8
12.3	-3.2	0	0	1E-8
12.3	-3	0	0	1E-8
12.3	-2.8	0	0	1E-8
12.3	-2.6	0	0	1E-8
12.3	-2.4	0	0	1E-8
12.3	-2.2	0	0	1E-8
12.3	-2	0	0	1E-8
12.3	-1.8	0	0	1E-8
12.3	-1.6	0	0	1E-8
12.3	-1.4	0	0	1E-8
12.3	-1.2	0	0	1E-8
12.3	-1	0	0	1E-8
12.3	-0.8	0	0	1E-8
12.3	-0.6	0	0	1E-8
12.3	-0.4	0	0	1E-8
12.3	-0.2	0	0	1E-8
12.3	0	0	0	1E-8
12.3	0.2	0	0	1E-8
12.3	0.4	0	0	1E-8
12.3	0.6	0	0	1E-8
12.3	0.8	0	0	1E-8
12.3	1	0	0	1E-8
12.3	1.2	0	0	1E-8
12.3	1.4	0	0	1E-8
12.3	1.6	0	0	1E-8
12.3	1.8	0	0	1E-8
12.3	2	0	0	1E-8
12.3	2.2	0	0	1E-8
12.3	2.4	0	0	1E-8
12.3	2.6	0	0	1E-8
12.3	2.8	0	0	1E-8
12.3	3	0	0	1E-8
12.3	3.2	0	0	1E-8
12.3	3.4	0	0	1E-8
12.3	3.6	0	0	1E-8
12.3	3.8	0	0	1E-8
12.3	4	0	0	1E-8
12.3	4.2	0	0	1E-8
12.3	4.4	0	0	1E-8
12.3	4.6	0	0	1E-8
12.3	4.8	0	0	1E-8
12.3	5	0	0	1E-8
12.4	-5	0	0	1E-8
12.4	-4.8	0	0	1E-8
12.4	-4.6	0	0	1E-8
12.4	-4.4	0	0	1E-8
12.4	-4.2	0	0	1E-8
12.4	-4	0	0	1E-8
12.4	-3.8	0	0	1E-8
12.4	-3.6	0	0	1E-8
12.4	-3.4	0	0	1E-8
12.4	-3.2	0	0	1E-8
12.4	-3	0	0	1E-8
12.4	-2.8	0	0	1E-8
12.4	-2.6	0	0	1E-8
12.4	-2.4	0	0	1E-8
12.4	-2.2	0	0	1E-8
12.4	-2	0	0	1E-8
12.4	-1.8	0	0	1E-8
12.4	-1.6	0	0	1E-8
12.4	-1.4	0	0	1E-8
12.4	-1.2	0	0	1E-8
12.4	-1	0	0	1E-8
12.4	-0.8	0	0	1E-8
12.4	-0.6	0	0	1E-8
12.4	-0.4	0	0	1E-8
12.4	-0.2	0	0	1E-8
12.4	0	0	0	1E-8
12.4	0.2	0	0	1E-8
12.4	0.4	0	0	1E-8
12.4	0.6	0	0	1E-8
12.4	0.8	0	0	1E-8
12.4	1	0	0	1E-8
12.4	1.2	0	0	1E-8
12.4	1.4	0	0	1E-8
12.4	1.6	0	0	1E-8
12.4	1.8	0	0	1E-8
12.4	2	0	0	1E-8
12.4	2.2	0	0	1E-8
12.4	2.4	0	0	1E-8
12.4	2.6	0	0	1E-8
12.4	2.8	0	0	1E-8
12.4	3	0	0	1E-8
12.4	3.2	0	0	1E-8
12.4	3.4	0	0	1E-8
12.4	3.6	0	0	1E-8
12.4	3.8	0	0	1E-8
12.4	4	0	0	1E-8
12.4	4.2	0	0	1E-8
12.4	4.4	0	0	1E-8
12.4	4.6	0	0	1E-8
12.4	4.8	0	0	1E-8
12.4	5	0	0	1E-8
12.5	-5	0	0	1E-8
12.5	-4.8	0	0	1E-8
12.5	-4.6	0	0	1E-8
12.5	-4.4	0	0	1E-8
12.5	-4.2	0	0	1E-8
12.5	-4	0	0	1E-8
12.5	-3.8	0	0	1E-8
12.5	-3.6	0	0	1E-8
12.5	-3.4	0	0	1E-8
12.5	-3.2	0	0	1E-8
12.5	-3	0	0	1E-8
12.5	-2.8	0	0	1E-8
12.5	-2.6	0	0	1E-8
12.5	-2.4	0	0	1E-8
12.5	-2.2	0	0	1E-8
12.5	-2	0	0	1E-8
12.5	-1.8	0	0	1E-8
12.5	-1.6	0	0	1E-8
12.5	-1.4	0	0	1E-8
12.5	-1.2	0	0	1E-8
12.5	-1	0	0	1E-8
12.5	-0.8	0	0	1E-8
12.5	-0.6	0	0	1E-8
12.5	-0.4	0	0	1E-8
12.5	-0.2	0	0	1E-8
12.5	0	0	0	1E-8
12.5	0.2	0	0	1E-8
12.5	0.4	0	0	1E-8
12.5	0.6	0	0	1E-8
12.5	0.8	0	0	1E-8
12.5	1	0	0	1E-8
12.5	1.2	0	0	1E-8
12.5	1.4	0	0	1E-8
12.5	1.6	0	0	1E-8
12.5	1.8	0	0	1E-8
12.5	2	0	0	1E-8
12.5	2.2	0	0	1E-8
12.5	2.4	0	0	1E-8
12.5	2.6	0	0	1E-8
12.5	2.8	0	0	1E-8
12.5	3	0	0	1E-8
12.5	3.2	0	0	1E-8
12.5	3.4	0	0	1E-8
12.5	3.6	0	0	1E-8
12.5	3.8	0	0	1E-8
12.5	4	0	0	1E-8
12.5	4.2	0	0	1E-8
12.5	4.4	0	0	1E-8
12.5	4.6	0	0	1E-8
12.5	4.8	0	0	1E-8
12.5	5	0	0	1E-8
12.6	-5	0	0	1E-8
12.6	-4.8	0	0	1E-8
12.6	-4.6	0	0	1E-8
12.6	-4.4	0	0	1E-8
12.6	-4.2	0	0	1E-8
12.6	-4	0	0	1E-8
12.6	-3.8	0	0	1E-8
12.6	-3.6	0	0	1E-8
12.6	-3.4	0	0	1E-8
12.6	-3.2	0	0	1E-8
12.6	-3	0	0	1E-8
12.6	-2.8	0	0	1E-8
12.6	-2.6	0	0	1E-8
12.6	-2.4	0	0	1E-8
12.6	-2.2	0	0	1E-8
12.6	-2	0	0	1E-8
12.6	-1.8	0	0	1E-8
12.6	-1.6	0	0	1E-8
12.6	-1.4	0	0	1E-8
12.6	-1.2	0	0	1E-8
12.6	-1	0	0	1E-8
12.6	-0.8	0	0	1E-8
12.6	-0.6	0	0	1E-8
12.6	-0.4	0	0	1E-8
12.6	-0.2	0	0	1E-8
12.6	0	0	0	1E-8
12.6	0.2	0	0	1E-8
12.6	0.4	0	0	1E-8
12.6	0.6	0	0	1E-8
12.6	0.8	0	0	1E-8
12.6	1	0	0	1E-8
12.6	1.2	0	0	1E-8
12.6	1.4	0	0	1E-8
12.6	1.6	0	0	1E-8
12.6	1.8	0	0	1E-8
12.6	2	0	0	1E-8
12.6	2.2	0	0	1E-8
12.6	2.4	0	0	1E-8
12.6	2.6	0	0	1E-8
12.6	2.8	0	0	1E-8
12.6	3	0	0	1E-8
12.6	3.2	0	0	1E-8
12.6	3.4	0	0	1E-8
12.6	3.6	0	0	1E-8
12.6	3.8	0	0	1E-8
12.6	4	0	0	1E-8
12.6	4.2	0	0	1E-8
12.6	4.4	0	0	1E-8
12.6	4.6	0	0	1E-8
12.6	4.8	0	0	1E-8
12.6	5	0	0	1E-8
12.7	-5	0	0	1E-8
12.7	-4.8	0	0	1E-8
12.7	-4.6	0	0	1E-8
12.7	-4.4	0	0	1E-8
12.7	-4.2	0	0	1E-8
12.7	-4	0	0	1E-8
12.7	-3.8	0	0	1E-8
12.7	-3.6	0	0	1E-8
12.7	-3.4	0	0	1E-8
12.7	-3.2	0	0	1E-8
12.7	-3	0	0	1E-8
12.7	-2.8	0	0	1E-8
12.7	-2.6	0	0	1E-8
12.7	-2.4	0	0	1E-8
12.7	-2.2	0	0	1E-8
12.7	-2	0	0	1E-8
12.7	-1.8	0	0	1E-8
12.7	-1.6	0	0	1E-8
12.7	-1.4	0	0	1E-8
12.7	-1.2	0	0	1E-8
12.7	-1	0	0	1E-8
12.7	-0.8	0	0	1E-8
12.7	-0.6	0	0	1E-8
12.7	-0.4	0	0	1E-8
12.7	-0.2	0	0	1E-8
12.7	0	0	0	1E-8
12.7	0.2	0	0	1E-8
12.7	0.4	0	0	1E-8
12.7	0.6	0	0	1E-8
12.7	0.8	0	0	1E-8
12.7	1	0	0	1E-8
12.7	1.2	0	0	1E-8
12.7	1.4	0	0	1E-8
12.7	1.6	0	0	1E-8
12.7	1.8	0	0	1E-8
12.7	2	0	0	1E-8
12.7	2.2	0	0	1E-8
12.7	2.4	0	0	1E-8
12.7	2.6	0	0	1E-8
12.7	2.8	0	0	1E-8
12.7	3	0	0	1E-8
12.7	3.2	0	0	1E-8
12.7	3.4	0	0	1E-8
12.7	3.6	0	0	1E-8
12.7	3.8	0	0	1E-8
12.7	4	0	0	1E-8
12.7	4.2	0	0	1E-8
12.7	4.4	0	0	1E-8
12.7	4.6	0	0	1E-8
12.7	4.8	0	0	1E-8
12.7	5	0	0	1E-8
12.8	-5	0	0	1E-8
12.8	-4.8	0	0	1E-8
12.8	-4.6	0	0	1E-8
12.8	-4.4	0	0	1E-8
12.8	-4.2	0	0	1E-8
12.8	-4	0	0	1E-8
12.8	-3.8	0	0	1E-8
12.8	-3.6	0	0	1E-8
12.8	-3.4	0	0	1E-8
12.8	-3.2	0	0	1E-8
12.8	-3	0	0	1E-8
12.8	-2.8	0	0	1E-8
12.8	-2.6	0	0	1E-8
12.8	-2.4	0	0	1E-8
12.8	-2.2	0	0	1E-8
12.8	-2	0	0	1E-8
12.8	-1.8	0	0	1E-8
12.8	-1.6	0	0	1E-8
12.8	-1.4	0	0	1E-8
12.8	-1.2	0	0	1E-8
12.8	-1	0	0	1E-8
12.8	-0.8	0	0	1E-8
12.8	-0.6	0	0	1E-8
12.8	-0.4	0	0	1E-8
12.8	-0.2	0	0	1E-8
12.8	0	0	0	1E-8
12.8	0.2	0	0	1E-8
12.8	0.4	0	0	1E-8
12.8	0.6	0	0	1E-8
12.8	0.8	0	0	1E-8
12.8	1	0	0	1E-8
12.8	1.2	0	0	1E-8
12.8	1.4	0	0	1E-8
12.8	1.6	0	0	1E-8
12.8	1.8	0	0	1E-8
12.8	2	0	0	1E-8
12.8	2.2	0	0	1E-8
12.8	2.4	0	0	1E-8
12.8	2.6	0	0	1E-8
12.8	2.8	0	0	1E-8
12.8	3	0	0	1E-8
12.8	3.2	0	0	1E-8
12.8	3.4	0	0	1E-8
12.8	3.6	0	0	1E-8
12.8	3.8	0	0	1E-8
12.8	4	0	0	1E-8
12.8	4.2	0	0	1E-8
12.8	4.4	0	0	1E-8
12.8	4.6	0	0	1E-8
12.8	4.8	0	0	1E-8
12.8	5	0	0	1E-8
12.9	-5	0	0	1E-8
12.9	-4.8	0	0	1E-8
12.9	-4.6	0	0	1E-8
12.9	-4.4	0	0	1E-8
12.9	-4.2	0	0	1E-8
12.9	-4	0	0	1E-8
12.9	-3.8	0	0	1E-8
12.9	-3.6	0	0	1E-8
12.9	-3.4	0	0	1E-8
12.9	-3.2	0	0	1E-8
12.9	-3	0	0	1E-8
12.9	-2.8	0	0	1E-8
12.9	-2.6	0	0	1E-8
12.9	-2.4	0	0	1E-8
12.9	-2.2	0	0	1E-8
12.9	-2	0	0	1E-8
12.9	-1.8	0	0	1E-8
12.9	-1.6	0	0	1E-8
12.9	-1.4	0	0	1E-8
12.9	-1.2	0	0	1E-8
12.9	-1	0	0	1E-8
12.9	-0.8	0	0	1E-8
12.9	-0.6	0	0	1E-8
12.9	-0.4	0	0	1E-8
12.9	-0.2	0	0	1E-8
12.9	0	0	0	1E-8
12.9	0.2	0	0	1E-8
12.9	0.4	0	0	1E-8
12.9	0.6	0	0	1E-8
12.9	0.8	0	0	1E-8
12.9	1	0	0	1E-8
12.9	1.2	0	0	1E-8
12.9	1.4	0	0	1E-8
12.9	1.6	0	0	1E-8
12.9	1.8	0	0	1E-8
12.9	2	0	0	1E-8
12.9	2.2	0	0	1E-8
12.9	2.4	0	0	1E-8
12.9	2.6	0	0	1E-8
12.9	2.8	0	0	1E-8
12.9	3	0	0	1E-8
12.9	3.2	0	0	1E-8
12.9	3.4	0	0	1E-8
12.9	3.6	0	0	1E-8
12.9	3.8	0	0	1E-8
12.9	4	0	0	1E-8
12.9	4.2	0	0	1E-8
12.9	4.4	0	0	1E-8
12.9	4.6	0	0	1E-8
12.9	4.8	0	0	1E-8
12.9	5	0	0	1E-8
13	-5	0	0	1E-8
13	-4.8	0	0	1E-8
13	-4.6	0	0	1E-8
13	-4.4	0	0	1E-8
13	-4.2	0	0	1E-8
13	-4	0	0	1E-8
13	-3.8	0	0	1E-8
13	-3.6	0	0	1E-8
13	-3.4	0	0	1E-8
13	-3.2	0	0	1E-8
13	-3	0	0	1E-8
13	-2.8	0	0	1E-8
13	-2.6	0	0	1E-8
13	-2.4	0	0	1E-8
13	-2.2	0	0	1E-8
13	-2	0	0	1E-8
13	-1.8	0	0	1E-8
13	-1.6	0	0	1E-8
13	-1.4	0	0	1E-8
13	-1.2	0	0	1E-8
13	-1	0	0	1E-8
13	-0.8	0	0	1E-8
13	-0.6	0	0	1E-8
13	-0.4	0	0	1E-8
13	-0.2	0	0	1E-8
13	0	0	0	1E-8
13	0.2	0	0	1E-8
13	0.4	0	0	1E-8
13	0.6	0	0	1E-8
13	0.8	0	0	1E-8
13	1	0	0	1E-8
13	1.2	0	0	1E-8
13	1.4	0	0	1E-8
13	1.6	0	0	1E-8
13	1.8	0	0	1E-8
13	2	0	0	1E-8
13	2.2	0	0	1E-8
13	2.4	0	0	1E-8
13	2.6	0	0	1E-8
13	2.8	0	0	1E-8
13	3	0	0	1E-8
13	3.2	0	0	1E-8
13	3.4	0	0	1E-8
13	3.6	0	0	1E-8
13	3.8	0	0	1E-8
13	4	0	0	1E-8
13	4.2	0	0	1E-8
13	4.4	0	0	1E-8
13	4.6	0	0	1E-8
13	4.8	0	0	1E-8
13	5	0	0	1E-8
13.1	-5	0	0	1E-8
13.1	-4.8	0	0	1E-8
13.1	-4.6	0	0	1E-8
13.1	-4.4	0	0	1E-8
13.1	-4.2	0	0	1E-8
13.1	-4	0	0	1E-8
13.1	-3.8	0	0	1E-8
13.1	-3.6	0	0	1E-8
13.1	-3.4	0	0	1E-8
13.1	-3.2	0	0	1E-8
13.1	-3	0	0	1E-8
13.1	-2.8	0	0	1E-8
13.1	-2.6	0	0	1E-8
13.1	-2.4	0	0	1E-8
13.1	-2.2	0	0	1E-8
13.1	-2	0	0	1E-8
13.1	-1.8	0	0	1E-8
13.1	-1.6	0	0	1E-8
13.1	-1.4	0	0	1E-8
13.1	-1.2	0	0	1E-8
13.1	-1	0	0	1E-8
13.1	-0.8	0	0	1E-8
13.1	-0.6	0	0	1E-8
13.1	-0.4	0	0	1E-8
13.1	-0.2	0	0	1E-8
13.1	0	0	0	1E-8
13.1	0.2	0	0	1E-8
13.1	0.4	0	0	1E-8
13.1	0.6	0	0	1E-8
13.1	0.8	0	0	1E-8
13.1	1	0	0	1E-8
13.1	1.2	0	0	1E-8
13.1	1.4	0	0	1E-8
13.1	1.6	0	0	1E-8
13.1	1.8	0	0	1E-8
13.1	2	0	0	1E-8
13.1	2.2	0	0	1E-8
13.1	2.4	0	0	1E-8
13.1	2.6	0	0	1E-8
13.1	2.8	0	0	1E-8
13.1	3	0	0	1E-8
13.1	3.2	0	0	1E-8
13.1	3.4	0	0	1E-8
13.1	3.6	0	0	1E-8
13.1	3.8	0	0	1E-8
13.1	4	0	0	1E-8
13.1	4.2	0	0	1E-8
13.1	4.4	0	0	1E-8
13.1	4.6	0	0	1E-8
13.1	4.8	0	0	1E-8
13.1	5	0	0	1E-8
13.2	-5	0	0	1E-8
13.2	-4.8	0	0	1E-8
13.2	-4.6	0	0	1E-8
13.2	-4.4	0	0	1E-8
13.2	-4.2	0	0	1E-8
13.2	-4	0	0	1E-8
13.2	-3.8	0	0	1E-8
13.2	-3.6	0	0	1E-8
13.2	-3.4	0	0	1E-8
13.2	-3.2	0	0	1E-8
13.2	-3	0	0	1E-8
13.2	-2.8	0	0	1E-8
13.2	-2.6	0	0	1E-8
13.2	-2.4	0	0	1E-8
13.2	-2.2	0	0	1E-8
13.2	-2	0	0	1E-8
13.2	-1.8	0	0	1E-8
13.2	-1.6	0	0	1E-8
13.2	-1.4	0	0	1E-8
13.2	-1.2	0	0	1E-8
13.2	-1	0	0	1E-8
13.2	-0.8	0	0	1E-8
13.2	-0.6	0	0	1E-8
13.2	-0.4	0	0	1E-8
13.2	-0.2	0	0	1E-8
13.2	0	0	0	1E-8
13.2	0.2	0	0	1E-8
13.2	0.4	0	0	1E-8
13.2	0.6	0	0	1E-8
13.2	0.8	0	0	1E-8
13.2	1	0	0	1E-8
13.2	1.2	0	0	1E-8
13.2	1.4	0	0	1E-8
13.2	1.6	0	0	1E-8
13.2	1.8	0	0	1E-8
13.2	2	0	0	1E-8
13.2	2.2	0	0	1E-8
13.2	2.4	0	0	1E-8
13.2	2.6	0	0	1E-8
13.2	2.8	0	0	1E-8
13.2	3	0	0	1E-8
13.2	3.2	0	0	1E-8
13.2	3.4	0	0	1E-8
13.2	3.6	0	0	1E-8
13.2	3.8	0	0	1E-8
13.2	4	0	0	1E-8
13.2	4.2	0	0	1E-8
13.2	4.4	0	0	1E-8
13.2	4.6	0	0	1E-8
13.2	4.8	0	0	1E-8
13.2	5	0	0	1E-8
13.3	-5	0	0	1E-8
13.3	-4.8	0	0	1E-8
13.3	-4.6	0	0	1E-8
13.3	-4.4	0	0	1E-8
13.3	-4.2	0	0	1E-8
13.3	-4	0	0	1E-8
13.3	-3.8	0	0	1E-8
13.3	-3.6	0	0	1E-8
13.3	-3.4	0	0	1E-8
13.3	-3.2	0	0	1E-8
13.3	-3	0	0	1E-8
13.3	-2.8	0	0	1E-8
13.3	-2.6	0	0	1E-8
13.3	-2.4	0	0	1E-8
13.3	-2.2	0	0	1E-8
13.3	-2	0	0	1E-8
13.3	-1.8	0	0	1E-8
13.3	-1.6	0	0	1E-8
13.3	-1.4	0	0	1E-8
13.3	-1.2	0	0	1E-8
13.3	-1	0	0	1E-8
13.3	-0.8	0	0	1E-8
13.3	-0.6	0	0	1E-8
13.3	-0.4	0	0	1E-8
13.3	-0.2	0	0	1E-8
13.3	0	0	0	1E-8
13.3	0.2	0	0	1E-8
13.3	0.4	0	0	1E-8
13.3	0.6	0	0	1E-8
13.3	0.8	0	0	1E-8
13.3	1	0	0	1E-8
13.3	1.2	0	0	1E-8
13.3	1.4	0	0	1E-8
13.3	1.6	0	0	1E-8
13.3	1.8	0	0	1E-8
13.3	2	0	0	1E-8
13.3	2.2	0	0	1E-8
13.3	2.4	0	0	1E-8
13.3	2.6	0	0	1E-8
13.3	2.8	0	0	1E-8
13.3	3	0	0	1E-8
13.3	3.2	0	0	1E-8
13.3	3.4	0	0	1E-8
13.3	3.6	0	0	1E-8
13.3	3.8	0	0	1E-8
13.3	4	0	0	1E-8
13.3	4.2	0	0	1E-8
13.3	4.4	0	0	1E-8
13.3	4.6	0	0	1E-8
13.3	4.8	0	0	1E-8
13.3	5	0	0	1E-8
13.4	-5	0	0	1E-8
13.4	-4.8	0	0	1E-8
13.4	-4.6	0	0	1E-8
13.4	-4.4	0	0	1E-8
13.4	-4.2	0	0	1E-8
13.4	-4	0	0	1E-8
13.4	-3.8	0	0	1E-8
13.4	-3.6	0	0	1E-8
13.4	-3.4	0	0	1E-8
13.4	-3.2	0	0	1E-8
13.4	-3	0	0	1E-8
13.4	-2.8	0	0	1E-8
13.4	-2.6	0	0	1E-8
13.4	-2.4	0	0	1E-8
13.4	-2.2	0	0	1E-8
13.4	-2	0	0	1E-8
13.4	-1.8	0	0	1E-8
13.4	-1.6	0	0	1E-8
13.4	-1.4	0	0	1E-8
13.4	-1.2	0	0	1E-8
13.4	-1	0	0	1E-8
13.4	-0.8	0	0	1E-8
13.4	-0.6	0	0	1E-8
13.4	-0.4	0	0	1E-8
13.4	-0.2	0	0	1E-8
13.4	0	0	0	1E-8
13.4	0.2	0	0	1E-8
13.4	0.4	0	0	1E-8
13.4	0.6	0	0	1E-8
13.4	0.8	0	0	1E-8
13.4	1	0	0	1E-8
13.4	1.2	0	0	1E-8
13.4	1.4	0	0	1E-8
13.4	1.6	0	0	1E-8
13.4	1.8	0	0	1E-8
13.4	2	0	0	1E-8
13.4	2.2	0	0	1E-8
13.4	2.4	0	0	1E-8
13.4	2.6	0	0	1E-8
13.4	2.8	0	0	1E-8
13.4	3	0	0	1E-8
13.4	3.2	0	0	1E-8
13.4	3.4	0	0	1E-8
13.4	3.6	0	0	1E-8
13.4	3.8	0	0	1E-8
13.4	4	0	0	1E-8
13.4	4.2	0	0	1E-8
13.4	4.4	0	0	1E-8
13.4	4.6	0	0	1E-8
13.4	4.8	0	0	1E-8
13.4	5	0	0	1E-8
13.5	-5	0	0	1E-8
13.5	-4.8	0	0	1E-8
13.5	-4.6	0	0	1E-8
13.5	-4.4	0	0	1E-8
13.5	-4.2	0	0	1E-8
13.5	-4	0	0	1E-8
13.5	-3.8	0	0	1E-8
13.5	-3.6	0	0	1E-8
13.5	-3.4	0	0	1E-8
13.5	-3.2	0	0	1E-8
13.5	-3	0	0	1E-8
13.5	-2.8	0	0	1E-8
13.5	-2.6	0	0	1E-8
13.5	-2.4	0	0	1E-8
13.5	-2.2	0	0	1E-8
13.5	-2	0	0	1E-8
13.5	-1.8	0	0	1E-8
13.5	-1.6	0	0	1E-8
13.5	-1.4	0	0	1E-8
13.5	-1.2	0	0	1E-8
13.5	-1	0	0	1E-8
13.5	-0.8	0	0	1E-8
13.5	-0.6	0	0	1E-8
13.5	-0.4	0	0	1E-8
13.5	-0.2	0	0	1E-8
13.5	0	0	0	1E-8
13.5	0.2	0	0	1E-8
13.5	0.4	0	0	1E-8
13.5	0.6	0	0	1E-8
13.5	0.8	0	0	1E-8
13.5	1	0	0	1E-8
13.5	1.2	0	0	1E-8
13.5	1.4	0	0	1E-8
13.5	1.6	0	0	1E-8
13.5	1.8	0	0	1E-8
13.5	2	0	0	1E-8
13.5	2.2	0	0	1E-8
13.5	2.4	0	0	1E-8
13.5	2.6	0	0	1E-8
13.5	2.8	0	0	1E-8
13.5	3	0	0	1E-8
13.5	3.2	0	0	1E-8
13.5	3.4	0	0	1E-8
13.5	3.6	0	0	1E-8
13.5	3.8	0	0	1E-8
13.5	4	0	0	1E-8
13.5	4.2	0	0	1E-8
13.5	4.4	0	0	1E-8
13.5	4.6	0	0	1E-8
13.5	4.8	0	0	1E-8
13.5	5	0	0	1E-8
13.6	-5	0	0	1E-8
13.6	-4.8	0	0	1E-8
13.6	-4.6	0	0	1E-8
13.6	-4.4	0	0	1E-8
13.6	-4.2	0	0	1E-8
13.6	-4	0	0	1E-8
13.6	-3.8	0	0	1E-8
13.6	-3.6	0	0	1E-8
13.6	-3.4	0	0	1E-8
13.6	-3.2	0	0	1E-8
13.6	-3	0	0	1E-8
13.6	-2.8	0	0	1E-8
13.6	-2.6	0	0	1E-8
13.6	-2.4	0	0	1E-8
13.6	-2.2	0	0	1E-8
13.6	-2	0	0	1E-8
13.6	-1.8	0	0	1E-8
13.6	-1.6	0	0	1E-8
13.6	-1.4	0	0	1E-8
13.6	-1.2	0	0	1E-8
13.6	-1	0	0	1E-8
13.6	-0.8	0	0	1E-8
13.6	-0.6	0	0	1E-8
13.6	-0.4	0	0	1E-8
13.6	-0.2	0	0	1E-8
13.6	0	0	0	1E-8
13.6	0.2	0	0	1E-8
13.6	0.4	0	0	1E-8
13.6	0.6	0	0	1E-8
13.6	0.8	0	0	1E-8
13.6	1	0	0	1E-8
13.6	1.2	0	0	1E-8
13.6	1.4	0	0	1E-8
13.6	1.6	0	0	1E-8
13.6	1.8	0	0	1E-8
13.6	2	0	0	1E-8
13.6	2.2	0	0	1E-8
13.6	2.4	0	0	1E-8
13.6	2.6	0	0	1E-8
13.6	2.8	0	0	1E-8
13.6	3	0	0	1E-8
13.6	3.2	0	0	1E-8
13.6	3.4	0	0	1E-8
13.6	3.6	0	0	1E-8
13.6	3.8	0	0	1E-8
13.6	4	0	0	1E-8
13.6	4.2	0	0	1E-8
13.6	4.4	0	0	1E-8
13.6	4.6	0	0	1E-8
13.6	4.8	0	0	1E-8
13.6	5	0	0	1E-8
13.7	-5	0	0	1E-8
13.7	-4.8	0	0	1E-8
13.7	-4.6	0	0	1E-8
13.7	-4.4	0	0	1E-8
13.7	-4.2	0	0	1E-8
13.7	-4	0	0	1E-8
13.7	-3.8	0	0	1E-8
13.7	-3.6	0	0	1E-8
13.7	-3.4	0	0	1E-8
13.7	-3.2	0	0	1E-8
13.7	-3	0	0	1E-8
13.7	-2.8	0	0	1E-8
13.7	-2.6	0	0	1E-8
13.7	-2.4	0	0	1E-8
13.7	-2.2	0	0	1E-8
13.7	-2	0	0	1E-8
13.7	-1.8	0	0	1E-8
13.7	-1.6	0	0	1E-8
13.7	-1.4	0	0	1E-8
13.7	-1.2	0	0	1E-8
13.7	-1	0	0	1E-8
13.7	-0.8	0	0	1E-8
13.7	-0.6	0	0	1E-8
13.7	-0.4	0	0	1E-8
13.7	-0.2	0	0	1E-8
13.7	0	0	0	1E-8
13.7	0.2	0	0	1E-8
13.7	0.4	0	0	1E-8
13.7	0.6	0	0	1E-8
13.7	0.8	0	0	1E-8
13.7	1	0	0	1E-8
13.7	1.2	0	0	1E-8
13.7	1.4	0	0	1E-8
13.7	1.6	0	0	1E-8
13.7	1.8	0	0	1E-8
13.7	2	0	0	1E-8
13.7	2.2	0	0	1E-8
13.7	2.4	0	0	1E-8
13.7	2.6	0	0	1E-8
13.7	2.8	0	0	1E-8
13.7	3	0	0	1E-8
13.7	3.2	0	0	1E-8
13.7	3.4	0	0	1E-8
13.7	3.6	0	0	1E-8
13.7	3.8	0	0	1E-8
13.7	4	0	0	1E-8
13.7	4.2	0	0	1E-8
13.7	4.4	0	0	1E-8
13.7	4.6	0	0	1E-8
13.7	4.8	0	0	1E-8
13.7	5	0	0	1E-8
13.8	-5	0	0	1E-8
13.8	-4.8	0	0	1E-8
13.8	-4.6	0	0	1E-8
13.8	-4.4	0	0	1E-8
13.8	-4.2	0	0	1E-8
13.8	-4	0	0	1E-8
13.8	-3.8	0	0	1E-8
13.8	-3.6	0	0	1E-8
13.8	-3.4	0	0	1E-8
13.8	-3.2	0	0	1E-8
13.8	-3	0	0	1E-8
13.8	-2.8	0	0	1E-8
13.8	-2.6	0	0	1E-8
13.8	-2.4	0	0	1E-8
13.8	-2.2	0	0	1E-8
13.8	-2	0	0	1E-8
13.8	-1.8	0	0	1E-8
13.8	-1.6	0	0	1E-8
13.8	-1.4	0	0	1E-8
13.8	-1.2	0	0	1E-8
13.8	-1	0	0	1E-8
13.8	-0.8	0	0	1E-8
13.8	-0.6	0	0	1E-8
13.8	-0.4	0	0	1E-8
13.8	-0.2	0	0	1E-8
13.8	0	0	0	1E-8
13.8	0.2	0	0	1E-8
13.8	0.4	0	0	1E-8
13.8	0.6	0	0	1E-8
13.8	0.8	0	0	1E-8
13.8	1	0	0	1E-8
13.8	1.2	0	0	1E-8
13.8	1.4	0	0	1E-8
13.8	1.6	0	0	1E-8
13.8	1.8	0	0	1E-8
13.8	2	0	0	1E-8
13.8	2.2	0	0	1E-8
13.8	2.4	0	0	1E-8
13.8	2.6	0	0	1E-8
13.8	2.8	0	0	1E-8
13.8	3	0	0	1E-8
13.8	3.2	0	0	1E-8
13.8	3.4	0	0	1E-8
13.8	3.6	0	0	1E-8
13.8	3.8	0	0	1E-8
13.8	4	0	0	1E-8
13.8	4.2	0	0	1E-8
13.8	4.4	0	0	1E-8
13.8	4.6	0	0	1E-8
13.8	4.8	0	0	1E-8
13.8	5	0	0	1E-8
13.9	-5	0	0	1E-8
13.9	-4.8	0	0	1E-8
13.9	-4.6	0	0	1E-8
13.9	-4.4	0	0	1E-8
13.9	-4.2	0	0	1E-8
13.9	-4	0	0	1E-8
13.9	-3.8	0	0	1E-8
13.9	-3.6	0	0	1E-8
13.9	-3.4	0	0	1E-8
13.9	-3.2	0	0	1E-8
13.9	-3	0	0	1E-8
13.9	-2.8	0	0	1E-8
13.9	-2.6	0	0	1E-8
13.9	-2.4	0	0	1E-8
13.9	-2.2	0	0	1E-8
13.9	-2	0	0	1E-8
13.9	-1.8	0	0	1E-8
13.9	-1.6	0	0	1E-8
13.9	-1.4	0	0	1E-8
13.9	-1.2	0	0	1E-8
13.9	-1	0	0	1E-8
13.9	-0.8	0	0	1E-8
13.9	-0.6	0	0	1E-8
13.9	-0.4	0	0	1E-8
13.9	-0.2	0	0	1E-8
13.9	0	0	0	1E-8
13.9	0.2	0	0	1E-8
13.9	0.4	0	0	1E-8
13.9	0.6	0	0	1E-8
13.9	0.8	0	0	1E-8
13.9	1	0	0	1E-8
13.9	1.2	0	0	1E-8
13.9	1.4	0	0	1E-8
13.9	1.6	0	0	1E-8
13.9	1.8	0	0	1E-8
13.9	2	0	0	1E-8
13.9	2.2	0	0	1E-8
13.9	2.4	0	0	1E-8
13.9	2.6	0	0	1E-8
13.9	2.8	0	0	1E-8
13.9	3	0	0	1E-8
13.9	3.2	0	0	1E-8
13.9	3.4	0	0	1E-8
13.9	3.6	0	0	1E-8
13.9	3.8	0	0	1E-8
13.9	4	0	0	1E-8
13.9	4.2	0	0	1E-8
13.9	4.4	0	0	1E-8
13.9	4.6	0	0	1E-8
13.9	4.8	0	0	1E-8
13.9	5	0	0	1E-8
14	-5	0	0	1E-8
14	-4.8	0	0	1E-8
14	-4.6	0	0	1E-8
14	-4.4	0	0	1E-8
14	-4.2	0	0	1E-8
14	-4	0	0	1E-8
14	-3.8	0	0	1E-8
14	-3.6	0	0	1E-8
14	-3.4	0	0	1E-8
14	-3.2	0	0	1E-8
14	-3	0	0	1E-8
14	-2.8	0	0	1E-8
14	-2.6	0	0	1E-8
14	-2.4	0	0	1E-8
14	-2.2	0	0	1E-8
14	-2	0	0	1E-8
14	-1.8	0	0	1E-8
14	-1.6	0	0	1E-8
14	-1.4	0	0	1E-8
14	-1.2	0	0	1E-8
14	-1	0	0	1E-8
14	-0.8	0	0	1E-8
14	-0.6	0	0	1E-8
14	-0.4	0	0	1E-8
14	-0.2	0	0	1E-8
14	0	0	0	1E-8
14	0.2	0	0	1E-8
14	0.4	0	0	1E-8
14	0.6	0	0	1E-8
14	0.8	0	0	1E-8
14	1	0	0	1E-8
14	1.2	0	0	1E-8
14	1.4	0	0	1E-8
14	1.6	0	0	1E-8
14	1.8	0	0	1E-8
14	2	0	0	1E-8
14	2.2	0	0	1E-8
14	2.4	0	0	1E-8
14	2.6	0	0	1E-8
14	2.8	0	0	1E-8
14	3	0	0	1E-8
14	3.2	0	0	1E-8
14	3.4	0	0	1E-8
14	3.6	0	0	1E-8
14	3.8	0	0	1E-8
14	4	0	0	1E-8
14	4.2	0	0	1E-8
14	4.4	0	0	1E-8
14	4.6	0	0	1E-8
14	4.8	0	0	1E-8
14	5	0	0	1E-8
14.1	-5	0	0	1E-8
14.1	-4.8	0	0	1E-8
14.1	-4.6	0	0	1E-8
14.1	-4.4	0	0	1E-8
14.1	-4.2	0	0	1E-8
14.1	-4	0	0	1E-8
14.1	-3.8	0	0	1E-8
14.1	-3.6	0	0	1E-8
14.1	-3.4	0	0	1E-8
14.1	-3.2	0	0	1E-8
14.1	-3	0	0	1E-8
14.1	-2.8	0	0	1E-8
14.1	-2.6	0	0	1E-8
14.1	-2.4	0	0	1E-8
14.1	-2.2	0	0	1E-8
14.1	-2	0	0	1E-8
14.1	-1.8	0	0	1E-8
14.1	-1.6	0	0	1E-8
14.1	-1.4	0	0	1E-8
14.1	-1.2	0	0	1E-8
14.1	-1	0	0	1E-8
14.1	-0.8	0	0	1E-8
14.1	-0.6	0	0	1E-8
14.1	-0.4	0	0	1E-8
14.1	-0.2	0	0	1E-8
14.1	0	0	0	1E-8
14.1	0.2	0	0	1E-8
14.1	0.4	0	0	1E-8
14.1	0.6	0	0	1E-8
14.1	0.8	0	0	1E-8
14.1	1	0	0	1E-8
14.1	1.2	0	0	1E-8
14.1	1.4	0	0	1E-8
14.1	1.6	0	0	1E-8
14.1	1.8	0	0	1E-8
14.1	2	0	0	1E-8
14.1	2.2	0	0	1E-8
14.1	2.4	0	0	1E-8
14.1	2.6	0	0	1E-8
14.1	2.8	0	0	1E-8
14.1	3	0	0	1E-8
14.1	3.2	0	0	1E-8
14.1	3.4	0	0	1E-8
14.1	3.6	0	0	1E-8
14.1	3.8	0	0	1E-8
14.1	4	0	0	1E-8
14.1	4.2	0	0	1E-8
14.1	4.4	0	0	1E-8
14.1	4.6	0	0	1E-8
14.1	4.8	0	0	1E-8
14.1	5	0	0	1E-8
14.2	-5	0	0	1E-8
14.2	-4.8	0	0	1E-8
14.2	-4.6	0	0	1E-8
14.2	-4.4	0	0	1E-8
14.2	-4.2	0	0	1E-8
14.2	-4	0	0	1E-8
14.2	-3.8	0	0	1E-8
14.2	-3.6	0	0	1E-8
14.2	-3.4	0	0	1E-8
14.2	-3.2	0	0	1E-8
14.2	-3	0	0	1E-8
14.2	-2.8	0	0	1E-8
14.2	-2.6	0	0	1E-8
14.2	-2.4	0	0	1E-8
14.2	-2.2	0	0	1E-8
14.2	-2	0	0	1E-8
14.2	-1.8	0	0	1E-8
14.2	-1.6	0	0	1E-8
14.2	-1.4	0	0	1E-8
14.2	-1.2	0	0	1E-8
14.2	-1	0	0	1E-8
14.2	-0.8	0	0	1E-8
14.2	-0.6	0	0	1E-8
14.2	-0.4	0	0	1E-8
14.2	-0.2	0	0	1E-8
14.2	0	0	0	1E-8
14.2	0.2	0	0	1E-8
14.2	0.4	0	0	1E-8
14.2	0.6	0	0	1E-8
14.2	0.8	0	0	1E-8
14.2	1	0	0	1E-8
14.2	1.2	0	0	1E-8
14.2	1.4	0	0	1E-8
14.2	1.6	0	0	1E-8
14.2	1.8	0	0	1E-8
14.2	2	0	0	1E-8
14.2	2.2	0	0	1E-8
14.2	2.4	0	0	1E-8
14.2	2.6	0	0	1E-8
14.2	2.8	0	0	1E-8
14.2	3	0	0	1E-8
14.2	3.2	0	0	1E-8
14.2	3.4	0	0	1E-8
14.2	3.6	0	0	1E-8
14.2	3.8	0	0	1E-8
14.2	4	0	0	1E-8
14.2	4.2	0	0	1E-8
14.2	4.4	0	0	1E-8
14.2	4.6	0	0	1E-8
14.2	4.8	0	0	1E-8
14.2	5	0	0	1E-8
14.3	-5	0	0	1E-8
14.3	-4.8	0	0	1E-8
14.3	-4.6	0	0	1E-8
14.3	-4.4	0	0	1E-8
14.3	-4.2	0	0	1E-8
14.3	-4	0	0	1E-8
14.3	-3.8	0	0	1E-8
14.3	-3.6	0	0	1E-8
14.3	-3.4	0	0	1E-8
14.3	-3.2	0	0	1E-8
14.3	-3	0	0	1E-8
14.3	-2.8	0	0	1E-8
14.3	-2.6	0	0	1E-8
14.3	-2.4	0	0	1E-8
14.3	-2.2	0	0	1E-8
14.3	-2	0	0	1E-8
14.3	-1.8	0	0	1E-8
14.3	-1.6	0	0	1E-8
14.3	-1.4	0	0	1E-8
14.3	-1.2	0	0	1E-8
14.3	-1	0	0	1E-8
14.3	-0.8	0	0	1E-8
14.3	-0.6	0	0	1E-8
14.3	-0.4	0	0	1E-8
14.3	-0.2	0	0	1E-8
14.3	0	0	0	1E-8
14.3	0.2	0	0	1E-8
14.3	0.4	0	0	1E-8
14.3	0.6	0	0	1E-8
14.3	0.8	0	0	1E-8
14.3	1	0	0	1E-8
14.3	1.2	0	0	1E-8
14.3	1.4	0	0	1E-8
14.3	1.6	0	0	1E-8
14.3	1.8	0	0	1E-8
14.3	2	0	0	1E-8
14.3	2.2	0	0	1E-8
14.3	2.4	0	0	1E-8
14.3	2.6	0	0	1E-8
14.3	2.8	0	0	1E-8
14.3	3	0	0	1E-8
14.3	3.2	0	0	1E-8
14.3	3.4	0	0	1E-8
14.3	3.6	0	0	1E-8
14.3	3.8	0	0	1E-8
14.3	4	0	0	1E-8
14.3	4.2	0	0	1E-8
14.3	4.4	0	0	1E-8
14.3	4.6	0	0	1E-8
14.3	4.8	0	0	1E-8
14.3	5	0	0	1E-8
14.4	-5	0	0	1E-8
14.4	-4.8	0	0	1E-8
14.4	-4.6	0	0	1E-8
14.4	-4.4	0	0	1E-8
14.4	-4.2	0	0	1E-8
14.4	-4	0	0	1E-8
14.4	-3.8	0	0	1E-8
14.4	-3.6	0	0	1E-8
14.4	-3.4	0	0	1E-8
14.4	-3.2	0	0	1E-8
14.4	-3	0	0	1E-8
14.4	-2.8	0	0	1E-8
14.4	-2.6	0	0	1E-8
14.4	-2.4	0	0	1E-8
14.4	-2.2	0	0	1E-8
14.4	-2	0	0	1E-8
14.4	-1.8	0	0	1E-8
14.4	-1.6	0	0	1E-8
14.4	-1.4	0	0	1E-8
14.4	-1.2	0	0	1E-8
14.4	-1	0	0	1E-8
14.4	-0.8	0	0	1E-8
14.4	-0.6	0	0	1E-8
14.4	-0.4	0	0	1E-8
14.4	-0.2	0	0	1E-8
14.4	0	0	0	1E-8
14.4	0.2	0	0	1E-8
14.4	0.4	0	0	1E-8
14.4	0.6	0	0	1E-8
14.4	0.8	0	0	1E-8
14.4	1	0	0	1E-8
14.4	1.2	0	0	1E-8
14.4	1.4	0	0	1E-8
14.4	1.6	0	0	1E-8
14.4	1.8	0	0	1E-8
14.4	2	0	0	1E-8
14.4	2.2	0	0	1E-8
14.4	2.4	0	0	1E-8
14.4	2.6	0	0	1E-8
14.4	2.8	0	0	1E-8
14.4	3	0	0	1E-8
14.4	3.2	0	0	1E-8
14.4	3.4	0	0	1E-8
14.4	3.6	0	0	1E-8
14.4	3.8	0	0	1E-8
14.4	4	0	0	1E-8
14.4	4.2	0	0	1E-8
14.4	4.4	0	0	1E-8
14.4	4.6	0	0	1E-8
14.4	4.8	0	0	1E-8
14.4	5	0	0	1E-8
14.5	-5	0	0	1E-8
14.5	-4.8	0	0	1E-8
14.5	-4.6	0	0	1E-8
14.5	-4.4	0	0	1E-8
14.5	-4.2	0	0	1E-8
14.5	-4	0	0	1E-8
14.5	-3.8	0	0	1E-8
14.5	-3.6	0	0	1E-8
14.5	-3.4	0	0	1E-8
14.5	-3.2	0	0	1E-8
14.5	-3	0	0	1E-8
14.5	-2.8	0	0	1E-8
14.5	-2.6	0	0	1E-8
14.5	-2.4	0	0	1E-8
14.5	-2.2	0	0	1E-8
14.5	-2	0	0	1E-8
14.5	-1.8	0	0	1E-8
14.5	-1.6	0	0	1E-8
14.5	-1.4	0	0	1E-8
14.5	-1.2	0	0	1E-8
14.5	-1	0	0	1E-8
14.5	-0.8	0	0	1E-8
14.5	-0.6	0	0	1E-8
14.5	-0.4	0	0	1E-8
14.5	-0.2	0	0	1E-8
14.5	0	0	0	1E-8
14.5	0.2	0	0	1E-8
14.5	0.4	0	0	1E-8
14.5	0.6	0	0	1E-8
14.5	0.8	0	0	1E-8
14.5	1	0	0	1E-8
14.5	1.2	0	0	1E-8
14.5	1.4	0	0	1E-8
14.5	1.6	0	0	1E-8
14.5	1.8	0	0	1E-8
14.5	2	0	0	1E-8
14.5	2.2	0	0	1E-8
14.5	2.4	0	0	1E-8
14.5	2.6	0	0	1E-8
14.5	2.8	0	0	1E-8
14.5	3	0	0	1E-8
14.5	3.2	0	0	1E-8
14.5	3.4	0	0	1E-8
14.5	3.6	0	0	1E-8
14.5	3.8	0	0	1E-8
14.5	4	0	0	1E-8
14.5	4.2	0	0	1E-8
14.5	4.4	0	0	1E-8
14.5	4.6	0	0	1E-8
14.5	4.8	0	0	1E-8
14.5	5	0	0	1E-8
14.6	-5	0	0	1E-8
14.6	-4.8	0	0	1E-8
14.6	-4.6	0	0	1E-8
14.6	-4.4	0	0	1E-8
14.6	-4.2	0	0	1E-8
14.6	-4	0	0	1E-8
14.6	-3.8	0	0	1E-8
14.6	-3.6	0	0	1E-8
14.6	-3.4	0	0	1E-8
14.6	-3.2	0	0	1E-8
14.6	-3	0	0	1E-8
14.6	-2.8	0	0	1E-8
14.6	-2.6	0	0	1E-8
14.6	-2.4	0	0	1E-8
14.6	-2.2	0	0	1E-8
14.6	-2	0	0	1E-8
14.6	-1.8	0	0	1E-8
14.6	-1.6	0	0	1E-8
14.6	-1.4	0	0	1E-8
14.6	-1.2	0	0	1E-8
14.6	-1	0	0	1E-8
14.6	-0.8	0	0	1E-8
14.6	-0.6	0	0	1E-8
14.6	-0.4	0	0	1E-8
14.6	-0.2	0	0	1E-8
14.6	0	0	0	1E-8
14.6	0.2	0	0	1E-8
14.6	0.4	0	0	1E-8
14.6	0.6	0	0	1E-8
14.6	0.8	0	0	1E-8
14.6	1	0	0	1E-8
14.6	1.2	0	0	1E-8
14.6	1.4	0	0	1E-8
14.6	1.6	0	0	1E-8
14.6	1.8	0	0	1E-8
14.6	2	0	0	1E-8
14.6	2.2	0	0	1E-8
14.6	2.4	0	0	1E-8
14.6	2.6	0	0	1E-8
14.6	2.8	0	0	1E-8
14.6	3	0	0	1E-8
14.6	3.2	0	0	1E-8
14.6	3.4	0	0	1E-8
14.6	3.6	0	0	1E-8
14.6	3.8	0	0	1E-8
14.6	4	0	0	1E-8
14.6	4.2	0	0	1E-8
14.6	4.4	0	0	1E-8
14.6	4.6	0	0	1E-8
14.6	4.8	0	0	1E-8
14.6	5	0	0	1E-8
14.7	-5	0	0	1E-8
14.7	-4.8	0	0	1E-8
14.7	-4.6	0	0	1E-8
14.7	-4.4	0	0	1E-8
14.7	-4.2	0	0	1E-8
14.7	-4	0	0	1E-8
14.7	-3.8	0	0	1E-8
14.7	-3.6	0	0	1E-8
14.7	-3.4	0	0	1E-8
14.7	-3.2	0	0	1E-8
14.7	-3	0	0	1E-8
14.7	-2.8	0	0	1E-8
14.7	-2.6	0	0	1E-8
14.7	-2.4	0	0	1E-8
14.7	-2.2	0	0	1E-8
14.7	-2	0	0	1E-8
14.7	-1.8	0	0	1E-8
14.7	-1.6	0	0	1E-8
14.7	-1.4	0	0	1E-8
14.7	-1.2	0	0	1E-8
14.7	-1	0	0	1E-8
14.7	-0.8	0	0	1E-8
14.7	-0.6	0	0	1E-8
14.7	-0.4	0	0	1E-8
14.7	-0.2	0	0	1E-8
14.7	0	0	0	1E-8
14.7	0.2	0	0	1E-8
14.7	0.4	0	0	1E-8
14.7	0.6	0	0	1E-8
14.7	0.8	0	0	1E-8
14.7	1	0	0	1E-8
14.7	1.2	0	0	1E-8
14.7	1.4	0	0	1E-8
14.7	1.6	0	0	1E-8
14.7	1.8	0	0	1E-8
14.7	2	0	0	1E-8
14.7	2.2	0	0	1E-8
14.7	2.4	0	0	1E-8
14.7	2.6	0	0	1E-8
14.7	2.8	0	0	1E-8
14.7	3	0	0	1E-8
14.7	3.2	0	0	1E-8
14.7	3.4	0	0	1E-8
14.7	3.6	0	0	1E-8
14.7	3.8	0	0	1E-8
14.7	4	0	0	1E-8
14.7	4.2	0	0	1E-8
14.7	4.4	0	0	1E-8
14.7	4.6	0	0	1E-8
14.7	4.8	0	0	1E-8
14.7	5	0	0	1E-8
14.8	-5	0	0	1E-8
14.8	-4.8	0	0	1E-8
14.8	-4.6	0	0	1E-8
14.8	-4.4	0	0	1E-8
14.8	-4.2	0	0	1E-8
14.8	-4	0	0	1E-8
14.8	-3.8	0	0	1E-8
14.8	-3.6	0	0	1E-8
14.8	-3.4	0	0	1E-8
14.8	-3.2	0	0	1E-8
14.8	-3	0	0	1E-8
14.8	-2.8	0	0	1E-8
14.8	-2.6	0	0	1E-8
14.8	-2.4	0	0	1E-8
14.8	-2.2	0	0	1E-8
14.8	-2	0	0	1E-8
14.8	-1.8	0	0	1E-8
14.8	-1.6	0	0	1E-8
14.8	-1.4	0	0	1E-8
14.8	-1.2	0	0	1E-8
14.8	-1	0	0	1E-8
14.8	-0.8	0	0	1E-8
14.8	-0.6	0	0	1E-8
14.8	-0.4	0	0	1E-8
14.8	-0.2	0	0	1E-8
14.8	0	0	0	1E-8
14.8	0.2	0	0	1E-8
14.8	0.4	0	0	1E-8
14.8	0.6	0	0	1E-8
14.8	0.8	0	0	1E-8
14.8	1	0	0	1E-8
14.8	1.2	0	0	1E-8
14.8	1.4	0	0	1E-8
14.8	1.6	0	0	1E-8
14.8	1.8	0	0	1E-8
14.8	2	0	0	1E-8
14.8	2.2	0	0	1E-8
14.8	2.4	0	0	1E-8
14.8	2.6	0	0	1E-8
14.8	2.8	0	0	1E-8
14.8	3	0	0	1E-8
14.8	3.2	0	0	1E-8
14.8	3.4	0	0	1E-8
14.8	3.6	0	0	1E-8
14.8	3.8	0	0	1E-8
14.8	4	0	0	1E-8
14.8	4.2	0	0	1E-8
14.8	4.4	0	0	1E-8
14.8	4.6	0	0	1E-8
14.8	4.8	0	0	1E-8
14.8	5	0	0	1E-8
14.9	-5	0	0	1E-8
14.9	-4.8	0	0	1E-8
14.9	-4.6	0	0	1E-8
14.9	-4.4	0	0	1E-8
14.9	-4.2	0	0	1E-8
14.9	-4	0	0	1E-8
14.9	-3.8	0	0	1E-8
14.9	-3.6	0	0	1E-8
14.9	-3.4	0	0	1E-8
14.9	-3.2	0	0	1E-8
14.9	-3	0	0	1E-8
14.9	-2.8	0	0	1E-8
14.9	-2.6	0	0	1E-8
14.9	-2.4	0	0	1E-8
14.9	-2.2	0	0	1E-8
14.9	-2	0	0	1E-8
14.9	-1.8	0	0	1E-8
14.9	-1.6	0	0	1E-8
14.9	-1.4	0	0	1E-8
14.9	-1.2	0	0	1E-8
14.9	-1	0	0	1E-8
14.9	-0.8	0	0	1E-8
14.9	-0.6	0	0	1E-8
14.9	-0.4	0	0	1E-8
14.9	-0.2	0	0	1E-8
14.9	0	0	0	1E-8
14.9	0.2	0	0	1E-8
14.9	0.4	0	0	1E-8
14.9	0.6	0	0	1E-8
14.9	0.8	0	0	1E-8
14.9	1	0	0	1E-8
14.9	1.2	0	0	1E-8
14.9	1.4	0	0	1E-8
14.9	1.6	0	0	1E-8
14.9	1.8	0	0	1E-8
14.9	2	0	0	1E-8
14.9	2.2	0	0	1E-8
14.9	2.4	0	0	1E-8
14.9	2.6	0	0	1E-8
14.9	2.8	0	0	1E-8
14.9	3	0	0	1E-8
14.9	3.2	0	0	1E-8
14.9	3.4	0	0	1E-8
14.9	3.6	0	0	1E-8
14.9	3.8	0	0	1E-8
14.9	4	0	0	1E-8
14.9	4.2	0	0	1E-8
14.9	4.4	0	0	1E-8
14.9	4.6	0	0	1E-8
14.9	4.8	0	0	1E-8
14.9	5	0	0	1E-8
15	-5	0	0	1E-8
15	-4.8	0	0	1E-8
15	-4.6	0	0	1E-8
15	-4.4	0	0	1E-8
15	-4.2	0	0	1E-8
15	-4	0	0	1E-8
15	-3.8	0	0	1E-8
15	-3.6	0	0	1E-8
15	-3.4	0	0	1E-8
15	-3.2	0	0	1E-8
15	-3	0	0	1E-8
15	-2.8	0	0	1E-8
15	-2.6	0	0	1E-8
15	-2.4	0	0	1E-8
15	-2.2	0	0	1E-8
15	-2	0	0	1E-8
15	-1.8	0	0	1E-8
15	-1.6	0	0	1E-8
15	-1.4	0	0	1E-8
15	-1.2	0	0	1E-8
15	-1	0	0	1E-8
15	-0.8	0	0	1E-8
15	-0.6	0	0	1E-8
15	-0.4	0	0	1E-8
15	-0.2	0	0	1E-8
15	0	0	0	1E-8
15	0.2	0	0	1E-8
15	0.4	0	0	1E-8
15	0.6	0	0	1E-8
15	0.8	0	0	1E-8
15	1	0	0	1E-8
15	1.2	0	0	1E-8
15	1.4	0	0	1E-8
15	1.6	0	0	1E-8
15	1.8	0	0	1E-8
15	2	0	0	1E-8
15	2.2	0	0	1E-8
15	2.4	0	0	1E-8
15	2.6	0	0	1E-8
15	2.8	0	0	1E-8
15	3	0	0	1E-8
15	3.2	0	0	1E-8
15	3.4	0	0	1E-8
15	3.6	0	0	1E-8
15	3.8	0	0	1E-8
15	4	0	0	1E-8
15	4.2	0	0	1E-8
15	4.4	0	0	1E-8
15	4.6	0	0	1E-8
15	4.8	0	0	1E-8
15	5	0	0	1E-8


==> data/Fig.2.dat <==
#	Pz-sin(2phi)-Lambda	Pz-sin(2phi)-s	-Py-cos(2phi)-Lambda	-Py-cos(2phi)-s		| without SHE			
7.7	0.001895	0.00689	0.001521	0.00266		-0.001932	-0.001685	6.83E-4	6.88E-4
19.6	7.017E-4	0.0016356	3.26699999999999E-5	-6.891E-4		6.19999999999999E-6	1.437E-4	8.71E-4	0.001415
27	4.0843E-4	7.52699999999999E-4	-6.784E-5	-7.442E-4		2.14837E-4	3.165E-4	7.1482E-4	0.0011583
62.4	1.18709E-4	1.463E-4	-3.544E-5	-3.432E-4		1.62632E-4	2.223E-4	3.8645E-4	6.372E-4
200	3.779E-5	4.84999999999999E-5	4.22999999999999E-6	1.66000000000001E-5		5.528E-5	7.668E-5	-1.8E-5	-2.25399999999999E-5

